Fillet-based RRT*: A Rapid Convergence Implementation of RRT* for Curvature Constrained Vehicles

Rapidly exploring random trees (RRTs) have proven effective in quickly finding feasible solutions to complex motion planning problems. RRT* is an extension of the RRT algorithm that provides probabilistic asymptotic optimality guarantees when using straight-line motion primitives. This work provides extensions to RRT and RRT* that employ fillets as motion primitives, allowing path curvature constraints to be considered when planning. Two fillets are developed, an arc-based fillet that uses circular arcs to generate paths that respect maximum curvature constraints and a spline-based fillet that uses Bezier curves to additionally respect curvature continuity requirements. Planning with these fillets is shown to far exceed the performance of RRT* using Dubin's path motion primitives, approaching the performance of planning with straight-line path primitives. Path sampling heuristics are also introduced to accelerate convergence for nonholonomic motion planning. Comparisons to established RRT* approaches are made using the Open Motion Planning Library (OMPL).

==> pics/cluttered/arc_fillet.csv <==
x,y
-39.984,-39.987
-39.952,-39.961
-39.921,-39.935
-39.889,-39.910
-39.858,-39.884
-39.826,-39.859
-39.795,-39.833
-39.763,-39.807
-39.732,-39.782
-39.700,-39.756
-39.669,-39.731
-39.637,-39.705
-39.606,-39.679
-39.574,-39.654
-39.543,-39.628
-39.511,-39.602
-39.480,-39.577
-39.448,-39.551
-39.417,-39.526
-39.386,-39.500
-39.354,-39.474
-39.323,-39.449
-39.291,-39.423
-39.260,-39.397
-39.236,-39.378
-39.206,-39.350
-39.184,-39.329
-39.156,-39.300
-39.128,-39.272
-39.099,-39.244
-39.071,-39.215
-39.042,-39.187
-39.014,-39.158
-38.986,-39.130
-38.957,-39.101
-38.929,-39.073
-38.900,-39.045
-38.872,-39.016
-38.844,-38.988
-38.815,-38.959
-38.787,-38.931
-38.759,-38.902
-38.730,-38.874
-38.702,-38.846
-38.673,-38.817
-38.645,-38.789
-38.617,-38.760
-38.588,-38.732
-38.560,-38.703
-38.532,-38.675
-38.503,-38.647
-38.475,-38.618
-38.446,-38.590
-38.418,-38.561
-38.390,-38.533
-38.361,-38.505
-38.333,-38.476
-38.304,-38.448
-38.276,-38.419
-38.248,-38.391
-38.219,-38.362
-38.191,-38.334
-38.163,-38.306
-38.134,-38.277
-38.106,-38.249
-38.077,-38.220
-38.049,-38.192
-38.021,-38.163
-37.992,-38.135
-37.964,-38.107
-37.936,-38.078
-37.907,-38.050
-37.879,-38.021
-37.850,-37.993
-37.822,-37.964
-37.794,-37.936
-37.765,-37.908
-37.737,-37.879
-37.708,-37.851
-37.680,-37.822
-37.652,-37.794
-37.623,-37.766
-37.595,-37.737
-37.567,-37.709
-37.538,-37.680
-37.510,-37.652
-37.481,-37.623
-37.453,-37.595
-37.425,-37.567
-37.396,-37.538
-37.368,-37.510
-37.340,-37.481
-37.311,-37.453
-37.283,-37.424
-37.254,-37.396
-37.226,-37.368
-37.198,-37.339
-37.169,-37.311
-37.141,-37.282
-37.120,-37.261
-37.087,-37.231
-37.064,-37.212
-37.033,-37.186
-37.002,-37.160
-36.971,-37.134
-36.941,-37.108
-36.910,-37.082
-36.879,-37.056
-36.848,-37.031
-36.817,-37.005
-36.786,-36.979
-36.755,-36.953
-36.725,-36.927
-36.694,-36.901
-36.663,-36.875
-36.632,-36.849
-36.601,-36.823
-36.570,-36.797
-36.539,-36.771
-36.508,-36.745
-36.478,-36.720
-36.447,-36.694
-36.416,-36.668
-36.385,-36.642
-36.354,-36.616
-36.323,-36.590
-36.292,-36.564
-36.261,-36.538
-36.231,-36.512
-36.200,-36.486
-36.169,-36.460
-36.138,-36.434
-36.107,-36.409
-36.076,-36.383
-36.045,-36.357
-36.014,-36.331
-35.984,-36.305
-35.953,-36.279
-35.922,-36.253
-35.891,-36.227
-35.860,-36.201
-35.837,-36.182
-35.815,-36.162
-35.785,-36.134
-35.755,-36.107
-35.725,-36.080
-35.696,-36.053
-35.666,-36.026
-35.636,-35.999
-35.607,-35.972
-35.577,-35.945
-35.547,-35.918
-35.517,-35.891
-35.488,-35.864
-35.458,-35.837
-35.428,-35.810
-35.398,-35.783
-35.369,-35.756
-35.339,-35.728
-35.309,-35.701
-35.279,-35.674
-35.250,-35.647
-35.220,-35.620
-35.190,-35.593
-35.160,-35.566
-35.131,-35.539
-35.101,-35.512
-35.071,-35.485
-35.042,-35.458
-35.012,-35.431
-34.982,-35.404
-34.952,-35.377
-34.923,-35.349
-34.893,-35.322
-34.863,-35.295
-34.833,-35.268
-34.804,-35.241
-34.774,-35.214
-34.744,-35.187
-34.714,-35.160
-34.685,-35.133
-34.655,-35.106
-34.625,-35.079
-34.595,-35.052
-34.566,-35.025
-34.536,-34.998
-34.506,-34.970
-34.476,-34.943
-34.447,-34.916
-34.417,-34.889
-34.387,-34.862
-34.360,-34.839
-34.335,-34.820
-34.303,-34.796
-34.270,-34.772
-34.238,-34.747
-34.206,-34.723
-34.174,-34.699
-34.142,-34.675
-34.109,-34.651
-34.077,-34.627
-34.045,-34.602
-34.013,-34.578
-33.981,-34.554
-33.948,-34.530
-33.916,-34.506
-33.884,-34.481
-33.852,-34.457
-33.819,-34.433
-33.787,-34.409
-33.755,-34.385
-33.723,-34.360
-33.691,-34.336
-33.658,-34.312
-33.626,-34.288
-33.594,-34.264
-33.562,-34.240
-33.530,-34.215
-33.497,-34.191
-33.465,-34.167
-33.433,-34.143
-33.401,-34.119
-33.369,-34.094
-33.340,-34.073
-33.315,-34.056
-33.282,-34.032
-33.249,-34.009
-33.216,-33.986
-33.183,-33.963
-33.150,-33.940
-33.117,-33.917
-33.084,-33.893
-33.051,-33.870
-33.018,-33.847
-32.985,-33.824
-32.952,-33.801
-32.919,-33.778
-32.886,-33.754
-32.853,-33.731
-32.820,-33.708
-32.787,-33.685
-32.754,-33.662
-32.721,-33.639
-32.688,-33.615
-32.655,-33.592
-32.622,-33.569
-32.589,-33.546
-32.556,-33.523
-32.523,-33.500
-32.490,-33.476
-32.457,-33.453
-32.424,-33.430
-32.391,-33.407
-32.358,-33.384
-32.325,-33.361
-32.292,-33.337
-32.259,-33.314
-32.226,-33.291
-32.193,-33.268
-32.160,-33.245
-32.127,-33.222
-32.094,-33.198
-32.061,-33.175
-32.028,-33.152
-31.995,-33.129
-31.962,-33.106
-31.929,-33.083
-31.904,-33.064
-31.881,-33.044
-31.850,-33.018
-31.820,-32.991
-31.790,-32.965
-31.760,-32.938
-31.729,-32.912
-31.699,-32.886
-31.669,-32.859
-31.638,-32.833
-31.608,-32.806
-31.578,-32.780
-31.547,-32.754
-31.517,-32.727
-31.487,-32.701
-31.456,-32.674
-31.426,-32.648
-31.396,-32.622
-31.365,-32.595
-31.335,-32.569
-31.305,-32.543
-31.275,-32.516
-31.244,-32.490
-31.214,-32.463
-31.184,-32.437
-31.153,-32.411
-31.123,-32.384
-31.093,-32.358
-31.062,-32.331
-31.032,-32.305
-31.002,-32.279
-30.971,-32.252
-30.941,-32.226
-30.911,-32.199
-30.880,-32.173
-30.850,-32.147
-30.820,-32.120
-30.789,-32.094
-30.759,-32.068
-30.729,-32.041
-30.699,-32.015
-30.668,-31.988
-30.638,-31.962
-30.608,-31.936
-30.577,-31.909
-30.547,-31.883
-30.517,-31.856
-30.486,-31.830
-30.456,-31.804
-30.426,-31.777
-30.403,-31.757
-30.376,-31.733
-30.347,-31.705
-30.318,-31.677
-30.290,-31.649
-30.261,-31.621
-30.232,-31.593
-30.203,-31.565
-30.174,-31.537
-30.145,-31.508
-30.116,-31.480
-30.087,-31.452
-30.058,-31.424
-30.029,-31.396
-30.000,-31.368
-29.971,-31.340
-29.942,-31.312
-29.913,-31.284
-29.884,-31.256
-29.855,-31.228
-29.826,-31.200
-29.797,-31.172
-29.768,-31.144
-29.739,-31.116
-29.710,-31.088
-29.681,-31.060
-29.652,-31.032
-29.623,-31.004
-29.600,-30.982
-29.575,-30.960
-29.544,-30.934
-29.513,-30.908
-29.482,-30.882
-29.451,-30.856
-29.420,-30.830
-29.390,-30.805
-29.359,-30.779
-29.328,-30.753
-29.297,-30.727
-29.266,-30.701
-29.235,-30.675
-29.204,-30.649
-29.174,-30.623
-29.143,-30.598
-29.112,-30.572
-29.081,-30.546
-29.050,-30.520
-29.019,-30.494
-28.989,-30.468
-28.958,-30.442
-28.927,-30.416
-28.896,-30.391
-28.865,-30.365
-28.834,-30.339
-28.804,-30.313
-28.773,-30.287
-28.742,-30.261
-28.711,-30.235
-28.680,-30.209
-28.649,-30.184
-28.619,-30.158
-28.588,-30.132
-28.557,-30.106
-28.526,-30.080
-28.495,-30.054
-28.464,-30.028
-28.434,-30.002
-28.403,-29.977
-28.372,-29.951
-28.341,-29.925
-28.310,-29.899
-28.279,-29.873
-28.249,-29.847
-28.218,-29.821
-28.187,-29.795
-28.156,-29.770
-28.125,-29.744
-28.094,-29.718
-28.064,-29.692
-28.033,-29.666
-28.002,-29.640
-27.971,-29.614
-27.943,-29.591
-27.920,-29.573
-27.888,-29.548
-27.857,-29.523
-27.825,-29.498
-27.793,-29.473
-27.762,-29.448
-27.730,-29.424
-27.699,-29.399
-27.667,-29.374
-27.636,-29.349
-27.604,-29.324
-27.572,-29.299
-27.541,-29.274
-27.509,-29.250
-27.478,-29.225
-27.446,-29.200
-27.414,-29.175
-27.383,-29.150
-27.351,-29.125
-27.320,-29.101
-27.288,-29.076
-27.257,-29.051
-27.225,-29.026
-27.193,-29.001
-27.162,-28.976
-27.130,-28.951
-27.099,-28.927
-27.067,-28.902
-27.035,-28.877
-27.004,-28.852
-26.972,-28.827
-26.941,-28.802
-26.909,-28.777
-26.878,-28.753
-26.846,-28.728
-26.814,-28.703
-26.783,-28.678
-26.751,-28.653
-26.720,-28.628
-26.688,-28.603
-26.656,-28.579
-26.625,-28.554
-26.593,-28.529
-26.562,-28.504
-26.530,-28.479
-26.499,-28.454
-26.467,-28.429
-26.435,-28.405
-26.404,-28.380
-26.372,-28.355
-26.341,-28.330
-26.309,-28.305
-26.277,-28.280
-26.246,-28.255
-26.214,-28.231
-26.183,-28.206
-26.151,-28.181
-26.127,-28.162
-26.092,-28.137
-26.067,-28.120
-26.033,-28.098
-26.000,-28.076
-25.966,-28.054
-25.932,-28.032
-25.899,-28.010
-25.865,-27.988
-25.831,-27.966
-25.798,-27.944
-25.764,-27.922
-25.730,-27.900
-25.696,-27.877
-25.663,-27.855
-25.629,-27.833
-25.595,-27.811
-25.562,-27.789
-25.528,-27.767
-25.494,-27.745
-25.461,-27.723
-25.427,-27.701
-25.393,-27.679
-25.360,-27.657
-25.326,-27.634
-25.292,-27.612
-25.258,-27.590
-25.225,-27.568
-25.191,-27.546
-25.157,-27.524
-25.124,-27.502
-25.090,-27.480
-25.056,-27.458
-25.023,-27.436
-24.989,-27.414
-24.955,-27.391
-24.921,-27.369
-24.888,-27.347
-24.854,-27.325
-24.820,-27.303
-24.787,-27.281
-24.753,-27.259
-24.719,-27.237
-24.686,-27.215
-24.652,-27.193
-24.618,-27.171
-24.585,-27.148
-24.551,-27.126
-24.517,-27.104
-24.491,-27.087
-24.464,-27.067
-24.433,-27.042
-24.401,-27.018
-24.370,-26.993
-24.338,-26.968
-24.307,-26.943
-24.275,-26.918
-24.244,-26.893
-24.212,-26.868
-24.181,-26.843
-24.149,-26.818
-24.118,-26.793
-24.086,-26.768
-24.055,-26.743
-24.023,-26.719
-23.992,-26.694
-23.960,-26.669
-23.929,-26.644
-23.897,-26.619
-23.866,-26.594
-23.834,-26.569
-23.803,-26.544
-23.771,-26.519
-23.740,-26.494
-23.708,-26.469
-23.676,-26.444
-23.645,-26.420
-23.613,-26.395
-23.582,-26.370
-23.550,-26.345
-23.519,-26.320
-23.487,-26.295
-23.456,-26.270
-23.424,-26.245
-23.393,-26.220
-23.361,-26.195
-23.330,-26.170
-23.298,-26.146
-23.267,-26.121
-23.235,-26.096
-23.204,-26.071
-23.172,-26.046
-23.141,-26.021
-23.109,-25.996
-23.078,-25.971
-23.046,-25.946
-23.015,-25.921
-22.983,-25.896
-22.952,-25.871
-22.920,-25.847
-22.889,-25.822
-22.857,-25.797
-22.826,-25.772
-22.794,-25.747
-22.763,-25.722
-22.731,-25.697
-22.699,-25.672
-22.668,-25.647
-22.636,-25.622
-22.605,-25.597
-22.573,-25.573
-22.542,-25.548
-22.510,-25.523
-22.479,-25.498
-22.447,-25.473
-22.416,-25.448
-22.384,-25.423
-22.353,-25.398
-22.329,-25.379
-22.296,-25.351
-22.274,-25.329
-22.245,-25.300
-22.216,-25.272
-22.188,-25.244
-22.159,-25.216
-22.130,-25.187
-22.102,-25.159
-22.073,-25.131
-22.044,-25.102
-22.015,-25.074
-21.987,-25.046
-21.958,-25.017
-21.929,-24.989
-21.901,-24.961
-21.872,-24.932
-21.843,-24.904
-21.815,-24.876
-21.786,-24.847
-21.757,-24.819
-21.729,-24.791
-21.700,-24.762
-21.671,-24.734
-21.643,-24.706
-21.614,-24.677
-21.585,-24.649
-21.557,-24.621
-21.528,-24.592
-21.499,-24.564
-21.471,-24.536
-21.442,-24.508
-21.413,-24.479
-21.385,-24.451
-21.356,-24.423
-21.327,-24.394
-21.299,-24.366
-21.270,-24.338
-21.241,-24.309
-21.213,-24.281
-21.184,-24.253
-21.155,-24.224
-21.127,-24.196
-21.098,-24.168
-21.069,-24.139
-21.041,-24.111
-21.012,-24.083
-20.983,-24.054
-20.955,-24.026
-20.926,-23.998
-20.897,-23.969
-20.876,-23.948
-20.849,-23.916
-20.825,-23.883
-20.803,-23.848
-20.785,-23.811
-20.770,-23.773
-20.758,-23.733
-20.751,-23.704
-20.741,-23.665
-20.732,-23.626
-20.722,-23.587
-20.713,-23.547
-20.704,-23.508
-20.694,-23.469
-20.685,-23.430
-20.675,-23.391
-20.666,-23.352
-20.657,-23.313
-20.647,-23.274
-20.638,-23.235
-20.628,-23.195
-20.619,-23.156
-20.610,-23.117
-20.600,-23.078
-20.591,-23.039
-20.581,-23.000
-20.572,-22.961
-20.563,-22.922
-20.553,-22.883
-20.544,-22.843
-20.534,-22.804
-20.525,-22.765
-20.516,-22.726
-20.506,-22.687
-20.497,-22.648
-20.487,-22.609
-20.478,-22.570
-20.469,-22.531
-20.459,-22.491
-20.450,-22.452
-20.441,-22.413
-20.431,-22.374
-20.422,-22.335
-20.412,-22.296
-20.403,-22.257
-20.394,-22.218
-20.384,-22.179
-20.375,-22.139
-20.365,-22.100
-20.356,-22.061
-20.347,-22.022
-20.337,-21.983
-20.328,-21.944
-20.318,-21.905
-20.309,-21.866
-20.301,-21.832
-20.291,-21.799
-20.279,-21.760
-20.268,-21.722
-20.256,-21.683
-20.244,-21.645
-20.233,-21.606
-20.221,-21.567
-20.209,-21.529
-20.198,-21.490
-20.186,-21.452
-20.174,-21.413
-20.163,-21.374
-20.151,-21.336
-20.139,-21.297
-20.128,-21.258
-20.116,-21.220
-20.104,-21.181
-20.093,-21.143
-20.081,-21.104
-20.069,-21.065
-20.058,-21.027
-20.046,-20.988
-20.034,-20.950
-20.023,-20.911
-20.011,-20.872
-19.999,-20.834
-19.988,-20.795
-19.976,-20.757
-19.964,-20.718
-19.953,-20.679
-19.941,-20.641
-19.929,-20.602
-19.918,-20.564
-19.906,-20.525
-19.894,-20.486
-19.883,-20.448
-19.874,-20.419
-19.864,-20.378
-19.859,-20.347
-19.854,-20.307
-19.849,-20.268
-19.844,-20.228
-19.839,-20.188
-19.834,-20.148
-19.829,-20.108
-19.824,-20.069
-19.819,-20.029
-19.814,-19.989
-19.808,-19.949
-19.803,-19.909
-19.798,-19.870
-19.793,-19.830
-19.788,-19.790
-19.783,-19.750
-19.778,-19.710
-19.773,-19.671
-19.768,-19.631
-19.763,-19.591
-19.758,-19.551
-19.753,-19.511
-19.747,-19.472
-19.742,-19.432
-19.737,-19.392
-19.732,-19.352
-19.727,-19.312
-19.722,-19.273
-19.717,-19.233
-19.712,-19.193
-19.707,-19.153
-19.702,-19.113
-19.697,-19.074
-19.692,-19.034
-19.686,-18.994
-19.681,-18.954
-19.676,-18.914
-19.671,-18.875
-19.666,-18.835
-19.661,-18.795
-19.656,-18.755
-19.651,-18.715
-19.646,-18.676
-19.641,-18.636
-19.636,-18.596
-19.630,-18.556
-19.625,-18.516
-19.620,-18.477
-19.615,-18.437
-19.610,-18.397
-19.605,-18.357
-19.600,-18.317
-19.595,-18.278
-19.590,-18.238
-19.585,-18.198
-19.581,-18.168
-19.578,-18.138
-19.575,-18.098
-19.573,-18.058
-19.570,-18.017
-19.567,-17.977
-19.565,-17.937
-19.562,-17.897
-19.560,-17.857
-19.557,-17.817
-19.554,-17.777
-19.552,-17.737
-19.549,-17.697
-19.546,-17.657
-19.544,-17.617
-19.541,-17.577
-19.539,-17.537
-19.536,-17.497
-19.533,-17.457
-19.531,-17.417
-19.528,-17.377
-19.525,-17.337
-19.523,-17.297
-19.520,-17.257
-19.517,-17.217
-19.515,-17.177
-19.512,-17.137
-19.510,-17.097
-19.507,-17.057
-19.504,-17.016
-19.502,-16.976
-19.499,-16.936
-19.496,-16.896
-19.494,-16.856
-19.491,-16.816
-19.489,-16.776
-19.486,-16.736
-19.483,-16.696
-19.481,-16.656
-19.478,-16.616
-19.475,-16.576
-19.473,-16.536
-19.470,-16.496
-19.468,-16.456
-19.465,-16.416
-19.462,-16.376
-19.460,-16.336
-19.457,-16.296
-19.454,-16.256
-19.451,-16.224
-19.447,-16.194
-19.442,-16.154
-19.437,-16.114
-19.432,-16.074
-19.426,-16.034
-19.421,-15.994
-19.416,-15.954
-19.411,-15.914
-19.406,-15.875
-19.400,-15.835
-19.395,-15.795
-19.390,-15.755
-19.385,-15.715
-19.380,-15.675
-19.374,-15.635
-19.369,-15.595
-19.364,-15.555
-19.359,-15.515
-19.353,-15.475
-19.348,-15.436
-19.343,-15.396
-19.338,-15.356
-19.333,-15.316
-19.327,-15.276
-19.322,-15.236
-19.317,-15.196
-19.312,-15.156
-19.307,-15.116
-19.301,-15.076
-19.296,-15.037
-19.291,-14.997
-19.286,-14.957
-19.281,-14.917
-19.275,-14.877
-19.270,-14.837
-19.265,-14.797
-19.260,-14.757
-19.254,-14.717
-19.249,-14.677
-19.244,-14.637
-19.239,-14.598
-19.234,-14.558
-19.228,-14.518
-19.223,-14.478
-19.218,-14.438
-19.213,-14.398
-19.208,-14.358
-19.202,-14.318
-19.197,-14.278
-19.192,-14.238
-19.187,-14.198
-19.181,-14.159
-19.176,-14.119
-19.172,-14.088
-19.163,-14.044
-19.154,-14.011
-19.142,-13.973
-19.130,-13.935
-19.118,-13.897
-19.105,-13.858
-19.093,-13.820
-19.081,-13.782
-19.069,-13.744
-19.057,-13.706
-19.044,-13.667
-19.032,-13.629
-19.020,-13.591
-19.008,-13.553
-18.995,-13.514
-18.983,-13.476
-18.971,-13.438
-18.959,-13.400
-18.947,-13.361
-18.934,-13.323
-18.922,-13.285
-18.910,-13.247
-18.898,-13.209
-18.886,-13.170
-18.873,-13.132
-18.861,-13.094
-18.849,-13.056
-18.837,-13.017
-18.825,-12.979
-18.812,-12.941
-18.800,-12.903
-18.788,-12.864
-18.776,-12.826
-18.763,-12.788
-18.751,-12.750
-18.739,-12.712
-18.727,-12.673
-18.715,-12.635
-18.702,-12.597
-18.690,-12.559
-18.678,-12.520
-18.666,-12.482
-18.654,-12.444
-18.641,-12.406
-18.629,-12.367
-18.617,-12.329
-18.605,-12.291
-18.593,-12.253
-18.580,-12.215
-18.568,-12.176
-18.556,-12.138
-18.544,-12.100
-18.532,-12.062
-18.519,-12.023
-18.507,-11.985
-18.495,-11.947
-18.483,-11.909
-18.470,-11.871
-18.458,-11.832
-18.446,-11.794
-18.434,-11.756
-18.425,-11.726
-18.418,-11.696
-18.409,-11.656
-18.401,-11.617
-18.393,-11.578
-18.385,-11.539
-18.377,-11.499
-18.369,-11.460
-18.360,-11.421
-18.352,-11.381
-18.344,-11.342
-18.336,-11.303
-18.328,-11.264
-18.320,-11.224
-18.312,-11.185
-18.303,-11.146
-18.295,-11.106
-18.287,-11.067
-18.279,-11.028
-18.271,-10.989
-18.263,-10.949
-18.254,-10.910
-18.246,-10.871
-18.238,-10.831
-18.230,-10.792
-18.222,-10.753
-18.214,-10.714
-18.206,-10.674
-18.197,-10.635
-18.189,-10.596
-18.181,-10.556
-18.173,-10.517
-18.165,-10.478
-18.157,-10.439
-18.148,-10.399
-18.140,-10.360
-18.132,-10.321
-18.124,-10.281
-18.116,-10.242
-18.108,-10.203
-18.100,-10.164
-18.091,-10.124
-18.083,-10.085
-18.075,-10.046
-18.067,-10.006
-18.059,-9.9676
-18.051,-9.9283
-18.043,-9.8890
-18.034,-9.8497
-18.026,-9.8104
-18.018,-9.7712
-18.010,-9.7319
-18.002,-9.6926
-17.994,-9.6533
-17.985,-9.6140
-17.977,-9.5747
-17.969,-9.5354
-17.961,-9.4962
-17.953,-9.4569
-17.945,-9.4176
-17.937,-9.3783
-17.928,-9.3390
-17.920,-9.2997
-17.912,-9.2604
-17.904,-9.2211
-17.896,-9.1819
-17.888,-9.1426
-17.882,-9.1148
-17.875,-9.0751
-17.869,-9.0355
-17.862,-8.9958
-17.855,-8.9561
-17.849,-8.9165
-17.842,-8.8768
-17.835,-8.8371
-17.828,-8.7975
-17.822,-8.7578
-17.815,-8.7182
-17.808,-8.6785
-17.801,-8.6388
-17.795,-8.5992
-17.788,-8.5595
-17.781,-8.5199
-17.775,-8.4802
-17.768,-8.4405
-17.761,-8.4009
-17.754,-8.3612
-17.748,-8.3216
-17.741,-8.2819
-17.734,-8.2422
-17.727,-8.2026
-17.721,-8.1629
-17.714,-8.1232
-17.707,-8.0836
-17.701,-8.0439
-17.694,-8.0043
-17.687,-7.9646
-17.680,-7.9249
-17.674,-7.8853
-17.667,-7.8456
-17.660,-7.8060
-17.653,-7.7663
-17.647,-7.7266
-17.640,-7.6870
-17.633,-7.6473
-17.627,-7.6077
-17.620,-7.5680
-17.613,-7.5283
-17.606,-7.4887
-17.600,-7.4490
-17.593,-7.4093
-17.588,-7.3784
-17.577,-7.3343
-17.568,-7.3042
-17.556,-7.2658
-17.544,-7.2274
-17.531,-7.1890
-17.519,-7.1506
-17.507,-7.1122
-17.495,-7.0738
-17.483,-7.0354
-17.471,-6.9970
-17.459,-6.9586
-17.447,-6.9202
-17.435,-6.8818
-17.423,-6.8434
-17.411,-6.8050
-17.399,-6.7666
-17.387,-6.7282
-17.375,-6.6898
-17.363,-6.6514
-17.351,-6.6130
-17.339,-6.5746
-17.327,-6.5362
-17.315,-6.4978
-17.302,-6.4594
-17.290,-6.4210
-17.278,-6.3826
-17.266,-6.3441
-17.254,-6.3057
-17.242,-6.2673
-17.230,-6.2289
-17.218,-6.1905
-17.206,-6.1521
-17.194,-6.1137
-17.182,-6.0753
-17.170,-6.0369
-17.158,-5.9985
-17.146,-5.9601
-17.134,-5.9217
-17.122,-5.8833
-17.110,-5.8449
-17.098,-5.8065
-17.086,-5.7681
-17.073,-5.7297
-17.061,-5.6913
-17.049,-5.6529
-17.037,-5.6145
-17.025,-5.5761
-17.013,-5.5377
-17.001,-5.4993
-16.989,-5.4609
-16.977,-5.4225
-16.965,-5.3841
-16.953,-5.3457
-16.941,-5.3073
-16.929,-5.2689
-16.917,-5.2305
-16.905,-5.1921
-16.893,-5.1537
-16.881,-5.1153
-16.869,-5.0769
-16.857,-5.0385
-16.848,-5.0069
-16.841,-4.9748
-16.834,-4.9352
-16.827,-4.8956
-16.820,-4.8560
-16.813,-4.8164
-16.806,-4.7768
-16.799,-4.7372
-16.793,-4.6976
-16.786,-4.6579
-16.779,-4.6183
-16.772,-4.5787
-16.765,-4.5391
-16.758,-4.4995
-16.751,-4.4599
-16.744,-4.4203
-16.737,-4.3806
-16.730,-4.3410
-16.723,-4.3014
-16.716,-4.2618
-16.709,-4.2222
-16.703,-4.1826
-16.696,-4.1430
-16.689,-4.1034
-16.682,-4.0637
-16.675,-4.0241
-16.668,-3.9845
-16.661,-3.9449
-16.654,-3.9053
-16.647,-3.8657
-16.640,-3.8261
-16.633,-3.7865
-16.626,-3.7468
-16.619,-3.7072
-16.613,-3.6676
-16.606,-3.6280
-16.599,-3.5884
-16.592,-3.5488
-16.585,-3.5092
-16.578,-3.4695
-16.571,-3.4299
-16.564,-3.3903
-16.557,-3.3507
-16.550,-3.3111
-16.543,-3.2715
-16.536,-3.2319
-16.529,-3.1923
-16.523,-3.1526
-16.516,-3.1130
-16.509,-3.0734
-16.502,-3.0338
-16.495,-2.9942
-16.488,-2.9546
-16.481,-2.9150
-16.474,-2.8754
-16.467,-2.8357
-16.460,-2.7961
-16.453,-2.7565
-16.446,-2.7169
-16.439,-2.6773
-16.432,-2.6377
-16.426,-2.5981
-16.419,-2.5584
-16.412,-2.5188
-16.405,-2.4792
-16.398,-2.4396
-16.392,-2.4069
-16.383,-2.3731
-16.371,-2.3346
-16.360,-2.2961
-16.348,-2.2577
-16.337,-2.2192
-16.326,-2.1807
-16.314,-2.1423
-16.303,-2.1038
-16.291,-2.0653
-16.280,-2.0269
-16.268,-1.9884
-16.257,-1.9499
-16.245,-1.9115
-16.234,-1.8730
-16.222,-1.8345
-16.211,-1.7961
-16.199,-1.7576
-16.188,-1.7191
-16.177,-1.6807
-16.165,-1.6422
-16.154,-1.6037
-16.142,-1.5653
-16.131,-1.5268
-16.119,-1.4883
-16.108,-1.4499
-16.096,-1.4114
-16.085,-1.3729
-16.073,-1.3345
-16.062,-1.2960
-16.051,-1.2575
-16.039,-1.2191
-16.028,-1.1806
-16.016,-1.1421
-16.005,-1.1037
-15.993,-1.0652
-15.982,-1.0267
-15.970,-0.9883
-15.959,-0.9498
-15.947,-0.9113
-15.936,-0.8729
-15.924,-0.8344
-15.913,-0.7959
-15.902,-0.7575
-15.890,-0.7190
-15.879,-0.6805
-15.867,-0.6421
-15.856,-0.6036
-15.844,-0.5651
-15.833,-0.5267
-15.821,-0.4882
-15.810,-0.4497
-15.798,-0.4112
-15.787,-0.3728
-15.780,-0.3499
-15.770,-0.3111
-15.760,-0.2724
-15.749,-0.2337
-15.739,-0.1949
-15.728,-0.1562
-15.718,-0.1175
-15.708,-0.0787
-15.697,-0.0400
-15.687,-0.0013
-15.677,0.03741
-15.666,0.07614
-15.656,0.11487
-15.645,0.15360
-15.635,0.19233
-15.625,0.23106
-15.614,0.26979
-15.604,0.30852
-15.594,0.34725
-15.583,0.38599
-15.573,0.42472
-15.562,0.46345
-15.552,0.50218
-15.542,0.54091
-15.531,0.57964
-15.521,0.61837
-15.511,0.65710
-15.500,0.69583
-15.490,0.73457
-15.479,0.77330
-15.469,0.81203
-15.459,0.85076
-15.448,0.88949
-15.438,0.92822
-15.427,0.96695
-15.417,1.00568
-15.407,1.04441
-15.396,1.08314
-15.386,1.12188
-15.376,1.16061
-15.365,1.19934
-15.355,1.23807
-15.344,1.27680
-15.334,1.31553
-15.324,1.35426
-15.313,1.39299
-15.303,1.43172
-15.293,1.47046
-15.282,1.50919
-15.272,1.54792
-15.261,1.58665
-15.251,1.62538
-15.241,1.66411
-15.230,1.70284
-15.220,1.74157
-15.210,1.78030
-15.199,1.81904
-15.191,1.84835
-15.182,1.87769
-15.169,1.91612
-15.156,1.95455
-15.143,1.99298
-15.130,2.03142
-15.117,2.06985
-15.104,2.10828
-15.091,2.14671
-15.079,2.18515
-15.066,2.22358
-15.053,2.26201
-15.040,2.30044
-15.030,2.32927
-15.020,2.36187
-15.010,2.40080
-15.000,2.43973
-14.990,2.47866
-14.980,2.51759
-14.970,2.55652
-14.959,2.59546
-14.949,2.63439
-14.939,2.67332
-14.929,2.71225
-14.919,2.75118
-14.908,2.79011
-14.898,2.82904
-14.888,2.86797
-14.878,2.90691
-14.868,2.94584
-14.858,2.98477
-14.847,3.02370
-14.837,3.06263
-14.827,3.10156
-14.817,3.14049
-14.807,3.17942
-14.797,3.21835
-14.786,3.25729
-14.776,3.29622
-14.766,3.33515
-14.756,3.37408
-14.746,3.41301
-14.735,3.45194
-14.725,3.49087
-14.715,3.52980
-14.705,3.56874
-14.695,3.60767
-14.685,3.64660
-14.674,3.68553
-14.664,3.72446
-14.654,3.76339
-14.644,3.80232
-14.634,3.84125
-14.623,3.88019
-14.613,3.91912
-14.603,3.95805
-14.593,3.99698
-14.583,4.03591
-14.573,4.07484
-14.562,4.11377
-14.552,4.15270
-14.542,4.19164
-14.532,4.23057
-14.522,4.26950
-14.511,4.30843
-14.501,4.34736
-14.491,4.38629
-14.481,4.42522
-14.471,4.46415
-14.461,4.50308
-14.450,4.54202
-14.443,4.57115
-14.430,4.60926
-14.419,4.63712
-14.403,4.67402
-14.386,4.71092
-14.370,4.74782
-14.354,4.78472
-14.337,4.82162
-14.321,4.85852
-14.305,4.89542
-14.288,4.93232
-14.272,4.96922
-14.256,5.00612
-14.239,5.04302
-14.223,5.07992
-14.207,5.11682
-14.191,5.15372
-14.174,5.19062
-14.158,5.22752
-14.142,5.26442
-14.125,5.30132
-14.109,5.33822
-14.093,5.37512
-14.076,5.41202
-14.060,5.44892
-14.044,5.48582
-14.027,5.52272
-14.011,5.55962
-13.995,5.59652
-13.978,5.63342
-13.962,5.67032
-13.946,5.70722
-13.930,5.74412
-13.913,5.78102
-13.897,5.81792
-13.881,5.85482
-13.864,5.89172
-13.848,5.92862
-13.832,5.96552
-13.815,6.00242
-13.799,6.03932
-13.783,6.07622
-13.766,6.11312
-13.750,6.15002
-13.736,6.18025
-13.714,6.22078
-13.698,6.24646
-13.676,6.28071
-13.655,6.31495
-13.634,6.34920
-13.613,6.38345
-13.591,6.41769
-13.570,6.45194
-13.549,6.48618
-13.528,6.52043
-13.506,6.55468
-13.485,6.58892
-13.464,6.62317
-13.443,6.65742
-13.421,6.69166
-13.400,6.72591
-13.379,6.76016
-13.358,6.79440
-13.336,6.82865
-13.315,6.86289
-13.294,6.89714
-13.273,6.93139
-13.251,6.96563
-13.230,6.99988
-13.209,7.03413
-13.188,7.06837
-13.166,7.10262
-13.145,7.13686
-13.124,7.17111
-13.103,7.20536
-13.081,7.23960
-13.060,7.27385
-13.039,7.30810
-13.018,7.34234
-12.996,7.37659
-12.975,7.41083
-12.954,7.44508
-12.932,7.47933
-12.911,7.51357
-12.890,7.54782
-12.869,7.58207
-12.847,7.61631
-12.831,7.64165
-12.808,7.67384
-12.781,7.70403
-12.753,7.73202
-12.722,7.75764
-12.698,7.77607
-12.666,7.80065
-12.634,7.82522
-12.602,7.84980
-12.570,7.87438
-12.538,7.89895
-12.506,7.92353
-12.474,7.94810
-12.442,7.97268
-12.410,7.99725
-12.378,8.02183
-12.346,8.04641
-12.314,8.07098
-12.282,8.09556
-12.250,8.12013
-12.218,8.14471
-12.186,8.16929
-12.154,8.19386
-12.123,8.21844
-12.091,8.24301
-12.059,8.26759
-12.027,8.29216
-11.995,8.31674
-11.963,8.34132
-11.931,8.36589
-11.899,8.39047
-11.867,8.41504
-11.835,8.43962
-11.811,8.45764
-11.777,8.47942
-11.751,8.49395
-11.715,8.51249
-11.679,8.53104
-11.643,8.54958
-11.607,8.56812
-11.571,8.58667
-11.534,8.60521
-11.498,8.62376
-11.462,8.64230
-11.426,8.66084
-11.390,8.67939
-11.354,8.69793
-11.318,8.71647
-11.291,8.73038
-11.259,8.74556
-11.222,8.76136
-11.185,8.77716
-11.148,8.79295
-11.111,8.80875
-11.074,8.82455
-11.037,8.84034
-11.000,8.85614
-10.963,8.87194
-10.926,8.88773
-10.889,8.90353
-10.852,8.91933
-10.815,8.93512
-10.778,8.95092
-10.741,8.96671
-10.704,8.98251
-10.667,8.99831
-10.630,9.01410
-10.593,9.02990
-10.556,9.04570
-10.519,9.06149
-10.482,9.07729
-10.445,9.09309
-10.408,9.10888
-10.371,9.12468
-10.335,9.14048
-10.298,9.15627
-10.261,9.17207
-10.224,9.18787
-10.187,9.20366
-10.150,9.21946
-10.113,9.23526
-10.076,9.25105
-10.039,9.26685
-10.002,9.28265
-9.9652,9.29844
-9.9282,9.31424
-9.8913,9.33004
-9.8543,9.34583
-9.8173,9.36163
-9.7803,9.37742
-9.7434,9.39322
-9.7064,9.40902
-9.6694,9.42481
-9.6324,9.44061
-9.5954,9.45641
-9.5585,9.47220
-9.5215,9.48800
-9.4845,9.50380
-9.4475,9.51959
-9.4106,9.53539
-9.3736,9.55119
-9.3366,9.56698
-9.2996,9.58278
-9.2627,9.59858
-9.2257,9.61437
-9.1887,9.63017
-9.1517,9.64597
-9.1148,9.66176
-9.0778,9.67756
-9.0408,9.69336
-9.0038,9.70915
-8.9669,9.72495
-8.9299,9.74075
-8.8929,9.75654
-8.8653,9.76879
-8.8296,9.78757
-8.7955,9.80916
-8.7633,9.83343
-8.7332,9.86022
-8.7120,9.88177
-8.6842,9.91085
-8.6563,9.93992
-8.6285,9.96900
-8.6006,9.99807
-8.5728,10.0271
-8.5450,10.0562
-8.5171,10.0852
-8.4893,10.1143
-8.4615,10.1434
-8.4336,10.1725
-8.4058,10.2015
-8.3780,10.2306
-8.3501,10.2597
-8.3223,10.2888
-8.2944,10.3178
-8.2666,10.3469
-8.2388,10.3760
-8.2109,10.4051
-8.1831,10.4341
-8.1553,10.4632
-8.1274,10.4923
-8.0996,10.5214
-8.0717,10.5504
-8.0439,10.5795
-8.0161,10.6086
-7.9882,10.6377
-7.9604,10.6667
-7.9326,10.6958
-7.9047,10.7249
-7.8769,10.7540
-7.8491,10.7830
-7.8212,10.8121
-7.7934,10.8412
-7.7655,10.8703
-7.7377,10.8993
-7.7099,10.9284
-7.6820,10.9575
-7.6542,10.9866
-7.6264,11.0156
-7.5985,11.0447
-7.5707,11.0738
-7.5429,11.1028
-7.5150,11.1319
-7.4872,11.1610
-7.4593,11.1901
-7.4315,11.2191
-7.4037,11.2482
-7.3758,11.2773
-7.3480,11.3064
-7.3202,11.3354
-7.2923,11.3645
-7.2645,11.3936
-7.2367,11.4227
-7.2143,11.4454
-7.1814,11.4741
-7.1560,11.4934
-7.1234,11.5173
-7.0909,11.5411
-7.0583,11.5650
-7.0258,11.5888
-6.9932,11.6127
-6.9607,11.6366
-6.9281,11.6604
-6.8955,11.6843
-6.8630,11.7081
-6.8304,11.7320
-6.7979,11.7559
-6.7653,11.7797
-6.7328,11.8036
-6.7002,11.8274
-6.6677,11.8513
-6.6351,11.8751
-6.6026,11.8990
-6.5700,11.9229
-6.5375,11.9467
-6.5049,11.9706
-6.4723,11.9944
-6.4398,12.0183
-6.4072,12.0422
-6.3747,12.0660
-6.3421,12.0899
-6.3096,12.1137
-6.2770,12.1376
-6.2445,12.1615
-6.2119,12.1853
-6.1794,12.2092
-6.1468,12.2330
-6.1143,12.2569
-6.0817,12.2808
-6.0491,12.3046
-6.0166,12.3285
-5.9840,12.3523
-5.9515,12.3762
-5.9269,12.3943
-5.8950,12.4209
-5.8655,12.4500
-5.8384,12.4815
-5.8141,12.5150
-5.7978,12.5412
-5.7769,12.5757
-5.7560,12.6103
-5.7351,12.6448
-5.7142,12.6793
-5.6933,12.7139
-5.6724,12.7484
-5.6515,12.7829
-5.6306,12.8174
-5.6097,12.8520
-5.5888,12.8865
-5.5679,12.9210
-5.5471,12.9556
-5.5262,12.9901
-5.5053,13.0246
-5.4844,13.0592
-5.4635,13.0937
-5.4426,13.1282
-5.4217,13.1628
-5.4008,13.1973
-5.3799,13.2318
-5.3590,13.2664
-5.3381,13.3009
-5.3172,13.3354
-5.2963,13.3699
-5.2754,13.4045
-5.2545,13.4390
-5.2337,13.4735
-5.2128,13.5081
-5.1919,13.5426
-5.1710,13.5771
-5.1543,13.6049
-5.1373,13.6374
-5.1199,13.6737
-5.1025,13.7101
-5.0851,13.7464
-5.0677,13.7827
-5.0504,13.8191
-5.0330,13.8554
-5.0156,13.8917
-4.9982,13.9281
-4.9808,13.9644
-4.9634,14.0008
-4.9460,14.0371
-4.9286,14.0734
-4.9112,14.1098
-4.8939,14.1461
-4.8765,14.1824
-4.8591,14.2188
-4.8417,14.2551
-4.8243,14.2914
-4.8069,14.3278
-4.7895,14.3641
-4.7721,14.4004
-4.7548,14.4368
-4.7374,14.4731
-4.7200,14.5094
-4.7026,14.5458
-4.6852,14.5821
-4.6678,14.6185
-4.6504,14.6548
-4.6330,14.6911
-4.6156,14.7275
-4.5983,14.7638
-4.5809,14.8001
-4.5635,14.8365
-4.5461,14.8728
-4.5287,14.9091
-4.5113,14.9455
-4.4939,14.9818
-4.4765,15.0181
-4.4591,15.0545
-4.4418,15.0908
-4.4244,15.1272
-4.4070,15.1635
-4.3896,15.1998
-4.3722,15.2362
-4.3548,15.2725
-4.3374,15.3088
-4.3200,15.3452
-4.3026,15.3815
-4.2853,15.4178
-4.2742,15.4404
-4.2557,15.4762
-4.2372,15.5120
-4.2187,15.5478
-4.2003,15.5836
-4.1818,15.6195
-4.1633,15.6553
-4.1448,15.6911
-4.1263,15.7269
-4.1079,15.7627
-4.0894,15.7985
-4.0709,15.8343
-4.0524,15.8701
-4.0339,15.9059
-4.0154,15.9417
-3.9970,15.9775
-3.9785,16.0133
-3.9600,16.0491
-3.9415,16.0849
-3.9230,16.1207
-3.9045,16.1565
-3.8861,16.1923
-3.8676,16.2281
-3.8491,16.2639
-3.8306,16.2997
-3.8121,16.3355
-3.7937,16.3714
-3.7752,16.4072
-3.7567,16.4430
-3.7382,16.4788
-3.7197,16.5146
-3.7012,16.5504
-3.6828,16.5862
-3.6643,16.6220
-3.6458,16.6578
-3.6273,16.6936
-3.6088,16.7294
-3.5903,16.7652
-3.5765,16.7921
-3.5613,16.8195
-3.5414,16.8544
-3.5215,16.8893
-3.5015,16.9242
-3.4816,16.9591
-3.4617,16.9940
-3.4417,17.0289
-3.4218,17.0637
-3.4019,17.0986
-3.3819,17.1335
-3.3620,17.1684
-3.3420,17.2033
-3.3221,17.2382
-3.3022,17.2731
-3.2822,17.3080
-3.2623,17.3429
-3.2424,17.3778
-3.2224,17.4127
-3.2025,17.4476
-3.1826,17.4825
-3.1626,17.5174
-3.1427,17.5523
-3.1227,17.5872
-3.1028,17.6221
-3.0829,17.6570
-3.0629,17.6919
-3.0430,17.7268
-3.0231,17.7617
-3.0031,17.7966
-2.9832,17.8315
-2.9632,17.8664
-2.9433,17.9013
-2.9234,17.9362
-2.9034,17.9711
-2.8835,18.0060
-2.8636,18.0409
-2.8436,18.0758
-2.8237,18.1107
-2.8038,18.1456
-2.7838,18.1805
-2.7639,18.2154
-2.7439,18.2503
-2.7240,18.2852
-2.7041,18.3200
-2.6841,18.3549
-2.6642,18.3898
-2.6443,18.4247
-2.6243,18.4596
-2.6044,18.4945
-2.5844,18.5294
-2.5645,18.5643
-2.5446,18.5992
-2.5246,18.6341
-2.5047,18.6690
-2.4848,18.7039
-2.4648,18.7388
-2.4449,18.7737
-2.4250,18.8086
-2.4050,18.8435
-2.3851,18.8784
-2.3651,18.9133
-2.3452,18.9482
-2.3253,18.9831
-2.3053,19.0180
-2.2854,19.0529
-2.2655,19.0878
-2.2455,19.1227
-2.2256,19.1576
-2.2057,19.1925
-2.1857,19.2274
-2.1705,19.2549
-2.1525,19.2939
-2.1409,19.3221
-2.1254,19.3598
-2.1099,19.3975
-2.0943,19.4351
-2.0788,19.4728
-2.0633,19.5105
-2.0478,19.5482
-2.0323,19.5859
-2.0168,19.6235
-2.0013,19.6612
-1.9888,19.6892
-1.9695,19.7251
-1.9474,19.7594
-1.9225,19.7917
-1.8950,19.8219
-1.8652,19.8498
-1.8333,19.8751
-1.8082,19.8924
-1.7747,19.9147
-1.7413,19.9370
-1.7079,19.9594
-1.6744,19.9817
-1.6410,20.0040
-1.6075,20.0263
-1.5741,20.0486
-1.5407,20.0710
-1.5072,20.0933
-1.4738,20.1156
-1.4404,20.1379
-1.4069,20.1602
-1.3735,20.1826
-1.3400,20.2049
-1.3066,20.2272
-1.2732,20.2495
-1.2397,20.2718
-1.2063,20.2942
-1.1728,20.3165
-1.1394,20.3388
-1.1060,20.3611
-1.0725,20.3834
-1.0391,20.4058
-1.0057,20.4281
-0.9722,20.4504
-0.9388,20.4727
-0.9053,20.4950
-0.8719,20.5174
-0.8385,20.5397
-0.8050,20.5620
-0.7716,20.5843
-0.7381,20.6067
-0.7047,20.6290
-0.6713,20.6513
-0.6378,20.6736
-0.6044,20.6959
-0.5710,20.7183
-0.5375,20.7406
-0.5041,20.7629
-0.4706,20.7852
-0.4372,20.8075
-0.4038,20.8299
-0.3703,20.8522
-0.3369,20.8745
-0.3035,20.8968
-0.2700,20.9191
-0.2366,20.9415
-0.2031,20.9638
-0.1697,20.9861
-0.1363,21.0084
-0.1028,21.0307
-0.0694,21.0531
-0.0359,21.0754
-0.0025,21.0977
0.03087,21.1200
0.06431,21.1423
0.09775,21.1647
0.13119,21.1870
0.16463,21.2093
0.19806,21.2316
0.23150,21.2539
0.26494,21.2763
0.29838,21.2986
0.33182,21.3209
0.36526,21.3432
0.38344,21.3555
0.41636,21.3787
0.44929,21.4018
0.48221,21.4249
0.51513,21.4481
0.54806,21.4712
0.58098,21.4943
0.61390,21.5174
0.64683,21.5406
0.67975,21.5637
0.71268,21.5868
0.74560,21.6100
0.77852,21.6331
0.81145,21.6562
0.84437,21.6793
0.87729,21.7025
0.91022,21.7256
0.94314,21.7487
0.97606,21.7719
1.00899,21.7950
1.04191,21.8181
1.07483,21.8412
1.10776,21.8644
1.14068,21.8875
1.17360,21.9106
1.20653,21.9338
1.23945,21.9569
1.27238,21.9800
1.30530,22.0032
1.33822,22.0263
1.37115,22.0494
1.40407,22.0725
1.43699,22.0957
1.46992,22.1188
1.50284,22.1419
1.53576,22.1651
1.56869,22.1882
1.60161,22.2113
1.63453,22.2344
1.66746,22.2576
1.70038,22.2807
1.73331,22.3038
1.76623,22.3270
1.79915,22.3501
1.83208,22.3732
1.86500,22.3963
1.89792,22.4195
1.93085,22.4426
1.96377,22.4657
1.99669,22.4889
2.02962,22.5120
2.06254,22.5351
2.09546,22.5583
2.12839,22.5814
2.16131,22.6045
2.19423,22.6276
2.22716,22.6508
2.26008,22.6739
2.29301,22.6970
2.31807,22.7141
2.35304,22.7347
2.38957,22.7523
2.42740,22.7670
2.46630,22.7785
2.49601,22.7850
2.53562,22.7925
2.57524,22.8000
2.61485,22.8074
2.65446,22.8149
2.69408,22.8224
2.73369,22.8298
2.77331,22.8373
2.81292,22.8448
2.85253,22.8522
2.89215,22.8597
2.93176,22.8672
2.97137,22.8747
3.01099,22.8821
3.05060,22.8896
3.09022,22.8971
3.12983,22.9045
3.16944,22.9120
3.20906,22.9195
3.24867,22.9269
3.28828,22.9344
3.32790,22.9419
3.36751,22.9493
3.40712,22.9568
3.44674,22.9643
3.48635,22.9718
3.52597,22.9792
3.56558,22.9867
3.60519,22.9942
3.64481,23.0016
3.68442,23.0091
3.72403,23.0166
3.76365,23.0240
3.80326,23.0315
3.84288,23.0390
3.88249,23.0464
3.92210,23.0539
3.96172,23.0614
3.99233,23.0682
4.03238,23.0802
4.07129,23.0954
4.10878,23.1139
4.13536,23.1291
4.17028,23.1491
4.20519,23.1691
4.24011,23.1892
4.27502,23.2092
4.30994,23.2292
4.34485,23.2493
4.37977,23.2693
4.41468,23.2893
4.44960,23.3094
4.48451,23.3294
4.51943,23.3494
4.55435,23.3695
4.58926,23.3895
4.62418,23.4095
4.65909,23.4296
4.69401,23.4496
4.72892,23.4696
4.76384,23.4897
4.79875,23.5097
4.83367,23.5297
4.86858,23.5498
4.90350,23.5698
4.93841,23.5898
4.97333,23.6099
5.00824,23.6299
5.04316,23.6499
5.07807,23.6700
5.11299,23.6900
5.14790,23.7100
5.18282,23.7301
5.21773,23.7501
5.25265,23.7701
5.28757,23.7902
5.32248,23.8102
5.35740,23.8302
5.39231,23.8503
5.42723,23.8703
5.46214,23.8903
5.49706,23.9104
5.53197,23.9304
5.56689,23.9504
5.60180,23.9705
5.63672,23.9905
5.67163,24.0105
5.70655,24.0306
5.74146,24.0506
5.77638,24.0706
5.81129,24.0907
5.84621,24.1107
5.88112,24.1307
5.91604,24.1508
5.95095,24.1708
5.98587,24.1908
6.02079,24.2109
6.05570,24.2309
6.08158,24.2462
6.11459,24.2688
6.14567,24.2940
6.17465,24.3216
6.20132,24.3514
6.22552,24.3833
6.24196,24.4084
6.26291,24.4426
6.28386,24.4768
6.30481,24.5110
6.32576,24.5452
6.34671,24.5794
6.36766,24.6136
6.38861,24.6478
6.40956,24.6820
6.43051,24.7162
6.45146,24.7504
6.47241,24.7846
6.49336,24.8188
6.51431,24.8530
6.53526,24.8872
6.55621,24.9214
6.57716,24.9556
6.59811,24.9898
6.61906,25.0240
6.64001,25.0582
6.66096,25.0924
6.68191,25.1266
6.70286,25.1608
6.72380,25.1950
6.74475,25.2292
6.76570,25.2634
6.78665,25.2976
6.80760,25.3318
6.82855,25.3660
6.84950,25.4002
6.87045,25.4344
6.89140,25.4686
6.91235,25.5028
6.93330,25.5370
6.95425,25.5712
6.97520,25.6054
6.99615,25.6396
7.01710,25.6738
7.03805,25.7080
7.05900,25.7422
7.07995,25.7764
7.10090,25.8106
7.12185,25.8448
7.14280,25.8790
7.16375,25.9132
7.18470,25.9474
7.20565,25.9816
7.22660,26.0158
7.24755,26.0500
7.26850,26.0842
7.28945,26.1184
7.31040,26.1526
7.33135,26.1868
7.35229,26.2210
7.37324,26.2553
7.39419,26.2895
7.41514,26.3237
7.43609,26.3579
7.45250,26.3849
7.46793,26.4126
7.48740,26.4480
7.50687,26.4834
7.52634,26.5187
7.54580,26.5541
7.56527,26.5894
7.58474,26.6248
7.60421,26.6601
7.62368,26.6955
7.64315,26.7309
7.66262,26.7662
7.68209,26.8016
7.70156,26.8369
7.72103,26.8723
7.74050,26.9077
7.75997,26.9430
7.77944,26.9784
7.79891,27.0137
7.81838,27.0491
7.83785,27.0844
7.85732,27.1198
7.87678,27.1552
7.89625,27.1905
7.91572,27.2259
7.93519,27.2612
7.95466,27.2966
7.97413,27.3320
7.99360,27.3673
8.01307,27.4027
8.03254,27.4380
8.05201,27.4734
8.07148,27.5087
8.09095,27.5441
8.11042,27.5795
8.12429,27.6066
8.14017,27.6440
8.15297,27.6825
8.16259,27.7220
8.16898,27.7621
8.17172,27.7923
8.17480,27.8323
8.17787,27.8722
8.18095,27.9122
8.18402,27.9522
8.18710,27.9922
8.19017,28.0321
8.19325,28.0721
8.19632,28.1121
8.19940,28.1521
8.20247,28.1920
8.20555,28.2320
8.20862,28.2720
8.21170,28.3120
8.21477,28.3519
8.21785,28.3919
8.22092,28.4319
8.22400,28.4719
8.22707,28.5118
8.23015,28.5518
8.23322,28.5918
8.23630,28.6318
8.23937,28.6717
8.24245,28.7117
8.24552,28.7517
8.24860,28.7917
8.25167,28.8316
8.25475,28.8716
8.25782,28.9116
8.26090,28.9516
8.26397,28.9915
8.26705,29.0315
8.27012,29.0715
8.27320,29.1115
8.27627,29.1514
8.27935,29.1914
8.28242,29.2314
8.28550,29.2714
8.28857,29.3113
8.29165,29.3513
8.29472,29.3913
8.29780,29.4313
8.30087,29.4712
8.30395,29.5112
8.30702,29.5512
8.31010,29.5912
8.31317,29.6311
8.31625,29.6711
8.31932,29.7111
8.32240,29.7511
8.32547,29.7910
8.32855,29.8310
8.33162,29.8710
8.33470,29.9110
8.33777,29.9509
8.34085,29.9909
8.34392,30.0309
8.34700,30.0709
8.35007,30.1108
8.35315,30.1508
8.35622,30.1908
8.35930,30.2308
8.36237,30.2707
8.36545,30.3107
8.36852,30.3507
8.37160,30.3907
8.37467,30.4307
8.37775,30.4706
8.38082,30.5106
8.38390,30.5506
8.38697,30.5906
8.38840,30.6220
8.38784,30.6535
8.38585,30.6938
8.38387,30.7340
8.38188,30.7743
8.37990,30.8145
8.37791,30.8548
8.37593,30.8950
8.37394,30.9353
8.37196,30.9755
8.36997,31.0157
8.36799,31.0560
8.36600,31.0962
8.36402,31.1365
8.36203,31.1767
8.36005,31.2170
8.35806,31.2572
8.35608,31.2975
8.35409,31.3377
8.35211,31.3780
8.35102,31.4087
8.35239,31.4499
8.35716,31.4909
8.36530,31.5314
8.37674,31.5710
8.38686,31.5997
8.40037,31.6375
8.41388,31.6753
8.42738,31.7132
8.44089,31.7510
8.45440,31.7889
8.46790,31.8267
8.48141,31.8645
8.49492,31.9024
8.50842,31.9402
8.52193,31.9780
8.53544,32.0159
8.54894,32.0537
8.56245,32.0915
8.57596,32.1294
8.58946,32.1672
8.60297,32.2051
8.61648,32.2429
8.62998,32.2807
8.64349,32.3186
8.65700,32.3564
8.67050,32.3942
8.68401,32.4321
8.69752,32.4699
8.71102,32.5077
8.72453,32.5456
8.73804,32.5834
8.75154,32.6212
8.76505,32.6591
8.77856,32.6969
8.79207,32.7348
8.80557,32.7726
8.81908,32.8104
8.83259,32.8483
8.84609,32.8861
8.85960,32.9239
8.87311,32.9618
8.88661,32.9996
8.90012,33.0374
8.91363,33.0753
8.92713,33.1131
8.94064,33.1510
8.95415,33.1888
8.96062,33.2082
8.97255,33.2465
8.98449,33.2848
8.99643,33.3231
9.00837,33.3614
9.02031,33.3997
9.03225,33.4381
9.04419,33.4764
9.05613,33.5147
9.06807,33.5530
9.08001,33.5913
9.09195,33.6296
9.10388,33.6680
9.11582,33.7063
9.12776,33.7446
9.13970,33.7829
9.15164,33.8212
9.16358,33.8596
9.17552,33.8979
9.18746,33.9362
9.19940,33.9745
9.21134,34.0128
9.22328,34.0511
9.23522,34.0895
9.24715,34.1278
9.25909,34.1661
9.27103,34.2044
9.28297,34.2427
9.29491,34.2810
9.30685,34.3194
9.31879,34.3577
9.33073,34.3960
9.34267,34.4343
9.35461,34.4726
9.36655,34.5110
9.37849,34.5493
9.39042,34.5876
9.40236,34.6259
9.41430,34.6642
9.42624,34.7025
9.43818,34.7409
9.45012,34.7792
9.46206,34.8175
9.47400,34.8558
9.48594,34.8941
9.49788,34.9324
9.50982,34.9708
9.52176,35.0091
9.53369,35.0474
9.54563,35.0857
9.55757,35.1240
9.56951,35.1624
9.58145,35.2007
9.59339,35.2390
9.60533,35.2773
9.61727,35.3156
9.62921,35.3539
9.64115,35.3923
9.64910,35.4207
9.65878,35.4598
9.66846,35.4988
9.67815,35.5379
9.68783,35.5770
9.69751,35.6161
9.70720,35.6551
9.71688,35.6942
9.72656,35.7333
9.73624,35.7723
9.74593,35.8114
9.75561,35.8505
9.76529,35.8895
9.77498,35.9286
9.78466,35.9677
9.79434,36.0067
9.80403,36.0458
9.81371,36.0849
9.82339,36.1239
9.83307,36.1630
9.84276,36.2021
9.85244,36.2411
9.86212,36.2802
9.87181,36.3193
9.88149,36.3583
9.89117,36.3974
9.90086,36.4365
9.91054,36.4755
9.92022,36.5146
9.92990,36.5537
9.93959,36.5927
9.94927,36.6318
9.95895,36.6709
9.96687,36.7010
9.98042,36.7409
9.99728,36.7795
10.0173,36.8166
10.0327,36.8424
10.0533,36.8769
10.0738,36.9113
10.0944,36.9458
10.1149,36.9802
10.1355,37.0147
10.1561,37.0492
10.1766,37.0836
10.1972,37.1181
10.2178,37.1525
10.2383,37.1870
10.2589,37.2214
10.2794,37.2559
10.3000,37.2904
10.3206,37.3248
10.3411,37.3593
10.3617,37.3937
10.3823,37.4282
10.4028,37.4626
10.4234,37.4971
10.4439,37.5316
10.4645,37.5660
10.4851,37.6005
10.5056,37.6349
10.5262,37.6694
10.5467,37.7038
10.5673,37.7383
10.5879,37.7728
10.6084,37.8072
10.6290,37.8417
10.6496,37.8761
10.6701,37.9106
10.6907,37.9450
10.7112,37.9795
10.7318,38.0140
10.7524,38.0484
10.7729,38.0829
10.7935,38.1173
10.8141,38.1518
10.8346,38.1862
10.8552,38.2207
10.8757,38.2552
10.8963,38.2896
10.9169,38.3241
10.9374,38.3585
10.9580,38.3930
10.9785,38.4274
10.9991,38.4619
11.0197,38.4964
11.0402,38.5308
11.0608,38.5653
11.0814,38.5997
11.1019,38.6342
11.1225,38.6686
11.1430,38.7031
11.1636,38.7376
11.1842,38.7720
11.2047,38.8065
11.2253,38.8409
11.2458,38.8754
11.2664,38.9098
11.2870,38.9443
11.3075,38.9788
11.3281,39.0132
11.3487,39.0477
11.3603,39.0675
11.3800,39.1026
11.3998,39.1377
11.4195,39.1728
11.4392,39.2079
11.4589,39.2430
11.4786,39.2781
11.4984,39.3132
11.5181,39.3483
11.5378,39.3833
11.5575,39.4184
11.5773,39.4535
11.5970,39.4886
11.6167,39.5237
11.6364,39.5588
11.6562,39.5939
11.6759,39.6290
11.6956,39.6641
11.7153,39.6992
11.7351,39.7343
11.7548,39.7694
11.7745,39.8045
11.7942,39.8396
11.8140,39.8746
11.8337,39.9097
11.8534,39.9448
11.8731,39.9799
11.8929,40.0150
11.9126,40.0501
11.9323,40.0852
11.9520,40.1203
11.9718,40.1554
11.9915,40.1905
12.0112,40.2256
12.0309,40.2607
12.0507,40.2958
12.0704,40.3309
12.0901,40.3659
12.1098,40.4010
12.1296,40.4361
12.1493,40.4712
12.1690,40.5063
12.1841,40.5324
12.2066,40.5658
12.2316,40.5972
12.2591,40.6265
12.2889,40.6535
12.3207,40.6781
12.3545,40.7000
12.3898,40.7191
12.4266,40.7353
12.4646,40.7485
12.5035,40.7587
12.5331,40.7646
12.5726,40.7724
12.6121,40.7801
12.6516,40.7879
12.6911,40.7957
12.7306,40.8034
12.7701,40.8112
12.8096,40.8190
12.8491,40.8268
12.8886,40.8345
12.9281,40.8423
12.9677,40.8501
13.0072,40.8578
13.0467,40.8656
13.0862,40.8734
13.1257,40.8812
13.1652,40.8889
13.2047,40.8967
13.2442,40.9045
13.2837,40.9122
13.3232,40.9200
13.3627,40.9278
13.4022,40.9356
13.4418,40.9433
13.4813,40.9511
13.5208,40.9589
13.5603,40.9666
13.5998,40.9744
13.6393,40.9822
13.6788,40.9900
13.7183,40.9977
13.7578,41.0055
13.7973,41.0133
13.8368,41.0210
13.8764,41.0288
13.9159,41.0366
13.9554,41.0444
13.9949,41.0521
14.0344,41.0599
14.0739,41.0677
14.1134,41.0754
14.1529,41.0832
14.1924,41.0910
14.2319,41.0988
14.2714,41.1065
14.3109,41.1143
14.3505,41.1221
14.3900,41.1298
14.4295,41.1376
14.4591,41.1434
14.4990,41.1496
14.5393,41.1526
14.5797,41.1523
14.6099,41.1500
14.6500,41.1464
14.6901,41.1429
14.7302,41.1393
14.7704,41.1357
14.8105,41.1322
14.8506,41.1286
14.8907,41.1250
14.9308,41.1214
14.9709,41.1179
15.0110,41.1143
15.0511,41.1107
15.0912,41.1072
15.1313,41.1036
15.1714,41.1000
15.2115,41.0965
15.2516,41.0929
15.2917,41.0893
15.3318,41.0858
15.3720,41.0822
15.4121,41.0786
15.4522,41.0751
15.4923,41.0715
15.5324,41.0679
15.5725,41.0644
15.6126,41.0608
15.6527,41.0572
15.6928,41.0537
15.7329,41.0501
15.7730,41.0465
15.8131,41.0430
15.8532,41.0394
15.8933,41.0358
15.9334,41.0323
15.9736,41.0287
16.0137,41.0251
16.0538,41.0216
16.0939,41.0180
16.1340,41.0144
16.1741,41.0109
16.1952,41.0094
16.2353,41.0076
16.2754,41.0057
16.3155,41.0038
16.3557,41.0020
16.3958,41.0001
16.4359,40.9982
16.4761,40.9964
16.5162,40.9945
16.5563,40.9927
16.5964,40.9908
16.6366,40.9889
16.6767,40.9871
16.7168,40.9852
16.7570,40.9833
16.7971,40.9815
16.8372,40.9796
16.8774,40.9777
16.9175,40.9759
16.9576,40.9740
16.9977,40.9721
17.0379,40.9703
17.0780,40.9684
17.1181,40.9665
17.1583,40.9647
17.1984,40.9628
17.2385,40.9609
17.2786,40.9591
17.3188,40.9572
17.3589,40.9553
17.3990,40.9535
17.4392,40.9516
17.4793,40.9497
17.5194,40.9479
17.5595,40.9460
17.5997,40.9441
17.6398,40.9423
17.6799,40.9404
17.7201,40.9385
17.7602,40.9367
17.8003,40.9348
17.8404,40.9330
17.8806,40.9311
17.9207,40.9292
17.9608,40.9274
18.0010,40.9255
18.0411,40.9236
18.0812,40.9218
18.1213,40.9199
18.1615,40.9180
18.2016,40.9162
18.2417,40.9143
18.2819,40.9124
18.3220,40.9106
18.3520,40.9096
18.3821,40.9102
18.4223,40.9115
18.4624,40.9129
18.5026,40.9142
18.5428,40.9156
18.5830,40.9169
18.6231,40.9183
18.6633,40.9196
18.7035,40.9210
18.7437,40.9223
18.7838,40.9237
18.8240,40.9251
18.8642,40.9264
18.9043,40.9278
18.9445,40.9291
18.9847,40.9305
19.0249,40.9318
19.0650,40.9332
19.1052,40.9345
19.1454,40.9359
19.1856,40.9372
19.2257,40.9386
19.2659,40.9399
19.3061,40.9413
19.3462,40.9426
19.3864,40.9440
19.4266,40.9453
19.4668,40.9467
19.5069,40.9480
19.5471,40.9494
19.5873,40.9507
19.6274,40.9521
19.6676,40.9534
19.7078,40.9548
19.7480,40.9561
19.7881,40.9575
19.8283,40.9589
19.8685,40.9602
19.9087,40.9616
19.9488,40.9629
19.9890,40.9643
20.0292,40.9656
20.0693,40.9670
20.1095,40.9683
20.1497,40.9697
20.1899,40.9710
20.2300,40.9724
20.2702,40.9737
20.3104,40.9751
20.3505,40.9764
20.3907,40.9778
20.4309,40.9791
20.4711,40.9805
20.5112,40.9818
20.5514,40.9832
20.5916,40.9845
20.6318,40.9859
20.6719,40.9872
20.7121,40.9886
20.7523,40.9899
20.7924,40.9913
20.8326,40.9927
20.8728,40.9940
20.9130,40.9954
20.9531,40.9967
20.9933,40.9981
21.0335,40.9994
21.0737,41.0008
21.1138,41.0021
21.1531,41.0031
21.1833,41.0029
21.2236,41.0027
21.2639,41.0025
21.3042,41.0024
21.3445,41.0022
21.3847,41.0020
21.4250,41.0018
21.4653,41.0016
21.5056,41.0014
21.5459,41.0012
21.5862,41.0010
21.6264,41.0008
21.6667,41.0006
21.7070,41.0004
21.7473,41.0002
21.7876,41.0001
21.8279,40.9999
21.8682,40.9997
21.9084,40.9995
21.9487,40.9993
21.9890,40.9991
22.0293,40.9989
22.0696,40.9987
22.1099,40.9985
22.1501,40.9983
22.1904,40.9981
22.2307,40.9980
22.2710,40.9978
22.3113,40.9976
22.3516,40.9974
22.3919,40.9972
22.4321,40.9970
22.4724,40.9968
22.5127,40.9966
22.5530,40.9964
22.5933,40.9962
22.6336,40.9960
22.6739,40.9959
22.7141,40.9957
22.7544,40.9955
22.7947,40.9953
22.8350,40.9951
22.8753,40.9949
22.9156,40.9947
22.9558,40.9945
22.9961,40.9943
23.0364,40.9941
23.0767,40.9939
23.1170,40.9937
23.1573,40.9936
23.1976,40.9934
23.2378,40.9932
23.2686,40.9929
23.2999,40.9912
23.3399,40.9885
23.3799,40.9857
23.4200,40.9830
23.4600,40.9802
23.5000,40.9775
23.5400,40.9747
23.5800,40.9720
23.6200,40.9692
23.6601,40.9665
23.7001,40.9637
23.7401,40.9610
23.7801,40.9582
23.8201,40.9555
23.8602,40.9527
23.9002,40.9500
23.9402,40.9472
23.9802,40.9445
24.0202,40.9417
24.0603,40.9390
24.1003,40.9362
24.1403,40.9335
24.1803,40.9307
24.2203,40.9280
24.2604,40.9252
24.3004,40.9225
24.3404,40.9197
24.3804,40.9170
24.4204,40.9142
24.4605,40.9115
24.5005,40.9087
24.5405,40.9060
24.5805,40.9032
24.6205,40.9005
24.6605,40.8977
24.7006,40.8949
24.7406,40.8922
24.7806,40.8894
24.8206,40.8867
24.8606,40.8839
24.9007,40.8812
24.9407,40.8784
24.9807,40.8757
25.0207,40.8729
25.0607,40.8702
25.1008,40.8674
25.1408,40.8647
25.1808,40.8619
25.2208,40.8592
25.2608,40.8564
25.3009,40.8537
25.3409,40.8509
25.3809,40.8482
25.4209,40.8454
25.4609,40.8427
25.5010,40.8399
25.5410,40.8372
25.5810,40.8344
25.6210,40.8317
25.6610,40.8289
25.7010,40.8262
25.7411,40.8234
25.7811,40.8207
25.8211,40.8179
25.8611,40.8152
25.9011,40.8124
25.9412,40.8097
25.9812,40.8069
26.0212,40.8042
26.0512,40.8021
26.0818,40.7995
26.1217,40.7959
26.1617,40.7923
26.2017,40.7887
26.2416,40.7851
26.2816,40.7815
26.3215,40.7779
26.3615,40.7743
26.4014,40.7707
26.4414,40.7671
26.4813,40.7635
26.5213,40.7599
26.5613,40.7563
26.6012,40.7527
26.6412,40.7491
26.6811,40.7455
26.7211,40.7419
26.7610,40.7383
26.8010,40.7347
26.8409,40.7311
26.8809,40.7275
26.9209,40.7239
26.9608,40.7203
27.0008,40.7167
27.0407,40.7131
27.0807,40.7095
27.1206,40.7059
27.1606,40.7022
27.2005,40.6986
27.2405,40.6950
27.2805,40.6914
27.3204,40.6878
27.3604,40.6842
27.4003,40.6806
27.4403,40.6770
27.4802,40.6734
27.5202,40.6698
27.5602,40.6662
27.6001,40.6626
27.6401,40.6590
27.6800,40.6554
27.7200,40.6518
27.7599,40.6482
27.7999,40.6446
27.8398,40.6410
27.8798,40.6374
27.9198,40.6338
27.9597,40.6302
27.9997,40.6266
28.0396,40.6230
28.0796,40.6194
28.1195,40.6158
28.1595,40.6122
28.1994,40.6086
28.2394,40.6050
28.2794,40.6014
28.3193,40.5978
28.3593,40.5942
28.3892,40.5915
28.4343,40.5895
28.4657,40.5901
28.5059,40.5910
28.5461,40.5920
28.5863,40.5929
28.6265,40.5938
28.6667,40.5947
28.7069,40.5957
28.7471,40.5966
28.7873,40.5975
28.8275,40.5984
28.8677,40.5994
28.9079,40.6003
28.9481,40.6012
28.9883,40.6021
29.0285,40.6031
29.0687,40.6040
29.1089,40.6049
29.1491,40.6059
29.1893,40.6068
29.2295,40.6077
29.2697,40.6086
29.3098,40.6096
29.3500,40.6105
29.3902,40.6114
29.4304,40.6123
29.4706,40.6133
29.5108,40.6142
29.5510,40.6151
29.5912,40.6161
29.6314,40.6170
29.6716,40.6179
29.7118,40.6188
29.7520,40.6198
29.7922,40.6207
29.8324,40.6216
29.8726,40.6225
29.9128,40.6235
29.9530,40.6244
29.9932,40.6253
30.0334,40.6263
30.0736,40.6272
30.1138,40.6281
30.1540,40.6290
30.1942,40.6300
30.2344,40.6309
30.2745,40.6318
30.3147,40.6327
30.3549,40.6337
30.3951,40.6346
30.4353,40.6355
30.4755,40.6365
30.5157,40.6374
30.5559,40.6383
30.5961,40.6392
30.6263,40.6399
30.6565,40.6398
30.6966,40.6391
30.7367,40.6384
30.7768,40.6377
30.8169,40.6370
30.8570,40.6363
30.8971,40.6357
30.9372,40.6350
30.9773,40.6343
31.0174,40.6336
31.0575,40.6329
31.0976,40.6322
31.1377,40.6315
31.1778,40.6308
31.2179,40.6301
31.2580,40.6294
31.2981,40.6287
31.3382,40.6280
31.3783,40.6273
31.4184,40.6266
31.4585,40.6259
31.4986,40.6252
31.5387,40.6246
31.5788,40.6239
31.6189,40.6232
31.6590,40.6225
31.6991,40.6218
31.7392,40.6211
31.7793,40.6204
31.8194,40.6197
31.8595,40.6190
31.8996,40.6183
31.9397,40.6176
31.9798,40.6169
32.0199,40.6162
32.0600,40.6155
32.1001,40.6148
32.1402,40.6141
32.1803,40.6135
32.2204,40.6128
32.2605,40.6121
32.3006,40.6114
32.3407,40.6107
32.3808,40.6100
32.4209,40.6093
32.4610,40.6086
32.5011,40.6079
32.5412,40.6072
32.5813,40.6065
32.6214,40.6058
32.6615,40.6051
32.7016,40.6044
32.7417,40.6037
32.7818,40.6030
32.8219,40.6024
32.8620,40.6017
32.9021,40.6010
32.9422,40.6003
32.9823,40.5996
33.0224,40.5989
33.0625,40.5982
33.1025,40.5975
33.1426,40.5968
33.1827,40.5961
33.2228,40.5954
33.2629,40.5947
33.3030,40.5940
33.3431,40.5933
33.3832,40.5926
33.4233,40.5919
33.4634,40.5912
33.4937,40.5911
33.5342,40.5937
33.5645,40.5977
33.6053,40.6037
33.6461,40.6096
33.6868,40.6156
33.7276,40.6215
33.7580,40.6258
33.7980,40.6292
33.8383,40.6294
33.8684,40.6274
33.9083,40.6235
33.9483,40.6197
33.9882,40.6158
34.0281,40.6119
34.0681,40.6081
34.1080,40.6042
34.1480,40.6003
34.1879,40.5965
34.2279,40.5926
34.2678,40.5887
34.3077,40.5849
34.3477,40.5810
34.3876,40.5771
34.4276,40.5733
34.4675,40.5694
34.5074,40.5655
34.5474,40.5617
34.5873,40.5578
34.6273,40.5539
34.6672,40.5501
34.7072,40.5462
34.7471,40.5423
34.7870,40.5385
34.8270,40.5346
34.8669,40.5307
34.9069,40.5268
34.9468,40.5230
34.9868,40.5191
35.0267,40.5152
35.0666,40.5114
35.1066,40.5075
35.1465,40.5036
35.1865,40.4998
35.2264,40.4959
35.2664,40.4920
35.3063,40.4882
35.3462,40.4843
35.3862,40.4804
35.4261,40.4766
35.4661,40.4727
35.5060,40.4688
35.5459,40.4650
35.5859,40.4611
35.6258,40.4572
35.6658,40.4534
35.7057,40.4495
35.7457,40.4456
35.7856,40.4418
35.8255,40.4379
35.8655,40.4340
35.9054,40.4302
35.9454,40.4263
35.9853,40.4224
36.0253,40.4186
36.0548,40.4161
36.0950,40.4138
36.1352,40.4115
36.1755,40.4092
36.2157,40.4068
36.2559,40.4045
36.2962,40.4022
36.3364,40.3999
36.3766,40.3976
36.4168,40.3953
36.4571,40.3930
36.4973,40.3907
36.5375,40.3884
36.5778,40.3861
36.6180,40.3837
36.6582,40.3814
36.6985,40.3791
36.7387,40.3768
36.7789,40.3745
36.8192,40.3722
36.8594,40.3699
36.8996,40.3676
36.9399,40.3653
36.9801,40.3630
37.0203,40.3606
37.0605,40.3583
37.1008,40.3560
37.1410,40.3537
37.1812,40.3514
37.2215,40.3491
37.2617,40.3468
37.3019,40.3445
37.3422,40.3422
37.3824,40.3399
37.4226,40.3375
37.4629,40.3352
37.5031,40.3329
37.5433,40.3306
37.5835,40.3283
37.6238,40.3260
37.6640,40.3237
37.7042,40.3214
37.7445,40.3191
37.7847,40.3168
37.8249,40.3144
37.8652,40.3121
37.9054,40.3098
37.9456,40.3075
37.9859,40.3052
38.0168,40.3030
38.0581,40.2971
38.0879,40.2916
38.1275,40.2843
38.1672,40.2770
38.2068,40.2696
38.2465,40.2623
38.2861,40.2550
38.3258,40.2476
38.3654,40.2403
38.4051,40.2330
38.4447,40.2256
38.4844,40.2183
38.5240,40.2110
38.5637,40.2037
38.6033,40.1963
38.6430,40.1890
38.6826,40.1817
38.7223,40.1743
38.7619,40.1670
38.8016,40.1597
38.8412,40.1523
38.8809,40.1450
38.9205,40.1377
38.9602,40.1304
38.9998,40.1230
39.0395,40.1157
39.0791,40.1084
39.1188,40.1010
39.1584,40.0937
39.1981,40.0864
39.2377,40.0790
39.2774,40.0717
39.3170,40.0644
39.3567,40.0570
39.3963,40.0497
39.4360,40.0424
39.4756,40.0351
39.5153,40.0277
39.5549,40.0204
39.5946,40.0131
39.6342,40.0057
39.6739,39.9984
39.7135,39.9911
39.7532,39.9837
39.7928,39.9764
39.8325,39.9691
39.8721,39.9618
39.9019,39.9563
39.9448,39.9464
39.9825,39.9359


==> pics/cluttered/bezier_fillet.csv <==
x,y
-39.984,-39.987
-39.952,-39.961
-39.921,-39.935
-39.889,-39.910
-39.857,-39.884
-39.826,-39.858
-39.794,-39.832
-39.763,-39.807
-39.731,-39.781
-39.699,-39.755
-39.668,-39.730
-39.636,-39.704
-39.605,-39.678
-39.573,-39.652
-39.541,-39.627
-39.510,-39.601
-39.478,-39.575
-39.447,-39.550
-39.415,-39.524
-39.383,-39.498
-39.367,-39.485
-39.367,-39.485
-39.367,-39.485
-39.367,-39.485
-39.367,-39.485
-39.367,-39.485
-39.366,-39.484
-39.366,-39.484
-39.366,-39.484
-39.366,-39.484
-39.365,-39.484
-39.365,-39.483
-39.365,-39.483
-39.365,-39.483
-39.364,-39.483
-39.364,-39.483
-39.364,-39.482
-39.364,-39.482
-39.363,-39.482
-39.363,-39.482
-39.363,-39.482
-39.363,-39.481
-39.363,-39.481
-39.362,-39.481
-39.362,-39.481
-39.355,-39.475
-39.324,-39.449
-39.293,-39.423
-39.262,-39.397
-39.231,-39.372
-39.201,-39.346
-39.170,-39.320
-39.139,-39.295
-39.108,-39.269
-39.077,-39.243
-39.047,-39.218
-39.016,-39.192
-38.985,-39.166
-38.954,-39.141
-38.923,-39.115
-38.893,-39.089
-38.862,-39.063
-38.831,-39.038
-38.800,-39.012
-38.769,-38.986
-38.738,-38.961
-38.708,-38.935
-38.677,-38.909
-38.646,-38.884
-38.615,-38.858
-38.584,-38.832
-38.554,-38.807
-38.523,-38.781
-38.492,-38.755
-38.461,-38.729
-38.430,-38.704
-38.400,-38.678
-38.369,-38.652
-38.338,-38.627
-38.307,-38.601
-38.276,-38.575
-38.246,-38.550
-38.215,-38.524
-38.184,-38.498
-38.153,-38.473
-38.122,-38.447
-38.092,-38.421
-38.061,-38.395
-38.030,-38.370
-37.999,-38.344
-37.968,-38.318
-37.938,-38.293
-37.907,-38.267
-37.876,-38.241
-37.845,-38.216
-37.814,-38.190
-37.784,-38.164
-37.753,-38.139
-37.722,-38.113
-37.691,-38.087
-37.660,-38.061
-37.630,-38.036
-37.599,-38.010
-37.568,-37.984
-37.537,-37.959
-37.506,-37.933
-37.476,-37.907
-37.445,-37.882
-37.445,-37.881
-37.444,-37.881
-37.444,-37.881
-37.444,-37.881
-37.443,-37.880
-37.443,-37.880
-37.443,-37.880
-37.442,-37.879
-37.442,-37.879
-37.441,-37.879
-37.441,-37.878
-37.440,-37.878
-37.440,-37.877
-37.439,-37.877
-37.439,-37.877
-37.438,-37.876
-37.438,-37.876
-37.438,-37.875
-37.437,-37.875
-37.437,-37.875
-37.436,-37.874
-37.436,-37.874
-37.436,-37.874
-37.435,-37.874
-37.435,-37.873
-37.412,-37.854
-37.382,-37.827
-37.352,-37.801
-37.322,-37.774
-37.291,-37.748
-37.261,-37.721
-37.231,-37.695
-37.200,-37.668
-37.170,-37.642
-37.140,-37.616
-37.110,-37.589
-37.079,-37.563
-37.049,-37.536
-37.019,-37.510
-36.989,-37.483
-36.958,-37.457
-36.928,-37.430
-36.898,-37.404
-36.867,-37.377
-36.837,-37.351
-36.807,-37.325
-36.777,-37.298
-36.746,-37.272
-36.716,-37.245
-36.686,-37.219
-36.685,-37.218
-36.685,-37.218
-36.684,-37.217
-36.683,-37.216
-36.682,-37.216
-36.681,-37.215
-36.680,-37.214
-36.679,-37.213
-36.678,-37.212
-36.677,-37.211
-36.676,-37.210
-36.674,-37.209
-36.673,-37.207
-36.672,-37.206
-36.670,-37.205
-36.669,-37.204
-36.668,-37.203
-36.667,-37.202
-36.666,-37.201
-36.665,-37.200
-36.664,-37.199
-36.663,-37.198
-36.663,-37.198
-36.662,-37.197
-36.661,-37.196
-36.640,-37.175
-36.611,-37.147
-36.582,-37.118
-36.553,-37.090
-36.525,-37.062
-36.496,-37.033
-36.467,-37.005
-36.438,-36.977
-36.409,-36.948
-36.381,-36.920
-36.352,-36.892
-36.323,-36.863
-36.294,-36.835
-36.266,-36.807
-36.237,-36.778
-36.208,-36.750
-36.179,-36.722
-36.150,-36.693
-36.122,-36.665
-36.093,-36.637
-36.064,-36.609
-36.035,-36.580
-36.006,-36.552
-35.978,-36.524
-35.949,-36.495
-35.920,-36.467
-35.891,-36.439
-35.863,-36.410
-35.834,-36.382
-35.805,-36.354
-35.776,-36.325
-35.747,-36.297
-35.719,-36.269
-35.690,-36.240
-35.661,-36.212
-35.632,-36.184
-35.611,-36.163
-35.610,-36.162
-35.609,-36.161
-35.608,-36.160
-35.607,-36.159
-35.606,-36.158
-35.605,-36.157
-35.604,-36.156
-35.603,-36.155
-35.601,-36.153
-35.600,-36.152
-35.598,-36.151
-35.597,-36.149
-35.595,-36.148
-35.594,-36.146
-35.592,-36.145
-35.591,-36.144
-35.589,-36.143
-35.588,-36.141
-35.587,-36.140
-35.586,-36.139
-35.585,-36.138
-35.584,-36.137
-35.583,-36.137
-35.582,-36.136
-35.581,-36.135
-35.550,-36.109
-35.520,-36.083
-35.489,-36.057
-35.459,-36.031
-35.428,-36.005
-35.397,-35.979
-35.367,-35.953
-35.336,-35.927
-35.306,-35.901
-35.275,-35.875
-35.245,-35.849
-35.214,-35.823
-35.183,-35.797
-35.153,-35.771
-35.122,-35.745
-35.092,-35.719
-35.061,-35.693
-35.031,-35.667
-35.000,-35.641
-34.969,-35.615
-34.939,-35.589
-34.908,-35.563
-34.878,-35.537
-34.847,-35.510
-34.817,-35.484
-34.786,-35.458
-34.755,-35.432
-34.725,-35.406
-34.694,-35.380
-34.664,-35.354
-34.633,-35.328
-34.602,-35.302
-34.572,-35.276
-34.541,-35.250
-34.511,-35.224
-34.480,-35.198
-34.450,-35.172
-34.419,-35.146
-34.388,-35.120
-34.358,-35.094
-34.327,-35.068
-34.297,-35.042
-34.266,-35.016
-34.236,-34.990
-34.205,-34.964
-34.174,-34.938
-34.144,-34.912
-34.113,-34.886
-34.083,-34.860
-34.052,-34.834
-34.022,-34.808
-33.991,-34.782
-33.968,-34.762
-33.968,-34.762
-33.968,-34.762
-33.967,-34.762
-33.967,-34.761
-33.967,-34.761
-33.966,-34.761
-33.966,-34.760
-33.966,-34.760
-33.965,-34.760
-33.965,-34.759
-33.964,-34.759
-33.964,-34.759
-33.964,-34.758
-33.963,-34.758
-33.963,-34.758
-33.962,-34.757
-33.962,-34.757
-33.961,-34.757
-33.961,-34.756
-33.961,-34.756
-33.960,-34.756
-33.960,-34.756
-33.960,-34.755
-33.960,-34.755
-33.959,-34.755
-33.928,-34.730
-33.897,-34.704
-33.866,-34.679
-33.835,-34.653
-33.804,-34.628
-33.773,-34.603
-33.742,-34.577
-33.711,-34.552
-33.680,-34.526
-33.649,-34.501
-33.618,-34.476
-33.587,-34.450
-33.556,-34.425
-33.524,-34.399
-33.493,-34.374
-33.462,-34.349
-33.431,-34.323
-33.400,-34.298
-33.369,-34.272
-33.338,-34.247
-33.307,-34.222
-33.276,-34.196
-33.245,-34.171
-33.214,-34.145
-33.183,-34.120
-33.152,-34.095
-33.121,-34.069
-33.090,-34.044
-33.058,-34.018
-33.027,-33.993
-32.996,-33.968
-32.965,-33.942
-32.934,-33.917
-32.903,-33.891
-32.872,-33.866
-32.841,-33.841
-32.810,-33.815
-32.779,-33.790
-32.748,-33.764
-32.717,-33.739
-32.686,-33.714
-32.655,-33.688
-32.624,-33.663
-32.592,-33.637
-32.561,-33.612
-32.530,-33.587
-32.499,-33.561
-32.468,-33.536
-32.437,-33.510
-32.406,-33.485
-32.375,-33.460
-32.344,-33.434
-32.313,-33.409
-32.282,-33.383
-32.251,-33.358
-32.220,-33.333
-32.204,-33.320
-32.203,-33.319
-32.202,-33.318
-32.200,-33.317
-32.199,-33.315
-32.197,-33.314
-32.195,-33.313
-32.194,-33.311
-32.192,-33.310
-32.190,-33.308
-32.188,-33.307
-32.185,-33.305
-32.183,-33.303
-32.181,-33.301
-32.178,-33.300
-32.176,-33.298
-32.174,-33.297
-32.172,-33.295
-32.170,-33.294
-32.168,-33.293
-32.166,-33.291
-32.165,-33.290
-32.163,-33.289
-32.162,-33.288
-32.161,-33.288
-32.151,-33.281
-32.118,-33.259
-32.084,-33.237
-32.051,-33.215
-32.017,-33.192
-31.984,-33.170
-31.950,-33.148
-31.917,-33.125
-31.883,-33.103
-31.850,-33.081
-31.816,-33.059
-31.783,-33.036
-31.749,-33.014
-31.716,-32.992
-31.682,-32.969
-31.649,-32.947
-31.615,-32.925
-31.582,-32.903
-31.549,-32.880
-31.515,-32.858
-31.482,-32.836
-31.448,-32.813
-31.415,-32.791
-31.381,-32.769
-31.348,-32.747
-31.314,-32.724
-31.281,-32.702
-31.247,-32.680
-31.214,-32.658
-31.180,-32.635
-31.147,-32.613
-31.113,-32.591
-31.080,-32.568
-31.046,-32.546
-31.013,-32.524
-30.979,-32.502
-30.946,-32.479
-30.912,-32.457
-30.904,-32.451
-30.904,-32.451
-30.904,-32.451
-30.904,-32.451
-30.904,-32.451
-30.904,-32.451
-30.904,-32.451
-30.904,-32.451
-30.904,-32.451
-30.904,-32.451
-30.904,-32.451
-30.904,-32.451
-30.904,-32.451
-30.904,-32.451
-30.904,-32.451
-30.904,-32.451
-30.904,-32.451
-30.904,-32.451
-30.904,-32.451
-30.904,-32.451
-30.904,-32.451
-30.904,-32.451
-30.904,-32.451
-30.904,-32.451
-30.904,-32.451
-30.887,-32.440
-30.854,-32.418
-30.820,-32.396
-30.787,-32.373
-30.753,-32.351
-30.720,-32.329
-30.687,-32.307
-30.653,-32.284
-30.620,-32.262
-30.586,-32.240
-30.553,-32.218
-30.520,-32.196
-30.486,-32.173
-30.453,-32.151
-30.419,-32.129
-30.386,-32.107
-30.352,-32.084
-30.319,-32.062
-30.286,-32.040
-30.252,-32.018
-30.219,-31.995
-30.185,-31.973
-30.152,-31.951
-30.119,-31.929
-30.085,-31.906
-30.052,-31.884
-30.018,-31.862
-29.985,-31.840
-29.952,-31.817
-29.918,-31.795
-29.885,-31.773
-29.851,-31.751
-29.818,-31.728
-29.785,-31.706
-29.751,-31.684
-29.718,-31.662
-29.684,-31.639
-29.651,-31.617
-29.618,-31.595
-29.584,-31.573
-29.551,-31.551
-29.517,-31.528
-29.484,-31.506
-29.451,-31.484
-29.442,-31.478
-29.441,-31.477
-29.440,-31.477
-29.439,-31.476
-29.438,-31.475
-29.436,-31.474
-29.435,-31.473
-29.434,-31.472
-29.432,-31.471
-29.430,-31.470
-29.429,-31.469
-29.427,-31.468
-29.425,-31.466
-29.423,-31.465
-29.422,-31.464
-29.420,-31.463
-29.419,-31.462
-29.417,-31.460
-29.416,-31.459
-29.414,-31.458
-29.413,-31.458
-29.412,-31.457
-29.411,-31.456
-29.410,-31.455
-29.409,-31.454
-29.393,-31.442
-29.361,-31.417
-29.329,-31.392
-29.297,-31.367
-29.266,-31.343
-29.234,-31.318
-29.202,-31.293
-29.170,-31.268
-29.138,-31.244
-29.106,-31.219
-29.075,-31.194
-29.043,-31.169
-29.011,-31.145
-28.979,-31.120
-28.947,-31.095
-28.915,-31.070
-28.884,-31.046
-28.852,-31.021
-28.820,-30.996
-28.788,-30.971
-28.756,-30.947
-28.725,-30.922
-28.693,-30.897
-28.661,-30.872
-28.629,-30.848
-28.597,-30.823
-28.565,-30.798
-28.534,-30.773
-28.502,-30.749
-28.470,-30.724
-28.438,-30.699
-28.406,-30.674
-28.374,-30.650
-28.358,-30.637
-28.358,-30.637
-28.358,-30.637
-28.357,-30.636
-28.356,-30.636
-28.356,-30.635
-28.355,-30.635
-28.354,-30.634
-28.354,-30.634
-28.353,-30.633
-28.352,-30.632
-28.351,-30.632
-28.350,-30.631
-28.350,-30.630
-28.349,-30.629
-28.348,-30.629
-28.347,-30.628
-28.346,-30.628
-28.346,-30.627
-28.345,-30.626
-28.344,-30.626
-28.344,-30.625
-28.343,-30.625
-28.343,-30.625
-28.342,-30.624
-28.334,-30.617
-28.304,-30.592
-28.273,-30.566
-28.242,-30.540
-28.211,-30.514
-28.180,-30.488
-28.150,-30.462
-28.119,-30.436
-28.088,-30.411
-28.057,-30.385
-28.027,-30.359
-27.996,-30.333
-27.965,-30.307
-27.934,-30.281
-27.904,-30.255
-27.873,-30.229
-27.842,-30.204
-27.811,-30.178
-27.780,-30.152
-27.750,-30.126
-27.719,-30.100
-27.688,-30.074
-27.657,-30.048
-27.627,-30.023
-27.596,-29.997
-27.565,-29.971
-27.534,-29.945
-27.504,-29.919
-27.473,-29.893
-27.442,-29.867
-27.411,-29.841
-27.380,-29.816
-27.350,-29.790
-27.319,-29.764
-27.288,-29.738
-27.257,-29.712
-27.227,-29.686
-27.196,-29.660
-27.165,-29.635
-27.134,-29.609
-27.104,-29.583
-27.073,-29.557
-27.042,-29.531
-27.011,-29.505
-26.981,-29.479
-26.950,-29.453
-26.919,-29.428
-26.888,-29.402
-26.857,-29.376
-26.827,-29.350
-26.796,-29.324
-26.765,-29.298
-26.734,-29.272
-26.704,-29.247
-26.673,-29.221
-26.642,-29.195
-26.634,-29.188
-26.633,-29.187
-26.632,-29.186
-26.631,-29.185
-26.629,-29.184
-26.628,-29.183
-26.626,-29.182
-26.625,-29.180
-26.623,-29.179
-26.621,-29.177
-26.620,-29.176
-26.618,-29.174
-26.616,-29.172
-26.614,-29.170
-26.612,-29.169
-26.610,-29.167
-26.609,-29.165
-26.607,-29.164
-26.606,-29.162
-26.604,-29.161
-26.603,-29.160
-26.602,-29.159
-26.600,-29.157
-26.599,-29.156
-26.599,-29.155
-26.584,-29.141
-26.556,-29.112
-26.527,-29.084
-26.499,-29.055
-26.470,-29.027
-26.442,-28.998
-26.414,-28.970
-26.385,-28.942
-26.357,-28.913
-26.328,-28.885
-26.300,-28.856
-26.272,-28.828
-26.243,-28.799
-26.215,-28.771
-26.187,-28.742
-26.158,-28.714
-26.130,-28.685
-26.101,-28.657
-26.073,-28.628
-26.045,-28.600
-26.016,-28.572
-25.988,-28.543
-25.960,-28.515
-25.931,-28.486
-25.903,-28.458
-25.874,-28.429
-25.846,-28.401
-25.818,-28.372
-25.789,-28.344
-25.761,-28.315
-25.732,-28.287
-25.704,-28.258
-25.676,-28.230
-25.647,-28.201
-25.619,-28.173
-25.591,-28.145
-25.562,-28.116
-25.534,-28.088
-25.505,-28.059
-25.477,-28.031
-25.449,-28.002
-25.420,-27.974
-25.392,-27.945
-25.363,-27.917
-25.335,-27.888
-25.307,-27.860
-25.278,-27.831
-25.250,-27.803
-25.222,-27.775
-25.193,-27.746
-25.165,-27.718
-25.136,-27.689
-25.108,-27.661
-25.080,-27.632
-25.051,-27.604
-25.023,-27.575
-24.995,-27.547
-24.966,-27.518
-24.938,-27.490
-24.909,-27.461
-24.881,-27.433
-24.853,-27.405
-24.824,-27.376
-24.796,-27.348
-24.767,-27.319
-24.739,-27.291
-24.711,-27.262
-24.682,-27.234
-24.661,-27.212
-24.659,-27.210
-24.656,-27.208
-24.654,-27.205
-24.651,-27.202
-24.648,-27.199
-24.644,-27.196
-24.641,-27.193
-24.637,-27.189
-24.633,-27.186
-24.629,-27.182
-24.624,-27.178
-24.619,-27.174
-24.614,-27.170
-24.609,-27.166
-24.605,-27.163
-24.600,-27.159
-24.596,-27.156
-24.591,-27.153
-24.587,-27.150
-24.584,-27.147
-24.580,-27.145
-24.577,-27.143
-24.574,-27.141
-24.571,-27.139
-24.568,-27.137
-24.534,-27.115
-24.501,-27.094
-24.467,-27.072
-24.433,-27.050
-24.400,-27.028
-24.366,-27.006
-24.332,-26.985
-24.299,-26.963
-24.265,-26.941
-24.231,-26.919
-24.198,-26.897
-24.164,-26.875
-24.130,-26.854
-24.097,-26.832
-24.063,-26.810
-24.029,-26.788
-23.996,-26.766
-23.962,-26.745
-23.928,-26.723
-23.895,-26.701
-23.861,-26.679
-23.827,-26.657
-23.794,-26.636
-23.760,-26.614
-23.726,-26.592
-23.693,-26.570
-23.659,-26.548
-23.625,-26.527
-23.592,-26.505
-23.558,-26.483
-23.524,-26.461
-23.490,-26.439
-23.457,-26.418
-23.423,-26.396
-23.389,-26.374
-23.356,-26.352
-23.322,-26.330
-23.288,-26.308
-23.255,-26.287
-23.221,-26.265
-23.187,-26.243
-23.154,-26.221
-23.128,-26.205
-23.126,-26.203
-23.123,-26.201
-23.120,-26.199
-23.116,-26.197
-23.112,-26.194
-23.108,-26.192
-23.104,-26.189
-23.100,-26.185
-23.095,-26.182
-23.091,-26.178
-23.086,-26.175
-23.081,-26.171
-23.075,-26.166
-23.070,-26.162
-23.066,-26.158
-23.061,-26.154
-23.057,-26.150
-23.053,-26.147
-23.049,-26.143
-23.046,-26.140
-23.043,-26.137
-23.040,-26.134
-23.037,-26.131
-23.034,-26.129
-23.032,-26.126
-23.004,-26.098
-22.976,-26.069
-22.948,-26.040
-22.920,-26.012
-22.892,-25.983
-22.863,-25.954
-22.835,-25.925
-22.807,-25.897
-22.779,-25.868
-22.751,-25.839
-22.723,-25.811
-22.695,-25.782
-22.667,-25.753
-22.638,-25.725
-22.610,-25.696
-22.582,-25.667
-22.554,-25.639
-22.526,-25.610
-22.498,-25.581
-22.470,-25.553
-22.441,-25.524
-22.413,-25.495
-22.385,-25.466
-22.357,-25.438
-22.329,-25.409
-22.301,-25.380
-22.273,-25.352
-22.245,-25.323
-22.216,-25.294
-22.188,-25.266
-22.160,-25.237
-22.132,-25.208
-22.104,-25.180
-22.076,-25.151
-22.048,-25.122
-22.020,-25.094
-21.991,-25.065
-21.963,-25.036
-21.935,-25.008
-21.907,-24.979
-21.879,-24.950
-21.851,-24.921
-21.823,-24.893
-21.795,-24.864
-21.766,-24.835
-21.745,-24.814
-21.744,-24.813
-21.743,-24.811
-21.742,-24.810
-21.740,-24.808
-21.738,-24.807
-21.737,-24.805
-21.735,-24.803
-21.733,-24.801
-21.731,-24.799
-21.729,-24.797
-21.727,-24.794
-21.725,-24.792
-21.722,-24.789
-21.720,-24.787
-21.718,-24.784
-21.716,-24.782
-21.714,-24.779
-21.712,-24.777
-21.711,-24.775
-21.709,-24.773
-21.708,-24.772
-21.706,-24.770
-21.705,-24.768
-21.704,-24.767
-21.703,-24.766
-21.678,-24.734
-21.653,-24.702
-21.629,-24.670
-21.604,-24.638
-21.579,-24.606
-21.554,-24.574
-21.529,-24.542
-21.505,-24.511
-21.480,-24.479
-21.455,-24.447
-21.430,-24.415
-21.405,-24.383
-21.381,-24.351
-21.356,-24.319
-21.331,-24.287
-21.306,-24.256
-21.281,-24.224
-21.256,-24.192
-21.232,-24.160
-21.207,-24.128
-21.182,-24.096
-21.157,-24.064
-21.132,-24.032
-21.108,-24.001
-21.083,-23.969
-21.058,-23.937
-21.033,-23.905
-21.008,-23.873
-20.984,-23.841
-20.959,-23.809
-20.934,-23.777
-20.909,-23.745
-20.884,-23.714
-20.859,-23.682
-20.835,-23.650
-20.810,-23.618
-20.785,-23.586
-20.766,-23.562
-20.762,-23.557
-20.758,-23.551
-20.753,-23.545
-20.748,-23.538
-20.743,-23.531
-20.737,-23.523
-20.732,-23.514
-20.726,-23.505
-20.720,-23.495
-20.714,-23.485
-20.708,-23.473
-20.702,-23.462
-20.696,-23.450
-20.691,-23.438
-20.686,-23.426
-20.682,-23.415
-20.678,-23.404
-20.675,-23.394
-20.672,-23.384
-20.669,-23.374
-20.666,-23.366
-20.664,-23.357
-20.663,-23.350
-20.661,-23.343
-20.659,-23.336
-20.650,-23.296
-20.641,-23.255
-20.632,-23.215
-20.623,-23.175
-20.614,-23.134
-20.604,-23.094
-20.595,-23.054
-20.586,-23.013
-20.577,-22.973
-20.577,-22.973
-20.577,-22.972
-20.577,-22.972
-20.577,-22.972
-20.577,-22.971
-20.577,-22.971
-20.577,-22.971
-20.576,-22.970
-20.576,-22.970
-20.576,-22.969
-20.576,-22.969
-20.576,-22.968
-20.576,-22.968
-20.576,-22.967
-20.576,-22.967
-20.576,-22.966
-20.575,-22.966
-20.575,-22.965
-20.575,-22.965
-20.575,-22.964
-20.575,-22.964
-20.575,-22.964
-20.575,-22.963
-20.575,-22.963
-20.575,-22.963
-20.569,-22.933
-20.561,-22.894
-20.552,-22.855
-20.544,-22.815
-20.536,-22.776
-20.528,-22.736
-20.520,-22.697
-20.511,-22.658
-20.503,-22.618
-20.495,-22.579
-20.487,-22.540
-20.479,-22.500
-20.471,-22.461
-20.462,-22.422
-20.454,-22.382
-20.446,-22.343
-20.438,-22.303
-20.430,-22.264
-20.422,-22.225
-20.413,-22.185
-20.405,-22.146
-20.397,-22.107
-20.389,-22.067
-20.381,-22.028
-20.372,-21.989
-20.364,-21.949
-20.356,-21.910
-20.348,-21.870
-20.340,-21.831
-20.332,-21.792
-20.323,-21.752
-20.315,-21.713
-20.307,-21.674
-20.299,-21.634
-20.291,-21.595
-20.283,-21.556
-20.274,-21.516
-20.266,-21.477
-20.258,-21.437
-20.250,-21.398
-20.242,-21.359
-20.233,-21.319
-20.225,-21.280
-20.217,-21.241
-20.209,-21.201
-20.201,-21.162
-20.193,-21.123
-20.184,-21.083
-20.176,-21.044
-20.168,-21.004
-20.160,-20.965
-20.152,-20.926
-20.144,-20.886
-20.135,-20.847
-20.127,-20.808
-20.119,-20.768
-20.111,-20.729
-20.103,-20.689
-20.094,-20.650
-20.086,-20.611
-20.078,-20.571
-20.070,-20.532
-20.062,-20.493
-20.054,-20.453
-20.045,-20.414
-20.037,-20.375
-20.029,-20.335
-20.021,-20.296
-20.013,-20.256
-20.005,-20.217
-19.996,-20.178
-19.992,-20.158
-19.992,-20.157
-19.992,-20.156
-19.992,-20.155
-19.991,-20.154
-19.991,-20.153
-19.991,-20.152
-19.991,-20.151
-19.990,-20.149
-19.990,-20.148
-19.990,-20.146
-19.989,-20.145
-19.989,-20.143
-19.989,-20.141
-19.988,-20.140
-19.988,-20.138
-19.987,-20.137
-19.987,-20.136
-19.987,-20.134
-19.986,-20.133
-19.986,-20.132
-19.986,-20.131
-19.986,-20.130
-19.985,-20.129
-19.985,-20.128
-19.982,-20.118
-19.972,-20.079
-19.962,-20.040
-19.951,-20.001
-19.941,-19.962
-19.930,-19.923
-19.920,-19.884
-19.910,-19.845
-19.899,-19.806
-19.889,-19.767
-19.878,-19.728
-19.868,-19.689
-19.858,-19.650
-19.847,-19.611
-19.837,-19.572
-19.826,-19.534
-19.816,-19.495
-19.806,-19.456
-19.795,-19.417
-19.785,-19.378
-19.775,-19.339
-19.764,-19.300
-19.754,-19.261
-19.743,-19.222
-19.733,-19.183
-19.723,-19.144
-19.712,-19.105
-19.702,-19.066
-19.691,-19.027
-19.681,-18.988
-19.671,-18.949
-19.660,-18.910
-19.650,-18.872
-19.639,-18.833
-19.629,-18.794
-19.619,-18.755
-19.608,-18.716
-19.598,-18.677
-19.587,-18.638
-19.577,-18.599
-19.567,-18.560
-19.556,-18.521
-19.546,-18.482
-19.535,-18.443
-19.535,-18.443
-19.535,-18.443
-19.535,-18.443
-19.535,-18.443
-19.535,-18.443
-19.535,-18.443
-19.535,-18.442
-19.535,-18.442
-19.535,-18.442
-19.535,-18.442
-19.535,-18.442
-19.535,-18.442
-19.535,-18.442
-19.535,-18.441
-19.535,-18.441
-19.535,-18.441
-19.535,-18.441
-19.535,-18.441
-19.535,-18.441
-19.535,-18.441
-19.535,-18.440
-19.535,-18.440
-19.535,-18.440
-19.535,-18.440
-19.535,-18.440
-19.527,-18.411
-19.516,-18.372
-19.505,-18.333
-19.495,-18.294
-19.484,-18.255
-19.473,-18.216
-19.463,-18.178
-19.452,-18.139
-19.442,-18.100
-19.431,-18.061
-19.420,-18.022
-19.410,-17.983
-19.399,-17.944
-19.389,-17.905
-19.378,-17.866
-19.367,-17.827
-19.357,-17.789
-19.346,-17.750
-19.335,-17.711
-19.325,-17.672
-19.314,-17.633
-19.304,-17.594
-19.293,-17.555
-19.282,-17.516
-19.272,-17.477
-19.261,-17.438
-19.250,-17.400
-19.240,-17.361
-19.229,-17.322
-19.219,-17.283
-19.208,-17.244
-19.197,-17.205
-19.187,-17.166
-19.176,-17.127
-19.166,-17.088
-19.155,-17.049
-19.144,-17.011
-19.134,-16.972
-19.123,-16.933
-19.112,-16.894
-19.102,-16.855
-19.091,-16.816
-19.083,-16.787
-19.083,-16.787
-19.083,-16.786
-19.083,-16.786
-19.083,-16.786
-19.083,-16.785
-19.083,-16.785
-19.083,-16.785
-19.082,-16.784
-19.082,-16.784
-19.082,-16.783
-19.082,-16.783
-19.082,-16.782
-19.082,-16.782
-19.082,-16.781
-19.082,-16.781
-19.081,-16.780
-19.081,-16.780
-19.081,-16.779
-19.081,-16.779
-19.081,-16.779
-19.081,-16.778
-19.081,-16.778
-19.081,-16.778
-19.081,-16.777
-19.081,-16.777
-19.071,-16.738
-19.061,-16.699
-19.051,-16.660
-19.041,-16.622
-19.031,-16.583
-19.021,-16.544
-19.012,-16.505
-19.002,-16.466
-18.992,-16.427
-18.982,-16.388
-18.972,-16.350
-18.962,-16.311
-18.952,-16.272
-18.943,-16.233
-18.933,-16.194
-18.923,-16.155
-18.913,-16.116
-18.903,-16.078
-18.893,-16.039
-18.883,-16.000
-18.874,-15.961
-18.864,-15.922
-18.854,-15.883
-18.844,-15.844
-18.834,-15.806
-18.824,-15.767
-18.815,-15.728
-18.805,-15.689
-18.795,-15.650
-18.785,-15.611
-18.775,-15.572
-18.765,-15.534
-18.755,-15.495
-18.746,-15.456
-18.736,-15.417
-18.726,-15.378
-18.716,-15.339
-18.706,-15.300
-18.696,-15.262
-18.686,-15.223
-18.677,-15.184
-18.667,-15.145
-18.657,-15.106
-18.647,-15.067
-18.637,-15.028
-18.627,-14.990
-18.617,-14.951
-18.608,-14.912
-18.598,-14.873
-18.588,-14.834
-18.578,-14.795
-18.568,-14.756
-18.558,-14.718
-18.548,-14.679
-18.539,-14.640
-18.529,-14.601
-18.519,-14.562
-18.509,-14.523
-18.499,-14.484
-18.489,-14.446
-18.479,-14.407
-18.470,-14.368
-18.460,-14.329
-18.450,-14.290
-18.440,-14.251
-18.430,-14.212
-18.420,-14.174
-18.410,-14.135
-18.401,-14.096
-18.391,-14.057
-18.386,-14.037
-18.386,-14.037
-18.385,-14.036
-18.385,-14.035
-18.385,-14.034
-18.384,-14.032
-18.384,-14.031
-18.384,-14.030
-18.384,-14.028
-18.383,-14.027
-18.383,-14.025
-18.382,-14.024
-18.382,-14.022
-18.382,-14.020
-18.381,-14.019
-18.381,-14.017
-18.381,-14.015
-18.380,-14.014
-18.380,-14.013
-18.380,-14.011
-18.380,-14.010
-18.379,-14.009
-18.379,-14.008
-18.379,-14.007
-18.379,-14.006
-18.377,-13.995
-18.369,-13.956
-18.362,-13.917
-18.354,-13.877
-18.346,-13.838
-18.339,-13.798
-18.331,-13.759
-18.324,-13.719
-18.316,-13.680
-18.309,-13.640
-18.301,-13.601
-18.294,-13.562
-18.286,-13.522
-18.278,-13.483
-18.271,-13.443
-18.263,-13.404
-18.256,-13.364
-18.248,-13.325
-18.241,-13.286
-18.233,-13.246
-18.226,-13.207
-18.218,-13.167
-18.210,-13.128
-18.203,-13.088
-18.195,-13.049
-18.188,-13.010
-18.180,-12.970
-18.173,-12.931
-18.165,-12.891
-18.158,-12.852
-18.150,-12.812
-18.142,-12.773
-18.135,-12.733
-18.127,-12.694
-18.120,-12.655
-18.112,-12.615
-18.105,-12.576
-18.097,-12.536
-18.090,-12.497
-18.082,-12.457
-18.074,-12.418
-18.071,-12.398
-18.070,-12.397
-18.070,-12.396
-18.070,-12.395
-18.070,-12.394
-18.070,-12.393
-18.069,-12.392
-18.069,-12.391
-18.069,-12.389
-18.069,-12.388
-18.068,-12.386
-18.068,-12.385
-18.067,-12.383
-18.067,-12.381
-18.067,-12.380
-18.066,-12.378
-18.066,-12.377
-18.066,-12.375
-18.065,-12.374
-18.065,-12.372
-18.065,-12.371
-18.064,-12.370
-18.064,-12.369
-18.064,-12.368
-18.064,-12.367
-18.061,-12.357
-18.051,-12.318
-18.042,-12.279
-18.032,-12.240
-18.022,-12.201
-18.012,-12.162
-18.002,-12.123
-17.992,-12.085
-17.983,-12.046
-17.973,-12.007
-17.963,-11.968
-17.953,-11.929
-17.943,-11.890
-17.934,-11.851
-17.924,-11.812
-17.914,-11.773
-17.904,-11.734
-17.894,-11.695
-17.885,-11.656
-17.875,-11.617
-17.865,-11.578
-17.855,-11.540
-17.845,-11.501
-17.835,-11.462
-17.826,-11.423
-17.816,-11.384
-17.806,-11.345
-17.796,-11.306
-17.786,-11.267
-17.777,-11.228
-17.767,-11.189
-17.757,-11.150
-17.747,-11.111
-17.737,-11.072
-17.728,-11.033
-17.718,-10.995
-17.708,-10.956
-17.698,-10.917
-17.688,-10.878
-17.678,-10.839
-17.669,-10.800
-17.659,-10.761
-17.649,-10.722
-17.639,-10.683
-17.639,-10.682
-17.639,-10.681
-17.638,-10.679
-17.638,-10.678
-17.637,-10.676
-17.637,-10.674
-17.637,-10.672
-17.636,-10.670
-17.636,-10.668
-17.635,-10.666
-17.635,-10.663
-17.634,-10.661
-17.633,-10.658
-17.633,-10.655
-17.632,-10.653
-17.632,-10.651
-17.632,-10.648
-17.631,-10.646
-17.631,-10.644
-17.630,-10.642
-17.630,-10.640
-17.630,-10.639
-17.630,-10.637
-17.629,-10.636
-17.629,-10.634
-17.624,-10.604
-17.618,-10.565
-17.612,-10.525
-17.606,-10.485
-17.599,-10.446
-17.593,-10.406
-17.587,-10.366
-17.580,-10.327
-17.574,-10.287
-17.568,-10.248
-17.561,-10.208
-17.555,-10.168
-17.549,-10.129
-17.543,-10.089
-17.536,-10.049
-17.530,-10.010
-17.524,-9.9705
-17.517,-9.9309
-17.511,-9.8912
-17.505,-9.8516
-17.498,-9.8120
-17.492,-9.7723
-17.486,-9.7327
-17.480,-9.6931
-17.473,-9.6534
-17.467,-9.6138
-17.461,-9.5741
-17.454,-9.5345
-17.448,-9.4949
-17.442,-9.4552
-17.435,-9.4156
-17.429,-9.3760
-17.423,-9.3363
-17.417,-9.2967
-17.410,-9.2570
-17.404,-9.2174
-17.398,-9.1778
-17.391,-9.1381
-17.385,-9.0985
-17.379,-9.0589
-17.372,-9.0192
-17.366,-8.9796
-17.360,-8.9399
-17.354,-8.9003
-17.347,-8.8607
-17.341,-8.8210
-17.335,-8.7814
-17.331,-8.7612
-17.331,-8.7598
-17.331,-8.7581
-17.331,-8.7564
-17.330,-8.7544
-17.330,-8.7524
-17.330,-8.7502
-17.329,-8.7478
-17.329,-8.7453
-17.328,-8.7427
-17.328,-8.7400
-17.327,-8.7372
-17.327,-8.7342
-17.326,-8.7312
-17.325,-8.7283
-17.325,-8.7256
-17.324,-8.7229
-17.323,-8.7204
-17.323,-8.7180
-17.322,-8.7158
-17.322,-8.7137
-17.321,-8.7117
-17.321,-8.7099
-17.320,-8.7083
-17.320,-8.7067
-17.317,-8.6960
-17.307,-8.6571
-17.296,-8.6182
-17.286,-8.5793
-17.276,-8.5405
-17.266,-8.5016
-17.255,-8.4627
-17.245,-8.4238
-17.235,-8.3849
-17.224,-8.3461
-17.214,-8.3072
-17.204,-8.2683
-17.193,-8.2294
-17.183,-8.1905
-17.173,-8.1517
-17.162,-8.1128
-17.152,-8.0739
-17.142,-8.0350
-17.131,-7.9961
-17.121,-7.9573
-17.111,-7.9184
-17.101,-7.8795
-17.090,-7.8406
-17.080,-7.8017
-17.070,-7.7629
-17.059,-7.7240
-17.049,-7.6851
-17.039,-7.6462
-17.028,-7.6074
-17.018,-7.5685
-17.008,-7.5296
-16.997,-7.4907
-16.987,-7.4518
-16.977,-7.4130
-16.966,-7.3741
-16.956,-7.3352
-16.946,-7.2963
-16.935,-7.2574
-16.925,-7.2186
-16.915,-7.1797
-16.905,-7.1408
-16.899,-7.1213
-16.899,-7.1209
-16.899,-7.1204
-16.899,-7.1199
-16.899,-7.1194
-16.899,-7.1188
-16.899,-7.1182
-16.898,-7.1175
-16.898,-7.1168
-16.898,-7.1161
-16.898,-7.1153
-16.898,-7.1145
-16.897,-7.1137
-16.897,-7.1129
-16.897,-7.1121
-16.897,-7.1113
-16.896,-7.1105
-16.896,-7.1098
-16.896,-7.1092
-16.896,-7.1085
-16.896,-7.1079
-16.895,-7.1074
-16.895,-7.1069
-16.895,-7.1064
-16.895,-7.1060
-16.892,-7.0960
-16.881,-7.0572
-16.869,-7.0183
-16.858,-6.9795
-16.846,-6.9407
-16.835,-6.9019
-16.823,-6.8631
-16.812,-6.8243
-16.800,-6.7854
-16.789,-6.7466
-16.777,-6.7078
-16.765,-6.6690
-16.754,-6.6302
-16.742,-6.5914
-16.731,-6.5525
-16.719,-6.5137
-16.708,-6.4749
-16.696,-6.4361
-16.685,-6.3973
-16.673,-6.3584
-16.662,-6.3196
-16.650,-6.2808
-16.639,-6.2420
-16.627,-6.2032
-16.616,-6.1644
-16.604,-6.1255
-16.593,-6.0867
-16.581,-6.0479
-16.570,-6.0091
-16.567,-5.9993
-16.567,-5.9992
-16.567,-5.9991
-16.567,-5.9990
-16.567,-5.9989
-16.567,-5.9988
-16.567,-5.9986
-16.567,-5.9985
-16.567,-5.9983
-16.567,-5.9981
-16.566,-5.9979
-16.566,-5.9978
-16.566,-5.9976
-16.566,-5.9974
-16.566,-5.9972
-16.566,-5.9970
-16.566,-5.9968
-16.566,-5.9967
-16.566,-5.9965
-16.566,-5.9964
-16.566,-5.9962
-16.566,-5.9961
-16.566,-5.9960
-16.566,-5.9959
-16.566,-5.9958
-16.560,-5.9765
-16.548,-5.9380
-16.537,-5.8996
-16.525,-5.8611
-16.513,-5.8227
-16.502,-5.7842
-16.490,-5.7457
-16.478,-5.7073
-16.466,-5.6688
-16.455,-5.6303
-16.443,-5.5919
-16.431,-5.5534
-16.420,-5.5149
-16.408,-5.4765
-16.396,-5.4380
-16.385,-5.3995
-16.373,-5.3611
-16.361,-5.3226
-16.350,-5.2842
-16.338,-5.2457
-16.326,-5.2072
-16.314,-5.1688
-16.303,-5.1303
-16.291,-5.0918
-16.279,-5.0534
-16.268,-5.0149
-16.256,-4.9764
-16.244,-4.9380
-16.233,-4.8995
-16.221,-4.8610
-16.209,-4.8226
-16.198,-4.7841
-16.186,-4.7457
-16.174,-4.7072
-16.162,-4.6687
-16.151,-4.6303
-16.139,-4.5918
-16.127,-4.5533
-16.116,-4.5149
-16.104,-4.4764
-16.092,-4.4379
-16.081,-4.3995
-16.069,-4.3610
-16.057,-4.3225
-16.046,-4.2841
-16.034,-4.2456
-16.022,-4.2071
-16.010,-4.1687
-15.999,-4.1302
-15.987,-4.0918
-15.975,-4.0533
-15.964,-4.0148
-15.952,-3.9764
-15.940,-3.9379
-15.940,-3.9362
-15.939,-3.9336
-15.938,-3.9309
-15.937,-3.9278
-15.936,-3.9246
-15.935,-3.9210
-15.934,-3.9173
-15.933,-3.9133
-15.932,-3.9092
-15.931,-3.9047
-15.930,-3.9001
-15.929,-3.8953
-15.928,-3.8902
-15.927,-3.8853
-15.926,-3.8805
-15.925,-3.8759
-15.924,-3.8716
-15.924,-3.8674
-15.923,-3.8635
-15.922,-3.8597
-15.922,-3.8563
-15.922,-3.8530
-15.921,-3.8500
-15.921,-3.8473
-15.920,-3.8442
-15.917,-3.8143
-15.912,-3.7745
-15.907,-3.7347
-15.902,-3.6949
-15.897,-3.6550
-15.892,-3.6152
-15.887,-3.5754
-15.882,-3.5356
-15.877,-3.4958
-15.872,-3.4559
-15.867,-3.4161
-15.862,-3.3763
-15.857,-3.3365
-15.852,-3.2967
-15.847,-3.2569
-15.842,-3.2170
-15.837,-3.1772
-15.832,-3.1374
-15.827,-3.0976
-15.822,-3.0578
-15.817,-3.0179
-15.812,-2.9781
-15.807,-2.9383
-15.802,-2.8985
-15.797,-2.8587
-15.792,-2.8189
-15.787,-2.7790
-15.782,-2.7392
-15.777,-2.6994
-15.772,-2.6596
-15.767,-2.6198
-15.762,-2.5799
-15.757,-2.5401
-15.752,-2.5003
-15.747,-2.4605
-15.742,-2.4207
-15.737,-2.3808
-15.732,-2.3410
-15.727,-2.3012
-15.722,-2.2614
-15.717,-2.2216
-15.712,-2.1818
-15.707,-2.1419
-15.702,-2.1021
-15.697,-2.0623
-15.692,-2.0225
-15.687,-1.9827
-15.682,-1.9428
-15.677,-1.9030
-15.672,-1.8632
-15.667,-1.8234
-15.662,-1.7836
-15.657,-1.7438
-15.652,-1.7039
-15.647,-1.6641
-15.642,-1.6243
-15.637,-1.5845
-15.632,-1.5447
-15.627,-1.5048
-15.622,-1.4650
-15.617,-1.4252
-15.612,-1.3854
-15.607,-1.3456
-15.602,-1.3057
-15.597,-1.2659
-15.592,-1.2261
-15.587,-1.1863
-15.582,-1.1465
-15.577,-1.1067
-15.577,-1.1065
-15.577,-1.1064
-15.577,-1.1062
-15.577,-1.1060
-15.577,-1.1058
-15.577,-1.1056
-15.577,-1.1054
-15.577,-1.1051
-15.577,-1.1049
-15.577,-1.1046
-15.577,-1.1043
-15.577,-1.1040
-15.577,-1.1037
-15.577,-1.1034
-15.577,-1.1031
-15.577,-1.1028
-15.577,-1.1025
-15.576,-1.1023
-15.576,-1.1020
-15.576,-1.1018
-15.576,-1.1016
-15.576,-1.1014
-15.576,-1.1012
-15.576,-1.1010
-15.576,-1.1009
-15.572,-1.0709
-15.567,-1.0309
-15.561,-0.9909
-15.556,-0.9509
-15.550,-0.9109
-15.545,-0.8709
-15.540,-0.8309
-15.534,-0.7909
-15.529,-0.7509
-15.523,-0.7109
-15.518,-0.6709
-15.512,-0.6309
-15.507,-0.5909
-15.501,-0.5509
-15.496,-0.5109
-15.491,-0.4709
-15.485,-0.4309
-15.480,-0.3909
-15.474,-0.3509
-15.469,-0.3109
-15.463,-0.2709
-15.458,-0.2309
-15.453,-0.1909
-15.447,-0.1509
-15.442,-0.1109
-15.436,-0.0709
-15.431,-0.0309
-15.425,0.00900
-15.420,0.04900
-15.414,0.08900
-15.409,0.12899
-15.404,0.16899
-15.398,0.20899
-15.393,0.24898
-15.387,0.28898
-15.382,0.32898
-15.376,0.36898
-15.371,0.40897
-15.365,0.44897
-15.360,0.48897
-15.359,0.49912
-15.359,0.49946
-15.359,0.49983
-15.359,0.50024
-15.358,0.50068
-15.358,0.50115
-15.358,0.50165
-15.358,0.50218
-15.358,0.50274
-15.358,0.50333
-15.358,0.50395
-15.358,0.50460
-15.358,0.50527
-15.358,0.50595
-15.358,0.50660
-15.358,0.50721
-15.358,0.50781
-15.357,0.50837
-15.357,0.50890
-15.357,0.50940
-15.357,0.50988
-15.357,0.51032
-15.357,0.51072
-15.357,0.51110
-15.357,0.51144
-15.355,0.53173
-15.350,0.57201
-15.346,0.61228
-15.341,0.65256
-15.337,0.69284
-15.332,0.73312
-15.328,0.77339
-15.323,0.81367
-15.318,0.85395
-15.314,0.89422
-15.309,0.93450
-15.305,0.97478
-15.300,1.01505
-15.296,1.05533
-15.291,1.09561
-15.287,1.13588
-15.282,1.17616
-15.277,1.21644
-15.273,1.25672
-15.268,1.29699
-15.264,1.33727
-15.260,1.36748
-15.260,1.36994
-15.260,1.37267
-15.259,1.37565
-15.259,1.37889
-15.259,1.38236
-15.258,1.38607
-15.258,1.39002
-15.257,1.39418
-15.256,1.39856
-15.255,1.40315
-15.255,1.40794
-15.254,1.41293
-15.253,1.41805
-15.252,1.42302
-15.250,1.42777
-15.249,1.43231
-15.248,1.43662
-15.247,1.44071
-15.246,1.44456
-15.245,1.44818
-15.244,1.45157
-15.244,1.45470
-15.243,1.45759
-15.242,1.46023
-15.241,1.46261
-15.230,1.50119
-15.219,1.53977
-15.207,1.57835
-15.196,1.61693
-15.185,1.65551
-15.173,1.69409
-15.162,1.73267
-15.151,1.77125
-15.140,1.80983
-15.128,1.84841
-15.117,1.88699
-15.106,1.92557
-15.094,1.96414
-15.083,2.00272
-15.072,2.04130
-15.060,2.07988
-15.049,2.11846
-15.038,2.15704
-15.027,2.19562
-15.015,2.23420
-15.004,2.27278
-14.993,2.31136
-14.981,2.34994
-14.970,2.38852
-14.959,2.42710
-14.947,2.46568
-14.936,2.50426
-14.925,2.54284
-14.914,2.58142
-14.902,2.62000
-14.891,2.65858
-14.880,2.69716
-14.868,2.73574
-14.857,2.77432
-14.846,2.81290
-14.834,2.85148
-14.823,2.89006
-14.812,2.92864
-14.801,2.96722
-14.789,3.00580
-14.778,3.04438
-14.767,3.08296
-14.755,3.12154
-14.744,3.16012
-14.733,3.19870
-14.721,3.23728
-14.710,3.27586
-14.699,3.31444
-14.687,3.35302
-14.676,3.39160
-14.665,3.43018
-14.654,3.46876
-14.642,3.50734
-14.631,3.54592
-14.620,3.58449
-14.608,3.62307
-14.597,3.66165
-14.586,3.70023
-14.574,3.73881
-14.563,3.77739
-14.560,3.78708
-14.560,3.78718
-14.560,3.78729
-14.560,3.78740
-14.560,3.78753
-14.560,3.78766
-14.560,3.78781
-14.560,3.78796
-14.560,3.78812
-14.560,3.78829
-14.560,3.78847
-14.560,3.78865
-14.560,3.78884
-14.560,3.78904
-14.560,3.78922
-14.560,3.78940
-14.560,3.78957
-14.560,3.78973
-14.560,3.78988
-14.559,3.79003
-14.559,3.79016
-14.559,3.79029
-14.559,3.79040
-14.559,3.79051
-14.559,3.79061
-14.553,3.80990
-14.542,3.84841
-14.530,3.88691
-14.519,3.92542
-14.507,3.96393
-14.496,4.00243
-14.484,4.04094
-14.473,4.07944
-14.461,4.11795
-14.449,4.15645
-14.438,4.19496
-14.426,4.23346
-14.415,4.27197
-14.403,4.31048
-14.392,4.34898
-14.380,4.38749
-14.369,4.42599
-14.357,4.46450
-14.345,4.50300
-14.334,4.54151
-14.322,4.58001
-14.311,4.61852
-14.299,4.65703
-14.288,4.69553
-14.276,4.73404
-14.264,4.77254
-14.253,4.81105
-14.241,4.84955
-14.230,4.88806
-14.218,4.92657
-14.207,4.96507
-14.195,5.00358
-14.184,5.04208
-14.172,5.08059
-14.160,5.11909
-14.149,5.15760
-14.137,5.19610
-14.126,5.23461
-14.114,5.27312
-14.103,5.31162
-14.091,5.35013
-14.079,5.38863
-14.068,5.42714
-14.056,5.46564
-14.045,5.50415
-14.033,5.54265
-14.022,5.58116
-14.010,5.61967
-13.999,5.65817
-13.987,5.69668
-13.975,5.73518
-13.964,5.77369
-13.952,5.81219
-13.941,5.85070
-13.929,5.88921
-13.918,5.92771
-13.906,5.96622
-13.895,6.00472
-13.883,6.04323
-13.871,6.08173
-13.860,6.12024
-13.848,6.15874
-13.837,6.19725
-13.825,6.23576
-13.814,6.27426
-13.802,6.31277
-13.790,6.35127
-13.784,6.37136
-13.783,6.37492
-13.782,6.37885
-13.781,6.38313
-13.779,6.38774
-13.778,6.39268
-13.776,6.39794
-13.774,6.40349
-13.772,6.40933
-13.770,6.41545
-13.767,6.42182
-13.764,6.42844
-13.761,6.43530
-13.758,6.44223
-13.755,6.44886
-13.752,6.45517
-13.749,6.46117
-13.746,6.46684
-13.743,6.47219
-13.741,6.47721
-13.738,6.48190
-13.735,6.48627
-13.733,6.49030
-13.731,6.49399
-13.729,6.49735
-13.722,6.50834
-13.701,6.54313
-13.680,6.57792
-13.659,6.61270
-13.639,6.64749
-13.618,6.68227
-13.597,6.71706
-13.576,6.75184
-13.555,6.78663
-13.534,6.82142
-13.513,6.85620
-13.492,6.89099
-13.471,6.92577
-13.450,6.96056
-13.429,6.99534
-13.408,7.03013
-13.387,7.06492
-13.366,7.09970
-13.345,7.13449
-13.324,7.16927
-13.303,7.20406
-13.282,7.23884
-13.262,7.27363
-13.241,7.30842
-13.225,7.33451
-13.222,7.33869
-13.220,7.34331
-13.216,7.34834
-13.213,7.35376
-13.209,7.35954
-13.205,7.36566
-13.201,7.37209
-13.196,7.37881
-13.191,7.38581
-13.185,7.39304
-13.179,7.40049
-13.173,7.40813
-13.167,7.41588
-13.160,7.42326
-13.153,7.43023
-13.147,7.43678
-13.141,7.44292
-13.135,7.44866
-13.129,7.45400
-13.124,7.45896
-13.119,7.46353
-13.114,7.46774
-13.110,7.47158
-13.105,7.47506
-13.102,7.47819
-13.071,7.50392
-13.040,7.52964
-13.009,7.55537
-12.978,7.58110
-12.947,7.60682
-12.916,7.63255
-12.886,7.65828
-12.855,7.68401
-12.824,7.70973
-12.793,7.73546
-12.762,7.76119
-12.731,7.78691
-12.700,7.81264
-12.669,7.83837
-12.639,7.86409
-12.608,7.88982
-12.577,7.91555
-12.546,7.94128
-12.515,7.96700
-12.484,7.99273
-12.453,8.01846
-12.422,8.04418
-12.392,8.06991
-12.361,8.09564
-12.330,8.12136
-12.299,8.14709
-12.268,8.17282
-12.237,8.19855
-12.206,8.22427
-12.175,8.25000
-12.145,8.27573
-12.114,8.30145
-12.083,8.32718
-12.052,8.35291
-12.021,8.37863
-11.990,8.40436
-11.959,8.43009
-11.928,8.45582
-11.898,8.48154
-11.867,8.50727
-11.836,8.53300
-11.805,8.55872
-11.774,8.58445
-11.743,8.61018
-11.712,8.63590
-11.681,8.66163
-11.651,8.68736
-11.620,8.71309
-11.589,8.73881
-11.558,8.76454
-11.527,8.79027
-11.496,8.81599
-11.465,8.84172
-11.434,8.86745
-11.404,8.89317
-11.373,8.91890
-11.342,8.94463
-11.311,8.97036
-11.280,8.99608
-11.249,9.02181
-11.240,9.02974
-11.236,9.03298
-11.232,9.03652
-11.227,9.04034
-11.222,9.04440
-11.216,9.04868
-11.210,9.05317
-11.204,9.05782
-11.197,9.06261
-11.190,9.06753
-11.182,9.07254
-11.174,9.07762
-11.165,9.08274
-11.157,9.08769
-11.148,9.09229
-11.140,9.09654
-11.132,9.10046
-11.125,9.10406
-11.118,9.10737
-11.111,9.11040
-11.104,9.11315
-11.098,9.11565
-11.093,9.11791
-11.087,9.11995
-11.083,9.12177
-11.062,9.12977
-11.024,9.14411
-10.987,9.15844
-10.949,9.17278
-10.912,9.18711
-10.874,9.20145
-10.837,9.21578
-10.799,9.23011
-10.762,9.24445
-10.724,9.25878
-10.687,9.27312
-10.649,9.28745
-10.612,9.30179
-10.574,9.31612
-10.537,9.33045
-10.499,9.34479
-10.462,9.35912
-10.424,9.37346
-10.387,9.38779
-10.349,9.40213
-10.312,9.41646
-10.274,9.43079
-10.237,9.44513
-10.199,9.45946
-10.162,9.47380
-10.124,9.48813
-10.087,9.50246
-10.049,9.51680
-10.012,9.53113
-9.9748,9.54547
-9.9373,9.55980
-9.8998,9.57414
-9.8623,9.58847
-9.8248,9.60280
-9.7873,9.61714
-9.7498,9.63147
-9.7123,9.64581
-9.6749,9.66014
-9.6374,9.67448
-9.5999,9.68881
-9.5624,9.70314
-9.5249,9.71748
-9.4874,9.73181
-9.4499,9.74615
-9.4124,9.76048
-9.3749,9.77482
-9.3374,9.78915
-9.2999,9.80348
-9.2624,9.81782
-9.2249,9.83215
-9.1874,9.84649
-9.1499,9.86082
-9.1124,9.87516
-9.1101,9.87605
-9.1067,9.87737
-9.1029,9.87882
-9.0989,9.88043
-9.0945,9.88220
-9.0899,9.88414
-9.0850,9.88624
-9.0798,9.88852
-9.0744,9.89099
-9.0687,9.89365
-9.0628,9.89651
-9.0567,9.89958
-9.0504,9.90285
-9.0442,9.90615
-9.0384,9.90940
-9.0328,9.91259
-9.0275,9.91569
-9.0225,9.91870
-9.0179,9.92160
-9.0135,9.92438
-9.0094,9.92702
-9.0056,9.92952
-9.0021,9.93185
-8.9990,9.93400
-8.9954,9.93641
-8.9705,9.95345
-8.9372,9.97617
-8.9040,9.99889
-8.8707,10.0216
-8.8375,10.0443
-8.8042,10.0670
-8.7710,10.0897
-8.7377,10.1124
-8.7045,10.1351
-8.6712,10.1579
-8.6380,10.1806
-8.6047,10.2033
-8.5715,10.2260
-8.5382,10.2487
-8.5050,10.2715
-8.4717,10.2942
-8.4385,10.3169
-8.4052,10.3396
-8.3720,10.3623
-8.3387,10.3850
-8.3055,10.4078
-8.2722,10.4305
-8.2390,10.4532
-8.2057,10.4759
-8.1725,10.4986
-8.1392,10.5213
-8.1060,10.5441
-8.0727,10.5668
-8.0395,10.5895
-8.0062,10.6122
-7.9730,10.6349
-7.9397,10.6576
-7.9065,10.6804
-7.8732,10.7031
-7.8400,10.7258
-7.8067,10.7485
-7.7735,10.7712
-7.7402,10.7940
-7.7070,10.8167
-7.6737,10.8394
-7.6405,10.8621
-7.6073,10.8848
-7.5740,10.9075
-7.5408,10.9303
-7.5075,10.9530
-7.4743,10.9757
-7.4410,10.9984
-7.4078,11.0211
-7.3745,11.0438
-7.3413,11.0666
-7.3242,11.0782
-7.3223,11.0795
-7.3203,11.0809
-7.3181,11.0824
-7.3157,11.0841
-7.3131,11.0859
-7.3104,11.0879
-7.3075,11.0900
-7.3044,11.0922
-7.3013,11.0946
-7.2980,11.0971
-7.2945,11.0998
-7.2910,11.1026
-7.2874,11.1055
-7.2839,11.1083
-7.2807,11.1110
-7.2776,11.1137
-7.2746,11.1162
-7.2719,11.1186
-7.2693,11.1209
-7.2669,11.1231
-7.2646,11.1252
-7.2625,11.1271
-7.2606,11.1288
-7.2589,11.1304
-7.2504,11.1384
-7.2210,11.1659
-7.1916,11.1934
-7.1622,11.2208
-7.1328,11.2483
-7.1035,11.2758
-7.0741,11.3033
-7.0447,11.3307
-7.0153,11.3582
-6.9859,11.3857
-6.9566,11.4132
-6.9272,11.4406
-6.8978,11.4681
-6.8684,11.4956
-6.8390,11.5231
-6.8097,11.5505
-6.7803,11.5780
-6.7509,11.6055
-6.7215,11.6330
-6.6922,11.6604
-6.6628,11.6879
-6.6334,11.7154
-6.6040,11.7428
-6.5746,11.7703
-6.5453,11.7978
-6.5159,11.8253
-6.4865,11.8527
-6.4571,11.8802
-6.4277,11.9077
-6.3984,11.9352
-6.3690,11.9626
-6.3396,11.9901
-6.3102,12.0176
-6.2808,12.0451
-6.2515,12.0725
-6.2221,12.1000
-6.1927,12.1275
-6.1633,12.1550
-6.1339,12.1824
-6.1046,12.2099
-6.0752,12.2374
-6.0458,12.2648
-6.0164,12.2923
-5.9870,12.3198
-5.9577,12.3473
-5.9283,12.3747
-5.8989,12.4022
-5.8695,12.4297
-5.8401,12.4572
-5.8108,12.4846
-5.7814,12.5121
-5.7520,12.5396
-5.7226,12.5671
-5.6932,12.5945
-5.6639,12.6220
-5.6345,12.6495
-5.6051,12.6770
-5.5757,12.7044
-5.5463,12.7319
-5.5309,12.7463
-5.5277,12.7494
-5.5241,12.7527
-5.5203,12.7564
-5.5162,12.7604
-5.5118,12.7647
-5.5072,12.7694
-5.5024,12.7745
-5.4974,12.7799
-5.4922,12.7856
-5.4869,12.7917
-5.4814,12.7982
-5.4758,12.8050
-5.4703,12.8121
-5.4651,12.8189
-5.4602,12.8256
-5.4556,12.8321
-5.4513,12.8383
-5.4474,12.8443
-5.4437,12.8500
-5.4403,12.8554
-5.4372,12.8605
-5.4343,12.8652
-5.4318,12.8696
-5.4294,12.8736
-5.4228,12.8850
-5.4027,12.9198
-5.3827,12.9546
-5.3626,12.9893
-5.3425,13.0241
-5.3224,13.0589
-5.3024,13.0936
-5.2823,13.1284
-5.2622,13.1631
-5.2421,13.1979
-5.2221,13.2327
-5.2020,13.2674
-5.1819,13.3022
-5.1618,13.3370
-5.1418,13.3717
-5.1217,13.4065
-5.1016,13.4413
-5.0815,13.4760
-5.0615,13.5108
-5.0414,13.5456
-5.0213,13.5803
-5.0012,13.6151
-4.9812,13.6498
-4.9611,13.6846
-4.9410,13.7194
-4.9209,13.7541
-4.9009,13.7889
-4.8808,13.8237
-4.8607,13.8584
-4.8406,13.8932
-4.8206,13.9280
-4.8005,13.9627
-4.7804,13.9975
-4.7603,14.0323
-4.7403,14.0670
-4.7202,14.1018
-4.7001,14.1365
-4.6800,14.1713
-4.6600,14.2061
-4.6399,14.2408
-4.6198,14.2756
-4.5997,14.3104
-4.5797,14.3451
-4.5596,14.3799
-4.5395,14.4147
-4.5194,14.4494
-4.4994,14.4842
-4.4793,14.5189
-4.4592,14.5537
-4.4391,14.5885
-4.4191,14.6232
-4.3990,14.6580
-4.3789,14.6928
-4.3588,14.7275
-4.3388,14.7623
-4.3187,14.7971
-4.2986,14.8318
-4.2785,14.8666
-4.2585,14.9014
-4.2384,14.9361
-4.2183,14.9709
-4.1982,15.0056
-4.1781,15.0404
-4.1581,15.0752
-4.1380,15.1099
-4.1179,15.1447
-4.0978,15.1795
-4.0878,15.1969
-4.0876,15.1972
-4.0874,15.1976
-4.0872,15.1979
-4.0870,15.1983
-4.0867,15.1988
-4.0865,15.1992
-4.0862,15.1997
-4.0859,15.2002
-4.0856,15.2007
-4.0853,15.2013
-4.0849,15.2019
-4.0846,15.2025
-4.0842,15.2032
-4.0839,15.2038
-4.0836,15.2043
-4.0833,15.2049
-4.0830,15.2054
-4.0827,15.2059
-4.0824,15.2064
-4.0822,15.2068
-4.0819,15.2073
-4.0817,15.2077
-4.0815,15.2080
-4.0814,15.2083
-4.0764,15.2174
-4.0571,15.2527
-4.0379,15.2880
-4.0186,15.3233
-3.9993,15.3586
-3.9800,15.3939
-3.9608,15.4292
-3.9415,15.4645
-3.9222,15.4998
-3.9029,15.5351
-3.8837,15.5704
-3.8644,15.6057
-3.8451,15.6410
-3.8258,15.6763
-3.8066,15.7116
-3.7873,15.7469
-3.7680,15.7822
-3.7487,15.8175
-3.7295,15.8528
-3.7102,15.8881
-3.6909,15.9234
-3.6716,15.9587
-3.6524,15.9940
-3.6331,16.0293
-3.6138,16.0646
-3.5945,16.0999
-3.5753,16.1352
-3.5560,16.1705
-3.5367,16.2058
-3.5174,16.2411
-3.4982,16.2764
-3.4789,16.3117
-3.4596,16.3470
-3.4403,16.3823
-3.4211,16.4176
-3.4018,16.4529
-3.3825,16.4882
-3.3632,16.5235
-3.3440,16.5588
-3.3247,16.5941
-3.3102,16.6206
-3.3091,16.6227
-3.3079,16.6250
-3.3065,16.6275
-3.3050,16.6302
-3.3035,16.6332
-3.3018,16.6364
-3.3001,16.6398
-3.2983,16.6434
-3.2965,16.6472
-3.2946,16.6512
-3.2926,16.6554
-3.2906,16.6598
-3.2886,16.6643
-3.2866,16.6688
-3.2848,16.6731
-3.2832,16.6772
-3.2816,16.6811
-3.2801,16.6848
-3.2788,16.6884
-3.2775,16.6917
-3.2764,16.6949
-3.2753,16.6978
-3.2744,16.7005
-3.2735,16.7030
-3.2727,16.7052
-3.2595,16.7431
-3.2463,16.7810
-3.2331,16.8189
-3.2199,16.8568
-3.2067,16.8947
-3.1935,16.9326
-3.1803,16.9704
-3.1671,17.0083
-3.1539,17.0462
-3.1407,17.0841
-3.1275,17.1220
-3.1143,17.1599
-3.1011,17.1978
-3.0879,17.2357
-3.0747,17.2736
-3.0614,17.3115
-3.0482,17.3494
-3.0350,17.3873
-3.0218,17.4252
-3.0086,17.4631
-2.9954,17.5010
-2.9822,17.5389
-2.9690,17.5768
-2.9558,17.6146
-2.9426,17.6525
-2.9294,17.6904
-2.9162,17.7283
-2.9030,17.7662
-2.8898,17.8041
-2.8766,17.8420
-2.8634,17.8799
-2.8502,17.9178
-2.8370,17.9557
-2.8238,17.9936
-2.8106,18.0315
-2.7974,18.0694
-2.7842,18.1073
-2.7710,18.1452
-2.7577,18.1831
-2.7445,18.2210
-2.7313,18.2588
-2.7181,18.2967
-2.7049,18.3346
-2.6917,18.3725
-2.6785,18.4104
-2.6653,18.4483
-2.6521,18.4862
-2.6389,18.5241
-2.6257,18.5620
-2.6125,18.5999
-2.5993,18.6378
-2.5861,18.6757
-2.5729,18.7136
-2.5597,18.7515
-2.5465,18.7894
-2.5333,18.8273
-2.5201,18.8651
-2.5069,18.9030
-2.4937,18.9409
-2.4865,18.9614
-2.4842,18.9680
-2.4816,18.9753
-2.4787,18.9831
-2.4755,18.9916
-2.4718,19.0006
-2.4678,19.0101
-2.4633,19.0201
-2.4584,19.0305
-2.4530,19.0413
-2.4470,19.0525
-2.4405,19.0640
-2.4334,19.0758
-2.4258,19.0875
-2.4183,19.0987
-2.4107,19.1092
-2.4032,19.1191
-2.3959,19.1283
-2.3887,19.1369
-2.3817,19.1450
-2.3750,19.1524
-2.3686,19.1592
-2.3625,19.1655
-2.3569,19.1713
-2.3517,19.1765
-2.3409,19.1871
-2.3124,19.2153
-2.2838,19.2436
-2.2552,19.2718
-2.2267,19.3001
-2.1981,19.3283
-2.1695,19.3565
-2.1410,19.3848
-2.1124,19.4130
-2.0838,19.4413
-2.0553,19.4695
-2.0267,19.4978
-1.9981,19.5260
-1.9696,19.5543
-1.9410,19.5825
-1.9124,19.6108
-1.8839,19.6390
-1.8553,19.6673
-1.8267,19.6955
-1.7982,19.7238
-1.7696,19.7520
-1.7410,19.7803
-1.7125,19.8085
-1.6839,19.8368
-1.6553,19.8650
-1.6268,19.8933
-1.5982,19.9215
-1.5696,19.9498
-1.5411,19.9780
-1.5125,20.0063
-1.4839,20.0345
-1.4554,20.0628
-1.4268,20.0910
-1.3982,20.1193
-1.3697,20.1475
-1.3411,20.1757
-1.3125,20.2040
-1.2840,20.2322
-1.2554,20.2605
-1.2268,20.2887
-1.1983,20.3170
-1.1697,20.3452
-1.1411,20.3735
-1.1126,20.4017
-1.0840,20.4300
-1.0554,20.4582
-1.0269,20.4865
-0.9983,20.5147
-0.9697,20.5430
-0.9412,20.5712
-0.9126,20.5995
-0.8840,20.6277
-0.8555,20.6560
-0.8269,20.6842
-0.7983,20.7125
-0.7836,20.7270
-0.7820,20.7286
-0.7801,20.7305
-0.7781,20.7324
-0.7759,20.7346
-0.7735,20.7369
-0.7709,20.7393
-0.7682,20.7418
-0.7653,20.7445
-0.7622,20.7473
-0.7589,20.7502
-0.7555,20.7532
-0.7518,20.7563
-0.7481,20.7594
-0.7445,20.7623
-0.7411,20.7651
-0.7377,20.7678
-0.7345,20.7703
-0.7315,20.7726
-0.7286,20.7748
-0.7258,20.7769
-0.7233,20.7787
-0.7209,20.7805
-0.7186,20.7821
-0.7166,20.7835
-0.7071,20.7904
-0.6743,20.8137
-0.6415,20.8371
-0.6088,20.8605
-0.5760,20.8839
-0.5432,20.9073
-0.5105,20.9307
-0.4777,20.9541
-0.4449,20.9775
-0.4122,21.0009
-0.3794,21.0242
-0.3466,21.0476
-0.3139,21.0710
-0.2811,21.0944
-0.2483,21.1178
-0.2156,21.1412
-0.1828,21.1646
-0.1500,21.1880
-0.1173,21.2114
-0.0845,21.2347
-0.0517,21.2581
-0.0190,21.2815
0.01376,21.3049
0.04653,21.3283
0.07929,21.3517
0.11206,21.3751
0.14483,21.3985
0.17760,21.4218
0.21036,21.4452
0.24313,21.4686
0.27590,21.4920
0.30866,21.5154
0.34143,21.5388
0.37420,21.5622
0.40696,21.5856
0.43973,21.6090
0.47250,21.6323
0.50526,21.6557
0.53803,21.6791
0.57080,21.7025
0.60357,21.7259
0.63633,21.7493
0.66910,21.7727
0.70187,21.7961
0.73463,21.8194
0.76740,21.8428
0.80017,21.8662
0.83293,21.8896
0.86570,21.9130
0.89847,21.9364
0.93123,21.9598
0.96400,21.9832
0.99677,22.0066
1.02954,22.0299
1.06230,22.0533
1.09507,22.0767
1.09707,22.0781
1.09999,22.0802
1.10320,22.0825
1.10671,22.0849
1.11051,22.0875
1.11459,22.0903
1.11897,22.0931
1.12364,22.0961
1.12859,22.0992
1.13383,22.1024
1.13935,22.1057
1.14516,22.1090
1.15123,22.1124
1.15725,22.1157
1.16306,22.1187
1.16867,22.1216
1.17405,22.1242
1.17919,22.1266
1.18408,22.1289
1.18872,22.1310
1.19308,22.1329
1.19715,22.1347
1.20093,22.1363
1.20440,22.1377
1.20828,22.1393
1.23617,22.1508
1.27336,22.1661
1.31054,22.1814
1.34773,22.1967
1.38492,22.2120
1.42211,22.2273
1.45929,22.2426
1.49648,22.2579
1.53367,22.2733
1.57086,22.2886
1.60804,22.3039
1.64523,22.3192
1.68242,22.3345
1.71961,22.3498
1.75679,22.3651
1.79398,22.3804
1.83117,22.3957
1.86836,22.4110
1.90555,22.4263
1.94273,22.4416
1.97992,22.4569
2.01711,22.4722
2.05430,22.4875
2.09148,22.5028
2.12867,22.5181
2.16586,22.5334
2.20305,22.5488
2.24023,22.5641
2.27742,22.5794
2.31461,22.5947
2.35180,22.6100
2.38898,22.6253
2.42617,22.6406
2.46336,22.6559
2.50055,22.6712
2.53773,22.6865
2.57492,22.7018
2.61211,22.7171
2.64930,22.7324
2.68648,22.7477
2.71438,22.7592
2.71481,22.7594
2.71528,22.7596
2.71580,22.7598
2.71637,22.7600
2.71698,22.7603
2.71763,22.7605
2.71833,22.7608
2.71906,22.7611
2.71984,22.7614
2.72065,22.7617
2.72151,22.7621
2.72240,22.7624
2.72331,22.7628
2.72420,22.7631
2.72506,22.7635
2.72588,22.7638
2.72666,22.7641
2.72740,22.7644
2.72810,22.7646
2.72876,22.7649
2.72937,22.7651
2.72995,22.7653
2.73048,22.7655
2.73096,22.7657
2.73139,22.7659
2.76895,22.7799
2.80650,22.7940
2.84406,22.8080
2.88161,22.8221
2.91916,22.8361
2.95672,22.8502
2.99427,22.8642
3.03183,22.8782
3.06938,22.8923
3.10693,22.9063
3.14449,22.9204
3.18204,22.9344
3.21960,22.9485
3.25715,22.9625
3.29471,22.9765
3.33226,22.9906
3.36981,23.0046
3.40737,23.0187
3.44492,23.0327
3.48248,23.0468
3.52003,23.0608
3.55758,23.0749
3.59514,23.0889
3.63269,23.1029
3.67025,23.1170
3.70780,23.1310
3.74535,23.1451
3.78291,23.1591
3.82046,23.1732
3.85802,23.1872
3.89557,23.2013
3.93312,23.2153
3.97068,23.2293
4.00823,23.2434
4.04579,23.2574
4.08334,23.2715
4.12089,23.2855
4.15845,23.2996
4.19600,23.3136
4.23356,23.3277
4.27111,23.3417
4.30866,23.3557
4.34622,23.3698
4.38377,23.3838
4.42133,23.3979
4.45888,23.4119
4.49644,23.4260
4.53399,23.4400
4.57154,23.4541
4.60910,23.4681
4.64665,23.4821
4.68421,23.4962
4.72176,23.5102
4.74142,23.5176
4.74518,23.5190
4.74933,23.5206
4.75385,23.5223
4.75871,23.5242
4.76392,23.5264
4.76945,23.5287
4.77528,23.5312
4.78141,23.5340
4.78781,23.5369
4.79448,23.5402
4.80139,23.5436
4.80853,23.5474
4.81573,23.5513
4.82261,23.5551
4.82915,23.5590
4.83534,23.5627
4.84119,23.5663
4.84669,23.5699
4.85185,23.5733
4.85667,23.5765
4.86114,23.5796
4.86526,23.5825
4.86904,23.5852
4.87247,23.5877
4.88296,23.5953
4.91554,23.6189
4.94812,23.6426
4.98070,23.6662
5.01328,23.6899
5.04586,23.7135
5.07844,23.7371
5.11102,23.7608
5.14360,23.7844
5.17618,23.8081
5.20876,23.8317
5.24134,23.8554
5.27392,23.8790
5.30650,23.9026
5.33908,23.9263
5.37166,23.9499
5.40424,23.9736
5.43682,23.9972
5.46940,24.0209
5.50198,24.0445
5.53456,24.0681
5.56714,24.0918
5.59972,24.1154
5.63230,24.1391
5.66488,24.1627
5.69746,24.1864
5.70624,24.1927
5.70760,24.1937
5.70910,24.1948
5.71073,24.1960
5.71248,24.1973
5.71436,24.1987
5.71635,24.2002
5.71846,24.2018
5.72067,24.2035
5.72299,24.2053
5.72541,24.2072
5.72792,24.2092
5.73052,24.2113
5.73311,24.2135
5.73558,24.2155
5.73794,24.2175
5.74017,24.2194
5.74229,24.2212
5.74429,24.2230
5.74616,24.2246
5.74791,24.2262
5.74954,24.2276
5.75104,24.2290
5.75241,24.2302
5.75366,24.2314
5.76908,24.2454
5.79879,24.2725
5.82849,24.2996
5.85820,24.3267
5.88790,24.3538
5.91761,24.3809
5.94731,24.4080
5.97702,24.4351
6.00672,24.4621
6.03643,24.4892
6.06613,24.5163
6.09584,24.5434
6.12554,24.5705
6.15525,24.5976
6.18495,24.6247
6.21465,24.6518
6.24436,24.6789
6.27406,24.7060
6.30377,24.7330
6.33347,24.7601
6.36318,24.7872
6.39288,24.8143
6.42259,24.8414
6.45229,24.8685
6.48200,24.8956
6.51170,24.9227
6.54141,24.9498
6.57111,24.9769
6.60082,25.0039
6.63052,25.0310
6.66023,25.0581
6.68993,25.0852
6.71964,25.1123
6.74934,25.1394
6.77904,25.1665
6.80875,25.1936
6.83845,25.2207
6.86816,25.2478
6.89786,25.2748
6.92757,25.3019
6.95727,25.3290
6.98698,25.3561
7.01668,25.3832
7.03183,25.3970
7.03307,25.3982
7.03445,25.3994
7.03596,25.4008
7.03760,25.4022
7.03937,25.4038
7.04127,25.4055
7.04329,25.4073
7.04544,25.4091
7.04771,25.4110
7.05010,25.4131
7.05261,25.4151
7.05524,25.4173
7.05794,25.4195
7.06055,25.4216
7.06306,25.4236
7.06548,25.4254
7.06779,25.4272
7.06998,25.4289
7.07207,25.4304
7.07403,25.4319
7.07587,25.4332
7.07758,25.4345
7.07916,25.4356
7.08060,25.4367
7.08978,25.4433
7.12255,25.4669
7.15532,25.4906
7.18810,25.5142
7.22087,25.5378
7.25364,25.5614
7.28641,25.5851
7.31918,25.6087
7.35196,25.6323
7.38473,25.6559
7.41750,25.6796
7.45027,25.7032
7.48304,25.7268
7.51582,25.7505
7.54859,25.7741
7.58136,25.7977
7.61413,25.8213
7.64690,25.8450
7.67967,25.8686
7.71245,25.8922
7.74522,25.9158
7.77799,25.9395
7.81076,25.9631
7.84353,25.9867
7.87631,26.0103
7.90908,26.0340
7.94185,26.0576
7.97462,26.0812
8.00739,26.1049
8.04017,26.1285
8.05970,26.1426
8.07316,26.1523
8.08779,26.1632
8.10340,26.1753
8.11977,26.1887
8.13670,26.2034
8.15398,26.2195
8.17140,26.2371
8.18876,26.2562
8.20584,26.2770
8.22244,26.2994
8.23834,26.3236
8.25335,26.3497
8.26698,26.3770
8.27855,26.4042
8.28819,26.4309
8.29608,26.4572
8.30240,26.4828
8.30733,26.5076
8.31104,26.5315
8.31372,26.5544
8.31553,26.5761
8.31667,26.5965
8.31730,26.6155
8.31760,26.6330
8.31781,26.6550
8.31818,26.6952
8.31854,26.7355
8.31890,26.7757
8.31926,26.8160
8.31962,26.8562
8.31999,26.8964
8.32035,26.9367
8.32071,26.9769
8.32107,27.0171
8.32143,27.0574
8.32179,27.0976
8.32216,27.1378
8.32252,27.1781
8.32288,27.2183
8.32324,27.2586
8.32360,27.2988
8.32396,27.3390
8.32433,27.3793
8.32469,27.4195
8.32505,27.4597
8.32541,27.5000
8.32577,27.5402
8.32614,27.5804
8.32650,27.6207
8.32686,27.6609
8.32722,27.7012
8.32758,27.7414
8.32794,27.7816
8.32831,27.8219
8.32867,27.8621
8.32903,27.9023
8.32939,27.9426
8.32975,27.9828
8.33011,28.0230
8.33048,28.0633
8.33084,28.1035
8.33120,28.1438
8.33156,28.1840
8.33192,28.2242
8.33228,28.2645
8.33265,28.3047
8.33301,28.3449
8.33337,28.3852
8.33373,28.4254
8.33409,28.4656
8.33446,28.5059
8.33482,28.5461
8.33518,28.5864
8.33554,28.6266
8.33590,28.6668
8.33626,28.7071
8.33663,28.7473
8.33699,28.7875
8.33735,28.8278
8.33754,28.8494
8.33761,28.8557
8.33773,28.8627
8.33793,28.8703
8.33824,28.8785
8.33871,28.8874
8.33936,28.8967
8.34023,28.9066
8.34135,28.9171
8.34276,28.9280
8.34448,28.9394
8.34657,28.9513
8.34904,28.9636
8.35187,28.9760
8.35489,28.9879
8.35807,28.9993
8.36135,29.0101
8.36471,29.0203
8.36809,29.0299
8.37147,29.0390
8.37479,29.0475
8.37803,29.0554
8.38114,29.0627
8.38407,29.0693
8.38680,29.0754
8.39282,29.0887
8.40938,29.1252
8.42593,29.1618
8.44248,29.1983
8.45904,29.2348
8.47559,29.2713
8.49214,29.3078
8.50870,29.3444
8.52525,29.3809
8.54181,29.4174
8.55836,29.4539
8.57491,29.4904
8.59147,29.5269
8.60802,29.5635
8.62457,29.6000
8.64113,29.6365
8.65768,29.6730
8.67424,29.7095
8.69079,29.7461
8.70734,29.7826
8.72390,29.8191
8.74045,29.8556
8.75700,29.8921
8.77356,29.9287
8.79011,29.9652
8.80666,30.0017
8.82322,30.0382
8.83977,30.0747
8.85633,30.1112
8.87288,30.1478
8.88943,30.1843
8.90599,30.2208
8.92254,30.2573
8.93909,30.2938
8.95565,30.3304
8.97220,30.3669
8.98876,30.4034
9.00531,30.4399
9.02186,30.4764
9.03842,30.5130
9.05497,30.5495
9.07152,30.5860
9.08808,30.6225
9.10463,30.6590
9.12119,30.6955
9.13774,30.7321
9.15429,30.7686
9.17085,30.8051
9.18740,30.8416
9.20395,30.8781
9.22051,30.9147
9.23706,30.9512
9.25362,30.9877
9.27017,31.0242
9.28672,31.0607
9.30328,31.0973
9.31219,31.1169
9.31493,31.1230
9.31790,31.1297
9.32107,31.1370
9.32439,31.1450
9.32781,31.1536
9.33131,31.1628
9.33482,31.1726
9.33831,31.1830
9.34173,31.1940
9.34504,31.2056
9.34820,31.2178
9.35116,31.2306
9.35383,31.2437
9.35608,31.2564
9.35792,31.2686
9.35940,31.2803
9.36057,31.2915
9.36145,31.3022
9.36208,31.3123
9.36250,31.3218
9.36275,31.3308
9.36287,31.3391
9.36289,31.3467
9.36285,31.3537
9.36271,31.3686
9.36231,31.4090
9.36191,31.4494
9.36151,31.4897
9.36112,31.5301
9.36072,31.5705
9.36032,31.6109
9.35992,31.6513
9.35953,31.6916
9.35913,31.7320
9.35873,31.7724
9.35834,31.8128
9.35794,31.8532
9.35754,31.8935
9.35714,31.9339
9.35675,31.9743
9.35635,32.0147
9.35595,32.0550
9.35555,32.0954
9.35516,32.1358
9.35476,32.1762
9.35436,32.2166
9.35396,32.2569
9.35357,32.2973
9.35327,32.3276
9.35321,32.3342
9.35318,32.3416
9.35323,32.3496
9.35338,32.3582
9.35369,32.3675
9.35418,32.3774
9.35490,32.3879
9.35589,32.3990
9.35719,32.4105
9.35883,32.4226
9.36086,32.4352
9.36331,32.4483
9.36619,32.4617
9.36935,32.4746
9.37269,32.4869
9.37619,32.4986
9.37978,32.5097
9.38344,32.5201
9.38711,32.5300
9.39074,32.5392
9.39430,32.5478
9.39773,32.5558
9.40099,32.5631
9.40404,32.5697
9.40682,32.5758
9.42372,32.6121
9.44061,32.6485
9.45751,32.6848
9.47440,32.7212
9.49130,32.7576
9.50819,32.7939
9.52509,32.8303
9.54199,32.8667
9.55888,32.9030
9.57578,32.9394
9.59267,32.9758
9.60957,33.0121
9.62646,33.0485
9.64336,33.0848
9.66025,33.1212
9.67715,33.1576
9.69404,33.1939
9.71094,33.2303
9.72784,33.2667
9.74473,33.3030
9.76163,33.3394
9.77852,33.3758
9.79542,33.4121
9.81231,33.4485
9.82921,33.4848
9.84610,33.5212
9.86300,33.5576
9.87990,33.5939
9.89679,33.6303
9.91369,33.6667
9.93058,33.7030
9.94748,33.7394
9.96437,33.7758
9.98127,33.8121
9.99816,33.8485
10.0150,33.8848
10.0319,33.9212
10.0488,33.9576
10.0657,33.9939
10.0826,34.0303
10.0995,34.0667
10.1164,34.1030
10.1333,34.1394
10.1502,34.1758
10.1671,34.2121
10.1840,34.2485
10.2009,34.2848
10.2178,34.3212
10.2347,34.3576
10.2516,34.3939
10.2684,34.4303
10.2853,34.4667
10.3022,34.5030
10.3191,34.5394
10.3360,34.5758
10.3529,34.6121
10.3698,34.6485
10.3867,34.6848
10.4036,34.7212
10.4205,34.7576
10.4374,34.7939
10.4501,34.8212
10.4513,34.8238
10.4526,34.8266
10.4540,34.8297
10.4555,34.8331
10.4571,34.8367
10.4588,34.8406
10.4606,34.8448
10.4624,34.8492
10.4643,34.8539
10.4662,34.8588
10.4681,34.8640
10.4701,34.8694
10.4721,34.8750
10.4739,34.8805
10.4756,34.8857
10.4772,34.8908
10.4786,34.8956
10.4800,34.9002
10.4812,34.9046
10.4823,34.9087
10.4833,34.9125
10.4843,34.9161
10.4851,34.9194
10.4858,34.9224
10.4865,34.9252
10.4960,34.9642
10.5056,35.0033
10.5151,35.0424
10.5247,35.0815
10.5342,35.1205
10.5437,35.1596
10.5533,35.1987
10.5628,35.2378
10.5723,35.2769
10.5819,35.3159
10.5914,35.3550
10.6009,35.3941
10.6105,35.4332
10.6200,35.4722
10.6295,35.5113
10.6391,35.5504
10.6486,35.5895
10.6581,35.6285
10.6677,35.6676
10.6772,35.7067
10.6867,35.7458
10.6963,35.7848
10.7058,35.8239
10.7153,35.8630
10.7249,35.9021
10.7344,35.9411
10.7439,35.9802
10.7535,36.0193
10.7630,36.0584
10.7725,36.0974
10.7821,36.1365
10.7916,36.1756
10.8011,36.2147
10.8014,36.2159
10.8019,36.2177
10.8024,36.2197
10.8029,36.2219
10.8034,36.2242
10.8040,36.2267
10.8046,36.2293
10.8052,36.2322
10.8058,36.2352
10.8065,36.2383
10.8071,36.2416
10.8078,36.2450
10.8084,36.2486
10.8090,36.2521
10.8096,36.2555
10.8101,36.2587
10.8106,36.2618
10.8110,36.2647
10.8114,36.2675
10.8118,36.2701
10.8121,36.2726
10.8124,36.2749
10.8127,36.2770
10.8129,36.2789
10.8132,36.2811
10.8168,36.3112
10.8216,36.3512
10.8264,36.3913
10.8312,36.4314
10.8360,36.4715
10.8408,36.5116
10.8456,36.5516
10.8504,36.5917
10.8552,36.6318
10.8600,36.6719
10.8648,36.7120
10.8696,36.7520
10.8744,36.7921
10.8792,36.8322
10.8840,36.8723
10.8888,36.9124
10.8936,36.9524
10.8984,36.9925
10.9032,37.0326
10.9080,37.0727
10.9128,37.1128
10.9176,37.1528
10.9224,37.1929
10.9272,37.2330
10.9320,37.2731
10.9368,37.3132
10.9416,37.3532
10.9464,37.3933
10.9512,37.4334
10.9560,37.4735
10.9608,37.5136
10.9656,37.5536
10.9704,37.5937
10.9752,37.6338
10.9800,37.6739
10.9848,37.7140
10.9896,37.7540
10.9944,37.7941
10.9992,37.8342
11.0040,37.8743
11.0042,37.8763
11.0046,37.8792
11.0050,37.8824
11.0054,37.8859
11.0059,37.8897
11.0065,37.8937
11.0072,37.8980
11.0079,37.9025
11.0087,37.9073
11.0096,37.9122
11.0106,37.9175
11.0117,37.9229
11.0129,37.9285
11.0142,37.9340
11.0154,37.9393
11.0167,37.9443
11.0179,37.9491
11.0191,37.9537
11.0203,37.9579
11.0215,37.9620
11.0226,37.9657
11.0237,37.9692
11.0247,37.9725
11.0256,37.9754
11.0267,37.9787
11.0359,38.0075
11.0481,38.0459
11.0604,38.0843
11.0726,38.1226
11.0849,38.1610
11.0971,38.1994
11.1094,38.2378
11.1216,38.2761
11.1339,38.3145
11.1461,38.3529
11.1584,38.3913
11.1706,38.4297
11.1829,38.4680
11.1951,38.5064
11.2074,38.5448
11.2196,38.5832
11.2319,38.6215
11.2442,38.6599
11.2564,38.6983
11.2687,38.7367
11.2809,38.7750
11.2932,38.8134
11.3054,38.8518
11.3177,38.8902
11.3299,38.9285
11.3422,38.9669
11.3544,39.0053
11.3667,39.0437
11.3789,39.0821
11.3912,39.1204
11.4034,39.1588
11.4157,39.1972
11.4249,39.2260
11.4278,39.2352
11.4312,39.2455
11.4350,39.2566
11.4393,39.2685
11.4442,39.2811
11.4497,39.2944
11.4559,39.3084
11.4628,39.3228
11.4705,39.3377
11.4791,39.3530
11.4886,39.3687
11.4991,39.3846
11.5106,39.4005
11.5223,39.4156
11.5341,39.4296
11.5458,39.4426
11.5575,39.4547
11.5690,39.4659
11.5802,39.4762
11.5910,39.4857
11.6015,39.4944
11.6114,39.5023
11.6207,39.5094
11.6293,39.5159
11.6371,39.5216
11.6695,39.5455
11.7019,39.5694
11.7343,39.5932
11.7667,39.6171
11.7991,39.6409
11.8315,39.6648
11.8639,39.6886
11.8963,39.7125
11.9287,39.7363
11.9611,39.7602
11.9935,39.7840
12.0258,39.8079
12.0582,39.8318
12.0906,39.8556
12.1230,39.8795
12.1554,39.9033
12.1878,39.9272
12.2202,39.9510
12.2526,39.9749
12.2850,39.9987
12.3174,40.0226
12.3498,40.0464
12.3822,40.0703
12.4146,40.0941
12.4470,40.1180
12.4794,40.1419
12.5118,40.1657
12.5442,40.1896
12.5766,40.2134
12.6090,40.2373
12.6413,40.2611
12.6737,40.2850
12.7061,40.3088
12.7385,40.3327
12.7709,40.3565
12.8033,40.3804
12.8357,40.4042
12.8681,40.4281
12.9005,40.4520
12.9329,40.4758
12.9653,40.4997
12.9977,40.5235
13.0301,40.5474
13.0625,40.5712
13.0949,40.5951
13.1273,40.6189
13.1597,40.6428
13.1921,40.6666
13.2245,40.6905
13.2568,40.7143
13.2892,40.7382
13.3216,40.7621
13.3459,40.7799
13.3520,40.7844
13.3588,40.7894
13.3663,40.7947
13.3745,40.8003
13.3833,40.8062
13.3929,40.8123
13.4031,40.8185
13.4141,40.8248
13.4257,40.8312
13.4381,40.8375
13.4512,40.8437
13.4651,40.8498
13.4795,40.8556
13.4937,40.8608
13.5075,40.8654
13.5208,40.8694
13.5336,40.8730
13.5459,40.8760
13.5576,40.8786
13.5687,40.8808
13.5791,40.8827
13.5889,40.8843
13.5980,40.8857
13.6063,40.8868
13.6138,40.8878
13.6537,40.8931
13.6936,40.8984
13.7335,40.9036
13.7734,40.9089
13.8133,40.9141
13.8532,40.9194
13.8931,40.9247
13.9330,40.9299
13.9729,40.9352
14.0128,40.9404
14.0526,40.9457
14.0925,40.9510
14.1324,40.9562
14.1723,40.9615
14.2122,40.9667
14.2521,40.9720
14.2920,40.9773
14.3319,40.9825
14.3718,40.9878
14.4117,40.9930
14.4516,40.9983
14.4915,41.0036
14.5314,41.0088
14.5712,41.0141
14.6111,41.0193
14.6510,41.0246
14.6909,41.0299
14.7308,41.0351
14.7707,41.0404
14.8106,41.0456
14.8505,41.0509
14.8904,41.0562
14.9303,41.0614
14.9702,41.0667
15.0101,41.0719
15.0500,41.0772
15.0899,41.0825
15.1297,41.0877
15.1696,41.0930
15.2095,41.0982
15.2494,41.1035
15.2893,41.1088
15.3292,41.1140
15.3691,41.1193
15.4090,41.1245
15.4489,41.1298
15.4888,41.1351
15.5287,41.1403
15.5686,41.1456
15.5887,41.1482
15.5894,41.1483
15.5901,41.1484
15.5909,41.1485
15.5918,41.1486
15.5928,41.1488
15.5938,41.1489
15.5949,41.1490
15.5960,41.1492
15.5972,41.1493
15.5985,41.1495
15.5998,41.1496
15.6012,41.1498
15.6026,41.1499
15.6040,41.1500
15.6053,41.1502
15.6065,41.1503
15.6077,41.1504
15.6088,41.1505
15.6099,41.1506
15.6109,41.1507
15.6118,41.1508
15.6127,41.1509
15.6135,41.1509
15.6142,41.1510
15.6247,41.1519
15.6647,41.1553
15.7048,41.1586
15.7448,41.1620
15.7848,41.1654
15.8249,41.1688
15.8649,41.1722
15.9049,41.1755
15.9449,41.1789
15.9850,41.1823
16.0250,41.1857
16.0650,41.1890
16.1051,41.1924
16.1451,41.1958
16.1851,41.1992
16.2252,41.2026
16.2652,41.2059
16.3052,41.2093
16.3453,41.2127
16.3853,41.2161
16.4253,41.2195
16.4654,41.2228
16.5054,41.2262
16.5454,41.2296
16.5854,41.2330
16.6255,41.2363
16.6655,41.2397
16.7055,41.2431
16.7456,41.2465
16.7856,41.2499
16.8256,41.2532
16.8657,41.2566
16.9057,41.2600
16.9457,41.2634
16.9858,41.2668
17.0258,41.2701
17.0658,41.2735
17.1059,41.2769
17.1459,41.2803
17.1859,41.2836
17.2259,41.2870
17.2660,41.2904
17.2868,41.2922
17.2903,41.2925
17.2942,41.2928
17.2984,41.2931
17.3029,41.2934
17.3078,41.2937
17.3130,41.2939
17.3186,41.2941
17.3245,41.2943
17.3306,41.2944
17.3371,41.2944
17.3438,41.2944
17.3509,41.2942
17.3580,41.2939
17.3649,41.2936
17.3715,41.2932
17.3778,41.2927
17.3838,41.2921
17.3895,41.2915
17.3948,41.2909
17.3999,41.2903
17.4046,41.2897
17.4089,41.2891
17.4129,41.2885
17.4166,41.2880
17.4290,41.2861
17.4687,41.2800
17.5084,41.2739
17.5482,41.2678
17.5879,41.2617
17.6276,41.2557
17.6673,41.2496
17.7071,41.2435
17.7468,41.2374
17.7865,41.2313
17.8262,41.2253
17.8659,41.2192
17.9057,41.2131
17.9454,41.2070
17.9851,41.2009
18.0248,41.1948
18.0646,41.1888
18.1043,41.1827
18.1440,41.1766
18.1837,41.1705
18.2235,41.1644
18.2632,41.1584
18.3029,41.1523
18.3426,41.1462
18.3823,41.1401
18.4221,41.1340
18.4618,41.1279
18.5015,41.1219
18.5412,41.1158
18.5810,41.1097
18.6207,41.1036
18.6604,41.0975
18.7001,41.0915
18.7398,41.0854
18.7796,41.0793
18.8193,41.0732
18.8590,41.0671
18.8987,41.0611
18.9385,41.0550
18.9782,41.0489
19.0179,41.0428
19.0187,41.0427
19.0199,41.0425
19.0212,41.0423
19.0226,41.0421
19.0241,41.0419
19.0257,41.0416
19.0275,41.0414
19.0293,41.0412
19.0312,41.0409
19.0333,41.0406
19.0354,41.0404
19.0376,41.0401
19.0399,41.0398
19.0422,41.0396
19.0444,41.0394
19.0465,41.0391
19.0485,41.0390
19.0504,41.0388
19.0522,41.0386
19.0539,41.0385
19.0554,41.0383
19.0569,41.0382
19.0583,41.0381
19.0595,41.0380
19.0609,41.0379
19.0910,41.0357
19.1311,41.0327
19.1711,41.0296
19.2112,41.0266
19.2513,41.0236
19.2914,41.0206
19.3315,41.0176
19.3716,41.0146
19.4116,41.0116
19.4517,41.0086
19.4918,41.0056
19.5319,41.0026
19.5720,40.9996
19.6121,40.9966
19.6521,40.9936
19.6922,40.9906
19.7323,40.9876
19.7724,40.9846
19.8125,40.9816
19.8526,40.9785
19.8926,40.9755
19.9327,40.9725
19.9728,40.9695
20.0129,40.9665
20.0530,40.9635
20.0931,40.9605
20.1332,40.9575
20.1732,40.9545
20.2133,40.9515
20.2534,40.9485
20.2935,40.9455
20.3336,40.9425
20.3737,40.9395
20.4137,40.9365
20.4538,40.9335
20.4939,40.9305
20.5340,40.9274
20.5741,40.9244
20.6142,40.9214
20.6542,40.9184
20.6943,40.9154
20.7344,40.9124
20.7745,40.9094
20.8146,40.9064
20.8547,40.9034
20.8947,40.9004
20.9348,40.8974
20.9749,40.8944
21.0150,40.8914
21.0551,40.8884
21.0952,40.8854
21.1352,40.8824
21.1753,40.8794
21.2154,40.8763
21.2160,40.8763
21.2168,40.8762
21.2177,40.8762
21.2186,40.8761
21.2197,40.8760
21.2208,40.8760
21.2220,40.8759
21.2232,40.8758
21.2245,40.8757
21.2259,40.8756
21.2274,40.8756
21.2289,40.8755
21.2305,40.8754
21.2320,40.8753
21.2335,40.8753
21.2350,40.8752
21.2363,40.8752
21.2376,40.8751
21.2388,40.8751
21.2400,40.8750
21.2411,40.8750
21.2421,40.8750
21.2430,40.8750
21.2438,40.8749
21.2448,40.8749
21.2752,40.8742
21.3157,40.8733
21.3562,40.8724
21.3967,40.8715
21.4372,40.8706
21.4777,40.8697
21.5182,40.8688
21.5587,40.8679
21.5992,40.8670
21.6397,40.8660
21.6802,40.8651
21.7207,40.8642
21.7612,40.8633
21.8017,40.8624
21.8423,40.8615
21.8828,40.8606
21.9233,40.8597
21.9638,40.8588
21.9740,40.8585
21.9743,40.8585
21.9745,40.8585
21.9749,40.8585
21.9752,40.8585
21.9755,40.8585
21.9759,40.8585
21.9763,40.8585
21.9767,40.8585
21.9772,40.8585
21.9776,40.8584
21.9781,40.8584
21.9786,40.8584
21.9791,40.8584
21.9796,40.8584
21.9801,40.8584
21.9805,40.8583
21.9809,40.8583
21.9813,40.8583
21.9817,40.8583
21.9821,40.8583
21.9824,40.8583
21.9827,40.8583
21.9830,40.8583
21.9832,40.8582
22.0034,40.8575
22.0436,40.8559
22.0838,40.8543
22.1239,40.8527
22.1641,40.8511
22.2042,40.8495
22.2444,40.8480
22.2846,40.8464
22.3247,40.8448
22.3649,40.8432
22.4050,40.8416
22.4452,40.8401
22.4854,40.8385
22.5255,40.8369
22.5657,40.8353
22.6059,40.8337
22.6460,40.8322
22.6862,40.8306
22.7263,40.8290
22.7665,40.8274
22.8067,40.8258
22.8468,40.8243
22.8870,40.8227
22.9271,40.8211
22.9673,40.8195
23.0075,40.8179
23.0476,40.8164
23.0878,40.8148
23.1279,40.8132
23.1681,40.8116
23.2083,40.8100
23.2484,40.8084
23.2886,40.8069
23.3287,40.8053
23.3689,40.8037
23.4091,40.8021
23.4492,40.8005
23.4894,40.7990
23.5295,40.7974
23.5697,40.7958
23.6099,40.7942
23.6500,40.7926
23.6902,40.7911
23.7303,40.7895
23.7705,40.7879
23.8107,40.7863
23.8508,40.7847
23.8910,40.7832
23.9311,40.7816
23.9713,40.7800
24.0115,40.7784
24.0516,40.7768
24.0918,40.7753
24.1319,40.7737
24.1721,40.7721
24.1824,40.7717
24.1830,40.7717
24.1836,40.7716
24.1843,40.7716
24.1850,40.7716
24.1858,40.7716
24.1866,40.7715
24.1875,40.7715
24.1884,40.7715
24.1894,40.7714
24.1904,40.7714
24.1915,40.7714
24.1926,40.7714
24.1937,40.7713
24.1948,40.7713
24.1958,40.7713
24.1968,40.7713
24.1977,40.7713
24.1986,40.7713
24.1994,40.7713
24.2002,40.7713
24.2009,40.7713
24.2016,40.7713
24.2022,40.7713
24.2028,40.7713
24.2232,40.7712
24.2634,40.7711
24.3037,40.7710
24.3440,40.7710
24.3842,40.7709
24.4245,40.7708
24.4647,40.7707
24.5050,40.7706
24.5452,40.7705
24.5855,40.7705
24.6258,40.7704
24.6660,40.7703
24.7063,40.7702
24.7465,40.7701
24.7868,40.7700
24.8271,40.7699
24.8673,40.7699
24.9076,40.7698
24.9478,40.7697
24.9881,40.7696
25.0283,40.7695
25.0686,40.7694
25.1089,40.7694
25.1491,40.7693
25.1894,40.7692
25.2296,40.7691
25.2699,40.7690
25.3102,40.7689
25.3504,40.7688
25.3907,40.7688
25.4309,40.7687
25.4712,40.7686
25.5115,40.7685
25.5517,40.7684
25.5920,40.7683
25.6322,40.7683
25.6725,40.7682
25.7127,40.7681
25.7530,40.7680
25.7933,40.7679
25.8335,40.7678
25.8738,40.7677
25.9140,40.7677
25.9543,40.7676
25.9946,40.7675
26.0348,40.7674
26.0751,40.7673
26.1153,40.7672
26.1556,40.7672
26.1958,40.7671
26.2361,40.7670
26.2764,40.7669
26.3166,40.7668
26.3569,40.7667
26.3871,40.7667
26.3875,40.7667
26.3880,40.7667
26.3886,40.7667
26.3891,40.7667
26.3898,40.7667
26.3904,40.7667
26.3912,40.7666
26.3919,40.7666
26.3927,40.7666
26.3935,40.7666
26.3944,40.7666
26.3953,40.7666
26.3963,40.7666
26.3972,40.7666
26.3981,40.7665
26.3989,40.7665
26.3997,40.7665
26.4005,40.7665
26.4012,40.7665
26.4018,40.7664
26.4025,40.7664
26.4031,40.7664
26.4036,40.7664
26.4041,40.7664
26.4045,40.7664
26.4447,40.7650
26.4849,40.7637
26.5251,40.7624
26.5653,40.7610
26.6055,40.7597
26.6457,40.7583
26.6859,40.7570
26.7261,40.7557
26.7663,40.7543
26.8065,40.7530
26.8467,40.7517
26.8868,40.7503
26.9270,40.7490
26.9672,40.7477
27.0074,40.7463
27.0476,40.7450
27.0878,40.7437
27.1280,40.7423
27.1682,40.7410
27.2084,40.7396
27.2486,40.7383
27.2888,40.7370
27.3290,40.7356
27.3692,40.7343
27.4094,40.7330
27.4495,40.7316
27.4897,40.7303
27.5299,40.7290
27.5701,40.7276
27.6103,40.7263
27.6505,40.7250
27.6907,40.7236
27.7309,40.7223
27.7711,40.7209
27.8113,40.7196
27.8515,40.7183
27.8917,40.7169
27.9319,40.7156
27.9721,40.7143
28.0122,40.7129
28.0524,40.7116
28.0926,40.7103
28.1328,40.7089
28.1730,40.7076
28.2132,40.7063
28.2534,40.7049
28.2936,40.7036
28.3338,40.7023
28.3740,40.7009
28.4142,40.6996
28.4544,40.6982
28.4946,40.6969
28.5347,40.6956
28.5749,40.6942
28.6151,40.6929
28.6553,40.6916
28.6955,40.6902
28.7156,40.6896
28.7157,40.6896
28.7158,40.6896
28.7159,40.6896
28.7160,40.6895
28.7161,40.6895
28.7162,40.6895
28.7164,40.6895
28.7165,40.6895
28.7167,40.6895
28.7168,40.6895
28.7170,40.6895
28.7171,40.6895
28.7173,40.6895
28.7174,40.6895
28.7176,40.6895
28.7178,40.6895
28.7179,40.6895
28.7180,40.6895
28.7181,40.6895
28.7183,40.6895
28.7184,40.6895
28.7185,40.6895
28.7186,40.6895
28.7187,40.6895
28.7289,40.6892
28.7696,40.6881
28.8103,40.6869
28.8510,40.6858
28.8916,40.6847
28.9323,40.6836
28.9730,40.6824
29.0137,40.6813
29.0544,40.6802
29.0951,40.6790
29.1358,40.6779
29.1765,40.6768
29.2172,40.6757
29.2579,40.6745
29.2985,40.6734
29.3392,40.6723
29.3799,40.6712
29.3905,40.6709
29.3913,40.6708
29.3922,40.6708
29.3932,40.6708
29.3942,40.6708
29.3954,40.6707
29.3966,40.6707
29.3979,40.6706
29.3993,40.6706
29.4007,40.6705
29.4022,40.6704
29.4037,40.6703
29.4054,40.6703
29.4070,40.6702
29.4086,40.6701
29.4101,40.6700
29.4115,40.6699
29.4129,40.6698
29.4142,40.6697
29.4154,40.6696
29.4165,40.6695
29.4176,40.6694
29.4185,40.6694
29.4194,40.6693
29.4203,40.6692
29.4407,40.6675
29.4807,40.6642
29.5208,40.6609
29.5609,40.6576
29.6009,40.6543
29.6410,40.6510
29.6811,40.6477
29.7211,40.6444
29.7612,40.6411
29.8012,40.6378
29.8413,40.6345
29.8814,40.6312
29.9214,40.6279
29.9615,40.6246
30.0016,40.6213
30.0416,40.6180
30.0817,40.6147
30.1217,40.6114
30.1618,40.6081
30.2019,40.6048
30.2419,40.6015
30.2820,40.5982
30.3221,40.5949
30.3621,40.5916
30.4022,40.5883
30.4422,40.5850
30.4823,40.5817
30.5224,40.5784
30.5624,40.5751
30.6025,40.5718
30.6426,40.5685
30.6826,40.5652
30.7227,40.5619
30.7628,40.5586
30.8028,40.5553
30.8429,40.5520
30.8829,40.5487
30.9230,40.5454
30.9631,40.5421
31.0031,40.5388
31.0432,40.5355
31.0833,40.5322
31.1233,40.5289
31.1634,40.5256
31.2034,40.5223
31.2435,40.5190
31.2836,40.5157
31.3236,40.5124
31.3637,40.5091
31.4038,40.5058
31.4438,40.5025
31.4839,40.4992
31.5239,40.4959
31.5640,40.4926
31.6041,40.4893
31.6441,40.4860
31.6842,40.4827
31.7243,40.4794
31.7643,40.4761
31.8044,40.4728
31.8444,40.4695
31.8745,40.4671
31.8759,40.4669
31.8775,40.4668
31.8792,40.4667
31.8811,40.4665
31.8832,40.4664
31.8853,40.4662
31.8876,40.4661
31.8901,40.4659
31.8926,40.4658
31.8953,40.4657
31.8981,40.4655
31.9011,40.4654
31.9041,40.4653
31.9071,40.4653
31.9099,40.4652
31.9126,40.4652
31.9152,40.4651
31.9176,40.4651
31.9199,40.4651
31.9221,40.4651
31.9241,40.4652
31.9260,40.4652
31.9277,40.4652
31.9293,40.4652
31.9308,40.4653
31.9710,40.4660
32.0113,40.4667
32.0516,40.4674
32.0919,40.4682
32.1321,40.4689
32.1724,40.4696
32.2127,40.4703
32.2529,40.4711
32.2932,40.4718
32.3335,40.4725
32.3738,40.4732
32.4140,40.4740
32.4543,40.4747
32.4946,40.4754
32.5348,40.4761
32.5751,40.4769
32.6154,40.4776
32.6557,40.4783
32.6959,40.4791
32.7362,40.4798
32.7765,40.4805
32.8167,40.4812
32.8570,40.4820
32.8973,40.4827
32.9376,40.4834
32.9778,40.4841
33.0181,40.4849
33.0584,40.4856
33.0986,40.4863
33.1389,40.4870
33.1792,40.4878
33.2195,40.4885
33.2597,40.4892
33.3000,40.4899
33.3403,40.4907
33.3805,40.4914
33.4208,40.4921
33.4611,40.4929
33.5013,40.4936
33.5416,40.4943
33.5819,40.4950
33.6222,40.4958
33.6624,40.4965
33.7027,40.4972
33.7430,40.4979
33.7832,40.4987
33.8235,40.4994
33.8638,40.5001
33.9041,40.5008
33.9443,40.5016
33.9846,40.5023
34.0148,40.5028
34.0171,40.5029
34.0197,40.5029
34.0225,40.5030
34.0256,40.5030
34.0288,40.5030
34.0324,40.5030
34.0361,40.5029
34.0400,40.5029
34.0442,40.5028
34.0485,40.5026
34.0531,40.5024
34.0578,40.5021
34.0627,40.5018
34.0675,40.5015
34.0720,40.5011
34.0764,40.5007
34.0805,40.5003
34.0844,40.4999
34.0881,40.4995
34.0916,40.4990
34.0949,40.4986
34.0979,40.4982
34.1007,40.4978
34.1032,40.4975
34.1055,40.4971
34.1452,40.4914
34.1850,40.4857
34.2247,40.4799
34.2644,40.4742
34.3041,40.4684
34.3438,40.4627
34.3835,40.4570
34.4232,40.4512
34.4629,40.4455
34.5027,40.4397
34.5424,40.4340
34.5821,40.4283
34.6218,40.4225
34.6615,40.4168
34.7012,40.4110
34.7409,40.4053
34.7806,40.3996
34.8204,40.3938
34.8601,40.3881
34.8998,40.3823
34.9395,40.3766
34.9792,40.3709
35.0189,40.3651
35.0586,40.3594
35.0983,40.3536
35.1381,40.3479
35.1778,40.3422
35.2175,40.3364
35.2572,40.3307
35.2969,40.3249
35.3366,40.3192
35.3763,40.3135
35.4160,40.3077
35.4558,40.3020
35.4955,40.2962
35.5352,40.2905
35.5749,40.2848
35.6146,40.2790
35.6543,40.2733
35.6940,40.2675
35.7143,40.2646
35.7159,40.2644
35.7178,40.2641
35.7198,40.2638
35.7219,40.2635
35.7243,40.2632
35.7267,40.2629
35.7294,40.2626
35.7322,40.2623
35.7351,40.2619
35.7382,40.2616
35.7414,40.2613
35.7448,40.2610
35.7482,40.2607
35.7515,40.2604
35.7547,40.2602
35.7577,40.2600
35.7606,40.2598
35.7633,40.2597
35.7659,40.2596
35.7683,40.2594
35.7706,40.2594
35.7727,40.2593
35.7746,40.2592
35.7764,40.2592
35.7876,40.2588
35.8277,40.2576
35.8679,40.2564
35.9080,40.2552
35.9482,40.2540
35.9883,40.2528
36.0285,40.2516
36.0687,40.2504
36.1088,40.2492
36.1490,40.2480
36.1891,40.2469
36.2293,40.2457
36.2694,40.2445
36.3096,40.2433
36.3497,40.2421
36.3899,40.2409
36.4300,40.2397
36.4702,40.2385
36.5103,40.2373
36.5505,40.2361
36.5906,40.2349
36.6308,40.2337
36.6709,40.2325
36.7111,40.2313
36.7512,40.2301
36.7914,40.2289
36.8315,40.2277
36.8717,40.2265
36.9118,40.2253
36.9520,40.2241
36.9921,40.2229
37.0323,40.2217
37.0724,40.2205
37.1126,40.2193
37.1527,40.2181
37.1929,40.2169
37.2330,40.2157
37.2732,40.2145
37.3133,40.2133
37.3535,40.2121
37.3936,40.2109
37.4338,40.2097
37.4739,40.2085
37.5141,40.2073
37.5542,40.2061
37.5944,40.2049
37.6245,40.2040
37.6254,40.2040
37.6265,40.2040
37.6276,40.2039
37.6288,40.2039
37.6302,40.2038
37.6316,40.2038
37.6331,40.2037
37.6347,40.2037
37.6364,40.2036
37.6382,40.2035
37.6400,40.2034
37.6419,40.2033
37.6439,40.2031
37.6459,40.2030
37.6477,40.2029
37.6495,40.2028
37.6512,40.2026
37.6528,40.2025
37.6543,40.2024
37.6557,40.2022
37.6570,40.2021
37.6582,40.2020
37.6594,40.2019
37.6604,40.2018
37.6614,40.2017
37.7014,40.1979
37.7414,40.1940
37.7815,40.1902
37.8215,40.1864
37.8615,40.1825
37.9016,40.1787
37.9416,40.1748
37.9816,40.1710
38.0217,40.1672
38.0617,40.1633
38.1017,40.1595
38.1418,40.1556
38.1818,40.1518
38.2219,40.1480
38.2619,40.1441
38.3019,40.1403
38.3420,40.1364
38.3820,40.1326
38.4220,40.1288
38.4621,40.1249
38.5021,40.1211
38.5421,40.1172
38.5822,40.1134
38.6222,40.1096
38.6622,40.1057
38.7023,40.1019
38.7423,40.0980
38.7823,40.0942
38.8224,40.0904
38.8624,40.0865
38.9025,40.0827
38.9425,40.0788
38.9825,40.0750
39.0226,40.0712
39.0626,40.0673
39.1026,40.0635
39.1129,40.0625
39.1133,40.0625
39.1138,40.0624
39.1144,40.0623
39.1150,40.0623
39.1156,40.0622
39.1163,40.0622
39.1171,40.0621
39.1178,40.0620
39.1186,40.0620
39.1195,40.0619
39.1204,40.0618
39.1213,40.0617
39.1222,40.0617
39.1231,40.0616
39.1240,40.0615
39.1248,40.0615
39.1256,40.0614
39.1263,40.0614
39.1270,40.0613
39.1276,40.0613
39.1282,40.0612
39.1288,40.0612
39.1293,40.0612
39.1298,40.0611
39.1503,40.0598
39.1908,40.0572
39.2314,40.0546
39.2719,40.0519
39.3125,40.0493
39.3530,40.0467
39.3935,40.0441
39.4341,40.0414
39.4746,40.0388
39.5152,40.0362
39.5557,40.0336
39.5963,40.0309
39.6368,40.0283
39.6774,40.0257
39.7179,40.0231
39.7585,40.0204
39.7990,40.0178
39.8396,40.0152
39.8801,40.0126
39.9207,40.0099


==> pics/cluttered/dubins.csv <==
x,y
-39.982,-39.986
-39.945,-39.961
-39.911,-39.939
-39.877,-39.917
-39.843,-39.896
-39.810,-39.874
-39.776,-39.852
-39.742,-39.831
-39.708,-39.809
-39.674,-39.787
-39.640,-39.765
-39.606,-39.744
-39.572,-39.722
-39.538,-39.700
-39.504,-39.679
-39.471,-39.657
-39.437,-39.635
-39.403,-39.613
-39.369,-39.592
-39.335,-39.570
-39.301,-39.548
-39.267,-39.527
-39.233,-39.505
-39.199,-39.483
-39.165,-39.461
-39.132,-39.440
-39.098,-39.418
-39.064,-39.396
-39.030,-39.375
-38.996,-39.353
-38.962,-39.331
-38.928,-39.309
-38.894,-39.288
-38.860,-39.266
-38.826,-39.244
-38.793,-39.223
-38.759,-39.201
-38.725,-39.179
-38.691,-39.157
-38.657,-39.136
-38.623,-39.114
-38.589,-39.092
-38.555,-39.071
-38.521,-39.049
-38.487,-39.027
-38.454,-39.005
-38.420,-38.984
-38.386,-38.962
-38.352,-38.940
-38.318,-38.919
-38.284,-38.897
-38.250,-38.875
-38.216,-38.853
-38.182,-38.832
-38.147,-38.809
-38.112,-38.781
-38.088,-38.763
-38.055,-38.740
-38.020,-38.720
-37.983,-38.702
-37.945,-38.688
-37.906,-38.677
-37.867,-38.669
-37.826,-38.665
-37.786,-38.663
-37.745,-38.665
-37.705,-38.668
-37.664,-38.670
-37.623,-38.673
-37.583,-38.676
-37.542,-38.679
-37.502,-38.681
-37.461,-38.684
-37.420,-38.687
-37.380,-38.690
-37.339,-38.692
-37.298,-38.695
-37.257,-38.696
-37.217,-38.694
-37.176,-38.688
-37.136,-38.679
-37.097,-38.667
-37.059,-38.652
-37.022,-38.633
-36.987,-38.612
-36.954,-38.588
-36.931,-38.568
-36.899,-38.542
-36.865,-38.518
-36.829,-38.497
-36.791,-38.479
-36.752,-38.465
-36.713,-38.453
-36.675,-38.441
-36.637,-38.430
-36.598,-38.418
-36.560,-38.406
-36.521,-38.395
-36.483,-38.383
-36.445,-38.371
-36.406,-38.360
-36.368,-38.348
-36.330,-38.336
-36.291,-38.324
-36.253,-38.313
-36.214,-38.301
-36.176,-38.289
-36.138,-38.278
-36.099,-38.266
-36.061,-38.254
-36.022,-38.243
-35.984,-38.231
-35.946,-38.219
-35.907,-38.208
-35.869,-38.196
-35.831,-38.184
-35.792,-38.173
-35.754,-38.161
-35.715,-38.149
-35.677,-38.138
-35.639,-38.126
-35.600,-38.114
-35.562,-38.103
-35.524,-38.091
-35.485,-38.079
-35.447,-38.068
-35.408,-38.056
-35.370,-38.044
-35.332,-38.033
-35.293,-38.021
-35.255,-38.009
-35.217,-37.998
-35.178,-37.986
-35.140,-37.974
-35.101,-37.963
-35.063,-37.951
-35.025,-37.939
-34.986,-37.927
-34.948,-37.916
-34.910,-37.904
-34.871,-37.892
-34.833,-37.881
-34.794,-37.869
-34.756,-37.857
-34.718,-37.846
-34.679,-37.834
-34.641,-37.822
-34.602,-37.811
-34.564,-37.799
-34.526,-37.787
-34.487,-37.776
-34.449,-37.764
-34.411,-37.752
-34.372,-37.741
-34.334,-37.729
-34.295,-37.717
-34.253,-37.704
-34.224,-37.692
-34.187,-37.675
-34.152,-37.656
-34.116,-37.637
-34.081,-37.618
-34.045,-37.599
-34.010,-37.580
-33.974,-37.562
-33.939,-37.543
-33.903,-37.524
-33.868,-37.505
-33.832,-37.486
-33.797,-37.467
-33.761,-37.448
-33.726,-37.430
-33.690,-37.411
-33.655,-37.392
-33.619,-37.373
-33.583,-37.354
-33.548,-37.335
-33.512,-37.316
-33.477,-37.298
-33.441,-37.279
-33.406,-37.260
-33.370,-37.241
-33.335,-37.222
-33.299,-37.203
-33.264,-37.184
-33.228,-37.166
-33.193,-37.147
-33.157,-37.128
-33.122,-37.109
-33.086,-37.090
-33.051,-37.071
-33.015,-37.052
-32.980,-37.034
-32.944,-37.015
-32.909,-36.996
-32.873,-36.977
-32.837,-36.958
-32.802,-36.939
-32.766,-36.920
-32.731,-36.902
-32.695,-36.883
-32.660,-36.864
-32.624,-36.845
-32.589,-36.826
-32.553,-36.807
-32.518,-36.788
-32.482,-36.770
-32.447,-36.751
-32.411,-36.732
-32.376,-36.713
-32.340,-36.694
-32.305,-36.675
-32.269,-36.656
-32.234,-36.638
-32.198,-36.619
-32.163,-36.600
-32.127,-36.581
-32.091,-36.562
-32.056,-36.543
-32.020,-36.524
-31.985,-36.506
-31.949,-36.487
-31.912,-36.469
-31.873,-36.454
-31.842,-36.445
-31.800,-36.429
-31.762,-36.413
-31.725,-36.396
-31.688,-36.380
-31.651,-36.364
-31.615,-36.348
-31.578,-36.331
-31.541,-36.315
-31.504,-36.299
-31.467,-36.283
-31.431,-36.267
-31.394,-36.250
-31.357,-36.234
-31.320,-36.218
-31.283,-36.202
-31.247,-36.186
-31.210,-36.169
-31.173,-36.153
-31.136,-36.137
-31.099,-36.121
-31.063,-36.104
-31.026,-36.088
-30.989,-36.072
-30.952,-36.056
-30.916,-36.040
-30.879,-36.023
-30.842,-36.007
-30.805,-35.991
-30.768,-35.975
-30.732,-35.958
-30.695,-35.942
-30.658,-35.926
-30.621,-35.910
-30.584,-35.894
-30.548,-35.877
-30.511,-35.861
-30.474,-35.845
-30.437,-35.829
-30.400,-35.812
-30.365,-35.793
-30.331,-35.770
-30.299,-35.746
-30.269,-35.718
-30.241,-35.688
-30.216,-35.656
-30.193,-35.623
-30.178,-35.596
-30.160,-35.558
-30.145,-35.518
-30.134,-35.478
-30.124,-35.439
-30.113,-35.399
-30.103,-35.360
-30.093,-35.320
-30.083,-35.281
-30.073,-35.241
-30.062,-35.202
-30.052,-35.162
-30.042,-35.123
-30.032,-35.084
-30.022,-35.044
-30.011,-35.005
-30.001,-34.965
-29.991,-34.926
-29.981,-34.886
-29.971,-34.847
-29.960,-34.807
-29.949,-34.769
-29.934,-34.732
-29.917,-34.696
-29.896,-34.661
-29.873,-34.628
-29.848,-34.598
-29.827,-34.576
-29.792,-34.545
-29.760,-34.519
-29.728,-34.495
-29.696,-34.470
-29.665,-34.445
-29.633,-34.421
-29.601,-34.396
-29.569,-34.371
-29.538,-34.347
-29.506,-34.322
-29.474,-34.297
-29.443,-34.272
-29.411,-34.248
-29.379,-34.223
-29.348,-34.198
-29.316,-34.174
-29.284,-34.149
-29.252,-34.124
-29.221,-34.100
-29.189,-34.075
-29.157,-34.050
-29.126,-34.026
-29.094,-34.001
-29.062,-33.976
-29.030,-33.951
-28.999,-33.927
-28.967,-33.902
-28.935,-33.877
-28.904,-33.853
-28.872,-33.828
-28.840,-33.803
-28.809,-33.779
-28.777,-33.754
-28.745,-33.729
-28.713,-33.705
-28.682,-33.680
-28.650,-33.655
-28.618,-33.630
-28.587,-33.606
-28.555,-33.581
-28.523,-33.556
-28.492,-33.532
-28.460,-33.507
-28.428,-33.482
-28.396,-33.458
-28.365,-33.433
-28.333,-33.408
-28.301,-33.384
-28.270,-33.359
-28.238,-33.334
-28.206,-33.310
-28.174,-33.285
-28.143,-33.260
-28.111,-33.235
-28.079,-33.211
-28.048,-33.186
-28.016,-33.161
-27.984,-33.137
-27.953,-33.112
-27.921,-33.087
-27.889,-33.063
-27.857,-33.038
-27.826,-33.013
-27.794,-32.989
-27.762,-32.964
-27.731,-32.939
-27.699,-32.914
-27.667,-32.890
-27.635,-32.865
-27.604,-32.840
-27.572,-32.816
-27.540,-32.791
-27.509,-32.766
-27.484,-32.747
-27.452,-32.719
-27.423,-32.690
-27.396,-32.660
-27.368,-32.631
-27.340,-32.602
-27.312,-32.573
-27.284,-32.544
-27.256,-32.514
-27.229,-32.485
-27.201,-32.456
-27.173,-32.427
-27.145,-32.398
-27.117,-32.369
-27.089,-32.339
-27.062,-32.310
-27.034,-32.281
-27.006,-32.252
-26.978,-32.223
-26.950,-32.193
-26.922,-32.164
-26.895,-32.135
-26.867,-32.106
-26.839,-32.077
-26.811,-32.047
-26.783,-32.018
-26.755,-31.989
-26.728,-31.960
-26.700,-31.931
-26.672,-31.901
-26.644,-31.872
-26.616,-31.843
-26.588,-31.814
-26.560,-31.785
-26.533,-31.755
-26.505,-31.726
-26.477,-31.697
-26.449,-31.668
-26.421,-31.639
-26.393,-31.609
-26.366,-31.580
-26.338,-31.551
-26.308,-31.525
-26.276,-31.501
-26.242,-31.479
-26.207,-31.460
-26.170,-31.444
-26.132,-31.431
-26.093,-31.422
-26.064,-31.416
-26.024,-31.407
-25.985,-31.394
-25.948,-31.379
-25.911,-31.360
-25.876,-31.340
-25.841,-31.321
-25.806,-31.301
-25.771,-31.281
-25.736,-31.261
-25.701,-31.241
-25.666,-31.222
-25.631,-31.202
-25.596,-31.182
-25.561,-31.162
-25.526,-31.142
-25.491,-31.123
-25.456,-31.103
-25.421,-31.083
-25.386,-31.063
-25.351,-31.043
-25.316,-31.024
-25.281,-31.004
-25.246,-30.984
-25.211,-30.964
-25.176,-30.944
-25.141,-30.925
-25.106,-30.905
-25.071,-30.885
-25.036,-30.865
-25.001,-30.845
-24.966,-30.826
-24.931,-30.806
-24.896,-30.786
-24.861,-30.766
-24.825,-30.746
-24.790,-30.727
-24.755,-30.707
-24.720,-30.687
-24.685,-30.667
-24.650,-30.648
-24.615,-30.628
-24.580,-30.608
-24.545,-30.588
-24.510,-30.568
-24.475,-30.549
-24.440,-30.529
-24.405,-30.509
-24.370,-30.489
-24.335,-30.469
-24.300,-30.450
-24.265,-30.430
-24.230,-30.410
-24.195,-30.390
-24.160,-30.370
-24.125,-30.351
-24.090,-30.331
-24.055,-30.311
-24.020,-30.291
-23.985,-30.271
-23.950,-30.252
-23.915,-30.232
-23.880,-30.212
-23.845,-30.192
-23.810,-30.172
-23.774,-30.155
-23.736,-30.140
-23.698,-30.129
-23.659,-30.120
-23.619,-30.115
-23.579,-30.113
-23.539,-30.114
-23.509,-30.117
-23.467,-30.118
-23.426,-30.117
-23.386,-30.112
-23.345,-30.104
-23.306,-30.092
-23.268,-30.078
-23.230,-30.064
-23.192,-30.049
-23.155,-30.035
-23.117,-30.021
-23.079,-30.006
-23.042,-29.992
-23.004,-29.977
-22.966,-29.963
-22.929,-29.948
-22.891,-29.934
-22.853,-29.920
-22.815,-29.905
-22.778,-29.891
-22.740,-29.876
-22.702,-29.862
-22.665,-29.848
-22.627,-29.833
-22.589,-29.819
-22.552,-29.804
-22.514,-29.790
-22.476,-29.775
-22.439,-29.761
-22.401,-29.747
-22.363,-29.732
-22.326,-29.718
-22.288,-29.703
-22.250,-29.689
-22.213,-29.675
-22.175,-29.660
-22.137,-29.646
-22.100,-29.631
-22.062,-29.617
-22.024,-29.602
-21.987,-29.588
-21.949,-29.574
-21.911,-29.559
-21.874,-29.545
-21.836,-29.530
-21.798,-29.516
-21.761,-29.502
-21.723,-29.487
-21.683,-29.475
-21.643,-29.466
-21.603,-29.460
-21.561,-29.458
-21.520,-29.459
-21.479,-29.463
-21.439,-29.471
-21.399,-29.482
-21.371,-29.492
-21.332,-29.502
-21.292,-29.509
-21.252,-29.512
-21.212,-29.513
-21.172,-29.510
-21.132,-29.504
-21.093,-29.495
-21.055,-29.483
-21.017,-29.469
-20.979,-29.455
-20.941,-29.442
-20.903,-29.428
-20.866,-29.414
-20.828,-29.400
-20.790,-29.387
-20.752,-29.373
-20.714,-29.359
-20.676,-29.345
-20.638,-29.332
-20.600,-29.318
-20.562,-29.304
-20.525,-29.290
-20.487,-29.277
-20.449,-29.263
-20.411,-29.249
-20.373,-29.235
-20.335,-29.222
-20.297,-29.208
-20.259,-29.194
-20.222,-29.180
-20.184,-29.166
-20.146,-29.153
-20.108,-29.139
-20.070,-29.125
-20.032,-29.111
-19.994,-29.098
-19.956,-29.084
-19.919,-29.070
-19.881,-29.056
-19.843,-29.043
-19.805,-29.029
-19.767,-29.015
-19.729,-29.001
-19.691,-28.988
-19.653,-28.974
-19.616,-28.960
-19.578,-28.946
-19.540,-28.932
-19.503,-28.915
-19.468,-28.895
-19.434,-28.873
-19.402,-28.848
-19.373,-28.820
-19.352,-28.798
-19.323,-28.770
-19.292,-28.744
-19.259,-28.720
-19.224,-28.700
-19.187,-28.682
-19.149,-28.668
-19.111,-28.655
-19.072,-28.643
-19.034,-28.631
-18.996,-28.619
-18.957,-28.607
-18.919,-28.595
-18.881,-28.583
-18.842,-28.571
-18.804,-28.558
-18.766,-28.546
-18.727,-28.534
-18.689,-28.522
-18.651,-28.510
-18.612,-28.498
-18.574,-28.486
-18.536,-28.474
-18.497,-28.461
-18.459,-28.449
-18.421,-28.437
-18.382,-28.425
-18.344,-28.413
-18.306,-28.401
-18.267,-28.389
-18.229,-28.376
-18.191,-28.364
-18.152,-28.352
-18.114,-28.340
-18.075,-28.328
-18.037,-28.316
-17.999,-28.304
-17.960,-28.292
-17.922,-28.279
-17.884,-28.267
-17.845,-28.255
-17.807,-28.243
-17.769,-28.231
-17.730,-28.219
-17.692,-28.207
-17.654,-28.194
-17.615,-28.182
-17.577,-28.170
-17.539,-28.158
-17.500,-28.146
-17.462,-28.134
-17.424,-28.122
-17.385,-28.110
-17.347,-28.097
-17.309,-28.085
-17.270,-28.073
-17.232,-28.061
-17.194,-28.049
-17.155,-28.037
-17.116,-28.024
-17.085,-28.016
-17.045,-28.009
-17.005,-28.002
-16.965,-27.994
-16.926,-27.987
-16.886,-27.980
-16.846,-27.973
-16.807,-27.966
-16.767,-27.959
-16.728,-27.952
-16.688,-27.944
-16.648,-27.937
-16.609,-27.930
-16.569,-27.923
-16.529,-27.916
-16.490,-27.909
-16.450,-27.901
-16.410,-27.894
-16.371,-27.887
-16.331,-27.880
-16.292,-27.873
-16.252,-27.866
-16.212,-27.858
-16.173,-27.851
-16.133,-27.844
-16.093,-27.837
-16.054,-27.830
-16.014,-27.823
-15.975,-27.816
-15.935,-27.808
-15.895,-27.801
-15.856,-27.794
-15.816,-27.787
-15.776,-27.780
-15.737,-27.773
-15.697,-27.765
-15.657,-27.758
-15.618,-27.751
-15.578,-27.744
-15.539,-27.737
-15.499,-27.730
-15.459,-27.722
-15.420,-27.715
-15.380,-27.708
-15.340,-27.701
-15.301,-27.694
-15.260,-27.685
-15.220,-27.672
-15.181,-27.656
-15.143,-27.637
-15.116,-27.623
-15.079,-27.606
-15.040,-27.593
-15.000,-27.583
-14.960,-27.576
-14.920,-27.572
-14.880,-27.568
-14.840,-27.563
-14.800,-27.559
-14.760,-27.555
-14.720,-27.551
-14.681,-27.547
-14.641,-27.542
-14.601,-27.538
-14.561,-27.534
-14.521,-27.530
-14.481,-27.525
-14.441,-27.521
-14.401,-27.517
-14.361,-27.513
-14.322,-27.509
-14.282,-27.504
-14.242,-27.500
-14.202,-27.496
-14.162,-27.492
-14.122,-27.487
-14.082,-27.483
-14.042,-27.479
-14.002,-27.475
-13.962,-27.471
-13.923,-27.466
-13.883,-27.462
-13.843,-27.458
-13.803,-27.454
-13.763,-27.449
-13.723,-27.445
-13.683,-27.441
-13.643,-27.437
-13.603,-27.433
-13.563,-27.428
-13.524,-27.424
-13.484,-27.420
-13.444,-27.416
-13.404,-27.411
-13.364,-27.407
-13.324,-27.403
-13.284,-27.399
-13.244,-27.395
-13.204,-27.390
-13.164,-27.386
-13.125,-27.382
-13.085,-27.378
-13.045,-27.373
-13.005,-27.369
-12.965,-27.365
-12.924,-27.360
-12.884,-27.352
-12.843,-27.341
-12.804,-27.327
-12.767,-27.309
-12.739,-27.296
-12.700,-27.280
-12.661,-27.268
-12.620,-27.260
-12.579,-27.254
-12.537,-27.253
-12.497,-27.254
-12.456,-27.255
-12.416,-27.257
-12.376,-27.258
-12.336,-27.260
-12.296,-27.262
-12.256,-27.263
-12.216,-27.265
-12.176,-27.266
-12.136,-27.268
-12.095,-27.269
-12.055,-27.271
-12.015,-27.272
-11.975,-27.274
-11.935,-27.275
-11.895,-27.277
-11.855,-27.279
-11.815,-27.280
-11.775,-27.282
-11.734,-27.283
-11.694,-27.285
-11.654,-27.286
-11.614,-27.288
-11.574,-27.289
-11.534,-27.291
-11.494,-27.293
-11.454,-27.294
-11.414,-27.296
-11.373,-27.297
-11.333,-27.299
-11.293,-27.300
-11.253,-27.302
-11.213,-27.303
-11.173,-27.305
-11.133,-27.307
-11.093,-27.308
-11.053,-27.310
-11.012,-27.311
-10.972,-27.313
-10.932,-27.314
-10.892,-27.316
-10.852,-27.317
-10.812,-27.319
-10.772,-27.320
-10.732,-27.322
-10.692,-27.324
-10.651,-27.325
-10.611,-27.327
-10.571,-27.328
-10.531,-27.330
-10.491,-27.331
-10.451,-27.333
-10.411,-27.334
-10.371,-27.336
-10.331,-27.338
-10.290,-27.339
-10.250,-27.341
-10.210,-27.342
-10.170,-27.344
-10.130,-27.345
-10.090,-27.347
-10.050,-27.348
-10.010,-27.350
-9.9700,-27.351
-9.9298,-27.353
-9.8897,-27.355
-9.8447,-27.355
-9.8111,-27.353
-9.7705,-27.347
-9.7305,-27.338
-9.6914,-27.326
-9.6534,-27.310
-9.6169,-27.292
-9.5819,-27.271
-9.5489,-27.247
-9.5169,-27.222
-9.4848,-27.198
-9.4528,-27.173
-9.4207,-27.149
-9.3887,-27.124
-9.3567,-27.100
-9.3246,-27.075
-9.2926,-27.051
-9.2606,-27.026
-9.2285,-27.002
-9.1965,-26.977
-9.1644,-26.953
-9.1324,-26.928
-9.1004,-26.904
-9.0683,-26.880
-9.0363,-26.855
-9.0043,-26.831
-8.9722,-26.806
-8.9402,-26.782
-8.9081,-26.757
-8.8761,-26.733
-8.8441,-26.708
-8.8120,-26.684
-8.7800,-26.659
-8.7480,-26.635
-8.7159,-26.610
-8.6839,-26.586
-8.6518,-26.561
-8.6198,-26.537
-8.5878,-26.513
-8.5557,-26.488
-8.5237,-26.464
-8.4917,-26.439
-8.4596,-26.415
-8.4276,-26.390
-8.3955,-26.366
-8.3635,-26.341
-8.3315,-26.317
-8.2994,-26.292
-8.2674,-26.268
-8.2354,-26.243
-8.2033,-26.219
-8.1713,-26.194
-8.1392,-26.170
-8.1072,-26.145
-8.0711,-26.118
-8.0471,-26.100
-8.0169,-26.073
-7.9889,-26.044
-7.9622,-26.014
-7.9354,-25.984
-7.9087,-25.954
-7.8820,-25.924
-7.8553,-25.894
-7.8286,-25.864
-7.8018,-25.834
-7.7751,-25.804
-7.7484,-25.774
-7.7217,-25.744
-7.6950,-25.714
-7.6682,-25.684
-7.6415,-25.654
-7.6148,-25.624
-7.5881,-25.594
-7.5613,-25.564
-7.5346,-25.534
-7.5079,-25.504
-7.4812,-25.473
-7.4545,-25.443
-7.4277,-25.413
-7.4010,-25.383
-7.3743,-25.353
-7.3476,-25.323
-7.3209,-25.293
-7.2941,-25.263
-7.2674,-25.233
-7.2407,-25.203
-7.2140,-25.173
-7.1873,-25.143
-7.1605,-25.113
-7.1338,-25.083
-7.1071,-25.053
-7.0804,-25.023
-7.0536,-24.993
-7.0269,-24.963
-7.0002,-24.933
-6.9735,-24.903
-6.9468,-24.873
-6.9200,-24.843
-6.8933,-24.813
-6.8666,-24.783
-6.8399,-24.753
-6.8132,-24.723
-6.7864,-24.693
-6.7597,-24.663
-6.7330,-24.632
-6.7063,-24.602
-6.6795,-24.572
-6.6528,-24.542
-6.6261,-24.512
-6.5994,-24.482
-6.5727,-24.452
-6.5459,-24.422
-6.5192,-24.392
-6.4925,-24.362
-6.4658,-24.332
-6.4391,-24.302
-6.4123,-24.272
-6.3856,-24.242
-6.3589,-24.212
-6.3314,-24.182
-6.3017,-24.155
-6.2698,-24.130
-6.2361,-24.108
-6.2006,-24.089
-6.1638,-24.072
-6.1257,-24.059
-6.0867,-24.049
-6.0569,-24.043
-6.0165,-24.035
-5.9769,-24.023
-5.9384,-24.009
-5.9012,-23.991
-5.8656,-23.970
-5.8320,-23.948
-5.7986,-23.926
-5.7653,-23.903
-5.7319,-23.881
-5.6985,-23.859
-5.6651,-23.836
-5.6318,-23.814
-5.5984,-23.791
-5.5650,-23.769
-5.5316,-23.747
-5.4983,-23.724
-5.4649,-23.702
-5.4315,-23.680
-5.3982,-23.657
-5.3648,-23.635
-5.3314,-23.613
-5.2980,-23.590
-5.2647,-23.568
-5.2313,-23.546
-5.1979,-23.523
-5.1646,-23.501
-5.1312,-23.479
-5.0978,-23.456
-5.0644,-23.434
-5.0311,-23.412
-4.9977,-23.389
-4.9643,-23.367
-4.9310,-23.345
-4.8976,-23.322
-4.8642,-23.300
-4.8308,-23.278
-4.7975,-23.255
-4.7641,-23.233
-4.7307,-23.211
-4.6973,-23.188
-4.6691,-23.169
-4.6368,-23.143
-4.6070,-23.114
-4.5785,-23.086
-4.5500,-23.057
-4.5215,-23.029
-4.4931,-23.001
-4.4646,-22.972
-4.4361,-22.944
-4.4076,-22.915
-4.3791,-22.887
-4.3507,-22.859
-4.3222,-22.830
-4.2937,-22.802
-4.2652,-22.773
-4.2368,-22.745
-4.2083,-22.717
-4.1798,-22.688
-4.1513,-22.660
-4.1228,-22.631
-4.0944,-22.603
-4.0659,-22.575
-4.0374,-22.546
-4.0089,-22.518
-3.9805,-22.489
-3.9520,-22.461
-3.9235,-22.433
-3.8950,-22.404
-3.8666,-22.376
-3.8381,-22.347
-3.8096,-22.319
-3.7811,-22.291
-3.7526,-22.262
-3.7242,-22.234
-3.6957,-22.205
-3.6672,-22.177
-3.6387,-22.149
-3.6103,-22.120
-3.5818,-22.092
-3.5533,-22.063
-3.5248,-22.035
-3.4963,-22.007
-3.4679,-21.978
-3.4394,-21.950
-3.4109,-21.921
-3.3824,-21.893
-3.3540,-21.865
-3.3255,-21.836
-3.2970,-21.808
-3.2685,-21.779
-3.2401,-21.751
-3.2116,-21.723
-3.1831,-21.694
-3.1546,-21.666
-3.1261,-21.637
-3.0977,-21.609
-3.0692,-21.581
-3.0407,-21.552
-3.0107,-21.523
-2.9772,-21.495
-2.9509,-21.476
-2.9149,-21.454
-2.8772,-21.436
-2.8381,-21.420
-2.7994,-21.407
-2.7612,-21.395
-2.7230,-21.382
-2.6847,-21.370
-2.6465,-21.358
-2.6083,-21.345
-2.5700,-21.333
-2.5318,-21.320
-2.4936,-21.308
-2.4554,-21.295
-2.4171,-21.283
-2.3789,-21.271
-2.3407,-21.258
-2.3025,-21.246
-2.2642,-21.233
-2.2260,-21.221
-2.1878,-21.208
-2.1495,-21.196
-2.1113,-21.183
-2.0731,-21.171
-2.0349,-21.159
-1.9966,-21.146
-1.9584,-21.134
-1.9202,-21.121
-1.8819,-21.109
-1.8437,-21.096
-1.8055,-21.084
-1.7673,-21.072
-1.7290,-21.059
-1.6908,-21.047
-1.6526,-21.034
-1.6144,-21.022
-1.5761,-21.009
-1.5379,-20.997
-1.4997,-20.984
-1.4614,-20.972
-1.4232,-20.960
-1.3850,-20.947
-1.3468,-20.935
-1.3085,-20.922
-1.2703,-20.910
-1.2321,-20.897
-1.1938,-20.885
-1.1556,-20.873
-1.1174,-20.860
-1.0792,-20.848
-1.0409,-20.835
-1.0034,-20.819
-0.9673,-20.801
-0.9329,-20.779
-0.9003,-20.755
-0.8698,-20.728
-0.8416,-20.699
-0.8158,-20.667
-0.7927,-20.634
-0.7723,-20.599
-0.7549,-20.562
-0.7405,-20.524
-0.7292,-20.485
-0.7211,-20.445
-0.7170,-20.415
-0.7098,-20.376
-0.6994,-20.337
-0.6859,-20.299
-0.6694,-20.262
-0.6499,-20.226
-0.6277,-20.193
-0.6028,-20.161
-0.5755,-20.131
-0.5458,-20.104
-0.5141,-20.079
-0.4804,-20.057
-0.4451,-20.037
-0.4083,-20.021
-0.3702,-20.007
-0.3313,-19.997
-0.2916,-19.990
-0.2514,-19.986
-0.2107,-19.984
-0.1696,-19.984
-0.1285,-19.983
-0.0874,-19.982
-0.0464,-19.981
-0.0053,-19.981
0.03576,-19.980
0.07685,-19.979
0.11793,-19.978
0.15794,-19.976
0.19764,-19.970
0.23676,-19.962
0.27506,-19.950
0.31229,-19.935
0.34820,-19.917
0.38258,-19.897
0.41520,-19.873
0.44584,-19.847
0.47432,-19.819
0.50044,-19.789
0.52405,-19.756
0.54001,-19.731
0.56183,-19.697
0.58632,-19.665
0.61334,-19.635
0.64269,-19.607
0.67420,-19.582
0.70764,-19.559
0.74282,-19.539
0.77949,-19.522
0.81694,-19.507
0.85439,-19.492
0.89183,-19.478
0.92928,-19.463
0.96672,-19.448
1.00417,-19.434
1.04161,-19.419
1.07906,-19.404
1.11650,-19.390
1.15395,-19.375
1.19139,-19.360
1.22884,-19.345
1.26628,-19.331
1.30373,-19.316
1.34117,-19.301
1.37862,-19.287
1.41606,-19.272
1.45351,-19.257
1.49095,-19.243
1.52840,-19.228
1.56584,-19.213
1.60328,-19.198
1.64073,-19.184
1.67817,-19.169
1.71562,-19.154
1.75306,-19.140
1.79051,-19.125
1.82795,-19.110
1.86540,-19.096
1.90284,-19.081
1.94029,-19.066
1.97773,-19.052
2.01518,-19.037
2.05262,-19.022
2.09007,-19.007
2.12751,-18.993
2.16496,-18.978
2.20240,-18.963
2.23985,-18.949
2.27729,-18.934
2.31474,-18.919
2.35218,-18.905
2.38963,-18.890
2.42707,-18.875
2.46452,-18.860
2.50196,-18.846
2.53941,-18.831
2.57685,-18.816
2.61430,-18.802
2.65174,-18.787
2.68995,-18.772
2.71854,-18.763
2.75744,-18.753
2.79702,-18.746
2.83703,-18.742
2.87720,-18.742
2.91728,-18.744
2.95700,-18.750
2.99611,-18.760
3.03448,-18.771
3.07273,-18.784
3.11097,-18.796
3.14922,-18.808
3.18746,-18.821
3.22571,-18.833
3.26396,-18.845
3.30220,-18.857
3.34045,-18.870
3.37869,-18.882
3.41694,-18.894
3.45519,-18.907
3.49343,-18.919
3.53168,-18.931
3.56992,-18.943
3.60817,-18.956
3.64642,-18.968
3.68466,-18.980
3.72291,-18.993
3.76115,-19.005
3.79940,-19.017
3.83765,-19.029
3.87589,-19.042
3.91414,-19.054
3.95238,-19.066
3.99063,-19.079
4.02888,-19.091
4.06712,-19.103
4.10537,-19.115
4.14361,-19.128
4.18186,-19.140
4.22011,-19.152
4.25835,-19.164
4.29660,-19.177
4.33484,-19.189
4.37309,-19.201
4.41134,-19.214
4.44958,-19.226
4.48783,-19.238
4.52607,-19.250
4.56432,-19.263
4.60257,-19.275
4.64171,-19.286
4.68160,-19.293
4.72198,-19.298
4.76258,-19.299
4.80313,-19.297
4.84336,-19.291
4.88302,-19.282
4.92184,-19.270
4.95956,-19.255
4.99593,-19.237
5.03071,-19.216
5.06368,-19.193
5.09461,-19.166
5.12331,-19.138
5.14958,-19.107
5.16920,-19.083
5.19755,-19.053
5.22822,-19.026
5.26100,-19.002
5.29568,-18.980
5.33201,-18.961
5.36977,-18.945
5.40869,-18.933
5.44790,-18.923
5.48700,-18.912
5.52609,-18.902
5.56519,-18.892
5.60429,-18.882
5.64339,-18.872
5.68248,-18.862
5.72158,-18.852
5.76068,-18.842
5.79978,-18.832
5.83888,-18.822
5.87797,-18.811
5.91707,-18.801
5.95617,-18.791
5.99527,-18.781
6.03436,-18.771
6.07346,-18.761
6.11256,-18.751
6.15166,-18.741
6.19075,-18.731
6.22985,-18.720
6.26895,-18.710
6.30805,-18.700
6.34715,-18.690
6.38624,-18.680
6.42536,-18.669
6.46356,-18.655
6.50048,-18.638
6.53588,-18.617
6.56952,-18.594
6.60118,-18.569
6.63064,-18.541
6.65135,-18.518
6.68027,-18.489
6.71145,-18.463
6.74467,-18.439
6.77971,-18.418
6.81633,-18.400
6.85430,-18.386
6.89336,-18.374
6.93325,-18.365
6.97370,-18.360
7.01411,-18.358
7.05422,-18.356
7.09432,-18.354
7.13443,-18.352
7.17453,-18.350
7.21464,-18.348
7.25475,-18.346
7.29485,-18.344
7.33496,-18.342
7.37506,-18.340
7.41517,-18.338
7.45527,-18.336
7.49538,-18.334
7.53549,-18.332
7.57559,-18.331
7.61570,-18.329
7.65580,-18.327
7.69591,-18.325
7.73601,-18.323
7.77612,-18.321
7.81623,-18.319
7.85633,-18.317
7.89644,-18.315
7.93654,-18.313
7.97665,-18.311
8.01676,-18.309
8.05686,-18.307
8.09697,-18.305
8.13707,-18.303
8.17718,-18.302
8.21728,-18.300
8.25739,-18.298
8.29750,-18.296
8.33760,-18.294
8.37771,-18.292
8.41781,-18.290
8.45792,-18.288
8.49802,-18.286
8.53813,-18.284
8.57824,-18.282
8.61834,-18.280
8.65845,-18.278
8.69855,-18.276
8.73866,-18.274
8.77876,-18.273
8.81887,-18.271
8.85898,-18.269
8.89908,-18.267
8.93919,-18.265
8.97929,-18.263
9.01940,-18.261
9.05950,-18.259
9.09961,-18.257
9.13972,-18.255
9.17982,-18.253
9.21993,-18.251
9.26091,-18.249
9.30431,-18.244
9.33555,-18.238
9.37590,-18.227
9.41519,-18.213
9.45317,-18.196
9.48956,-18.175
9.52389,-18.152
9.55684,-18.129
9.58978,-18.105
9.62273,-18.082
9.65568,-18.058
9.68863,-18.035
9.72157,-18.012
9.75452,-17.988
9.78747,-17.965
9.82041,-17.941
9.85336,-17.918
9.88631,-17.894
9.91926,-17.871
9.95220,-17.848
9.98515,-17.824
10.0181,-17.801
10.0510,-17.777
10.0839,-17.754
10.1169,-17.731
10.1498,-17.707
10.1817,-17.682
10.2115,-17.655
10.2390,-17.626
10.2640,-17.594
10.2864,-17.561
10.3061,-17.526
10.3191,-17.498
10.3383,-17.462
10.3603,-17.428
10.3850,-17.396
10.4122,-17.366
10.4418,-17.338
10.4736,-17.313
10.5073,-17.290
10.5428,-17.270
10.5798,-17.253
10.6180,-17.239
10.6572,-17.228
10.6969,-17.220
10.7366,-17.213
10.7762,-17.206
10.8158,-17.198
10.8554,-17.191
10.8950,-17.183
10.9346,-17.176
10.9742,-17.168
11.0138,-17.161
11.0534,-17.153
11.0930,-17.146
11.1326,-17.139
11.1722,-17.131
11.2118,-17.124
11.2514,-17.116
11.2910,-17.109
11.3307,-17.101
11.3703,-17.094
11.4099,-17.086
11.4495,-17.079
11.4891,-17.072
11.5287,-17.064
11.5683,-17.057
11.6079,-17.049
11.6475,-17.042
11.6871,-17.034
11.7267,-17.027
11.7663,-17.019
11.8059,-17.012
11.8455,-17.005
11.8852,-16.997
11.9248,-16.990
11.9644,-16.982
12.0040,-16.975
12.0436,-16.967
12.0832,-16.960
12.1228,-16.952
12.1624,-16.945
12.2020,-16.938
12.2416,-16.930
12.2812,-16.923
12.3208,-16.915
12.3604,-16.908
12.4000,-16.900
12.4397,-16.893
12.4793,-16.885
12.5189,-16.878
12.5584,-16.870
12.5973,-16.860
12.6352,-16.846
12.6719,-16.829
12.7071,-16.810
12.7406,-16.787
12.7722,-16.762
12.8017,-16.735
12.8289,-16.705
12.8535,-16.673
12.8756,-16.639
12.8906,-16.613
12.9126,-16.578
12.9374,-16.544
12.9649,-16.514
12.9948,-16.485
13.0270,-16.459
13.0605,-16.436
13.0938,-16.413
13.1270,-16.390
13.1603,-16.368
13.1935,-16.345
13.2268,-16.323
13.2601,-16.300
13.2933,-16.278
13.3266,-16.255
13.3598,-16.232
13.3931,-16.210
13.4263,-16.187
13.4596,-16.165
13.4928,-16.142
13.5261,-16.119
13.5594,-16.097
13.5926,-16.074
13.6259,-16.052
13.6591,-16.029
13.6924,-16.006
13.7256,-15.984
13.7589,-15.961
13.7921,-15.939
13.8254,-15.916
13.8586,-15.894
13.8919,-15.871
13.9252,-15.848
13.9584,-15.826
13.9917,-15.803
14.0249,-15.781
14.0582,-15.758
14.0914,-15.735
14.1247,-15.713
14.1579,-15.690
14.1912,-15.668
14.2245,-15.645
14.2577,-15.622
14.2910,-15.600
14.3242,-15.577
14.3575,-15.555
14.3907,-15.532
14.4240,-15.510
14.4572,-15.487
14.4905,-15.464
14.5237,-15.442
14.5570,-15.419
14.5903,-15.397
14.6235,-15.374
14.6568,-15.351
14.6900,-15.329
14.7233,-15.306
14.7565,-15.284
14.7898,-15.261
14.8230,-15.238
14.8563,-15.216
14.8895,-15.193
14.9228,-15.171
14.9561,-15.148
14.9893,-15.126
15.0229,-15.103
15.0581,-15.083
15.0948,-15.066
15.1328,-15.052
15.1718,-15.041
15.2014,-15.035
15.2402,-15.025
15.2780,-15.012
15.3147,-14.996
15.3500,-14.977
15.3836,-14.955
15.4155,-14.931
15.4452,-14.904
15.4728,-14.875
15.4979,-14.844
15.5204,-14.811
15.5402,-14.776
15.5572,-14.740
15.5712,-14.702
15.5822,-14.664
15.5902,-14.625
15.5973,-14.585
15.6045,-14.545
15.6116,-14.505
15.6187,-14.466
15.6259,-14.426
15.6330,-14.386
15.6402,-14.346
15.6473,-14.306
15.6544,-14.267
15.6616,-14.227
15.6687,-14.187
15.6759,-14.147
15.6830,-14.108
15.6901,-14.068
15.6973,-14.028
15.7044,-13.988
15.7116,-13.948
15.7187,-13.909
15.7258,-13.869
15.7330,-13.829
15.7401,-13.789
15.7473,-13.750
15.7544,-13.710
15.7615,-13.670
15.7687,-13.630
15.7758,-13.590
15.7829,-13.551
15.7901,-13.511
15.7972,-13.471
15.8044,-13.431
15.8115,-13.392
15.8186,-13.352
15.8260,-13.312
15.8359,-13.271
15.8493,-13.231
15.8659,-13.193
15.8857,-13.156
15.9025,-13.129
15.9237,-13.091
15.9415,-13.052
15.9565,-13.014
15.9714,-12.977
15.9863,-12.940
16.0013,-12.902
16.0162,-12.865
16.0311,-12.828
16.0461,-12.790
16.0610,-12.753
16.0759,-12.716
16.0909,-12.679
16.1058,-12.641
16.1207,-12.604
16.1356,-12.567
16.1506,-12.529
16.1655,-12.492
16.1804,-12.455
16.1954,-12.417
16.2103,-12.380
16.2252,-12.343
16.2402,-12.305
16.2551,-12.268
16.2700,-12.231
16.2850,-12.193
16.2999,-12.156
16.3148,-12.119
16.3298,-12.081
16.3447,-12.044
16.3596,-12.007
16.3746,-11.969
16.3895,-11.932
16.4044,-11.895
16.4194,-11.858
16.4343,-11.820
16.4492,-11.783
16.4642,-11.746
16.4791,-11.708
16.4940,-11.671
16.5090,-11.634
16.5239,-11.596
16.5388,-11.559
16.5538,-11.522
16.5687,-11.484
16.5836,-11.447
16.5986,-11.410
16.6135,-11.372
16.6284,-11.335
16.6434,-11.298
16.6583,-11.260
16.6732,-11.223
16.6882,-11.186
16.7031,-11.148
16.7180,-11.111
16.7330,-11.074
16.7479,-11.037
16.7628,-10.999
16.7778,-10.962
16.7927,-10.925
16.8076,-10.887
16.8226,-10.850
16.8375,-10.813
16.8524,-10.775
16.8673,-10.738
16.8823,-10.701
16.8975,-10.660
16.9093,-10.616
16.9162,-10.586
16.9277,-10.546
16.9423,-10.508
16.9600,-10.471
16.9806,-10.436
17.0041,-10.402
17.0303,-10.371
17.0573,-10.341
17.0842,-10.311
17.1112,-10.281
17.1382,-10.251
17.1651,-10.221
17.1921,-10.191
17.2191,-10.161
17.2460,-10.131
17.2730,-10.102
17.3000,-10.072
17.3269,-10.042
17.3539,-10.012
17.3809,-9.9823
17.4079,-9.9524
17.4348,-9.9225
17.4618,-9.8926
17.4888,-9.8627
17.5157,-9.8328
17.5427,-9.8029
17.5697,-9.7730
17.5966,-9.7431
17.6236,-9.7132
17.6506,-9.6833
17.6775,-9.6534
17.7045,-9.6235
17.7315,-9.5936
17.7584,-9.5637
17.7854,-9.5337
17.8124,-9.5038
17.8393,-9.4739
17.8663,-9.4440
17.8933,-9.4141
17.9202,-9.3842
17.9472,-9.3543
17.9742,-9.3244
18.0012,-9.2945
18.0281,-9.2646
18.0551,-9.2347
18.0821,-9.2048
18.1090,-9.1749
18.1360,-9.1450
18.1630,-9.1151
18.1899,-9.0852
18.2169,-9.0553
18.2439,-9.0254
18.2708,-8.9954
18.2978,-8.9655
18.3248,-8.9356
18.3517,-8.9057
18.3785,-8.8735
18.4024,-8.8391
18.4233,-8.8029
18.4412,-8.7650
18.4525,-8.7357
18.4672,-8.6985
18.4848,-8.6626
18.5052,-8.6282
18.5283,-8.5955
18.5539,-8.5648
18.5820,-8.5363
18.6122,-8.5101
18.6439,-8.4855
18.6758,-8.4611
18.7076,-8.4366
18.7395,-8.4122
18.7713,-8.3877
18.8032,-8.3633
18.8350,-8.3388
18.8669,-8.3143
18.8987,-8.2899
18.9306,-8.2654
18.9624,-8.2410
18.9943,-8.2165
19.0261,-8.1921
19.0580,-8.1676
19.0898,-8.1431
19.1217,-8.1187
19.1535,-8.0942
19.1854,-8.0698
19.2172,-8.0453
19.2491,-8.0208
19.2809,-7.9964
19.3128,-7.9719
19.3446,-7.9475
19.3765,-7.9230
19.4083,-7.8986
19.4402,-7.8741
19.4720,-7.8496
19.5039,-7.8252
19.5357,-7.8007
19.5676,-7.7763
19.5994,-7.7518
19.6313,-7.7274
19.6631,-7.7029
19.6950,-7.6784
19.7268,-7.6540
19.7587,-7.6295
19.7905,-7.6051
19.8224,-7.5806
19.8542,-7.5562
19.8861,-7.5317
19.9179,-7.5072
19.9498,-7.4828
19.9816,-7.4583
20.0135,-7.4339
20.0453,-7.4094
20.0772,-7.3849
20.1090,-7.3605
20.1409,-7.3360
20.1727,-7.3116
20.2046,-7.2871
20.2364,-7.2627
20.2683,-7.2382
20.3001,-7.2137
20.3320,-7.1893
20.3638,-7.1648
20.3957,-7.1404
20.4275,-7.1159
20.4594,-7.0915
20.4912,-7.0670
20.5231,-7.0425
20.5564,-7.0182
20.5919,-6.9964
20.6291,-6.9776
20.6574,-6.9649
20.6936,-6.9458
20.7281,-6.9237
20.7608,-6.8988
20.7912,-6.8714
20.8196,-6.8427
20.8477,-6.8140
20.8759,-6.7854
20.9040,-6.7567
20.9322,-6.7281
20.9603,-6.6994
20.9885,-6.6708
21.0166,-6.6421
21.0448,-6.6135
21.0729,-6.5848
21.1011,-6.5561
21.1292,-6.5275
21.1574,-6.4988
21.1855,-6.4702
21.2137,-6.4415
21.2418,-6.4129
21.2700,-6.3842
21.2981,-6.3556
21.3263,-6.3269
21.3544,-6.2983
21.3826,-6.2696
21.4107,-6.2409
21.4389,-6.2123
21.4670,-6.1836
21.4952,-6.1550
21.5233,-6.1263
21.5515,-6.0977
21.5796,-6.0690
21.6078,-6.0404
21.6359,-6.0117
21.6641,-5.9831
21.6922,-5.9544
21.7204,-5.9257
21.7485,-5.8971
21.7767,-5.8684
21.8048,-5.8398
21.8330,-5.8111
21.8611,-5.7825
21.8893,-5.7538
21.9174,-5.7252
21.9456,-5.6965
21.9737,-5.6679
22.0019,-5.6392
22.0300,-5.6105
22.0572,-5.5806
22.0818,-5.5485
22.1038,-5.5145
22.1230,-5.4788
22.1392,-5.4418
22.1523,-5.4035
22.1610,-5.3742
22.1751,-5.3358
22.1923,-5.2987
22.2125,-5.2631
22.2356,-5.2293
22.2613,-5.1974
22.2895,-5.1678
22.3185,-5.1399
22.3474,-5.1119
22.3764,-5.0839
22.4053,-5.0559
22.4343,-5.0280
22.4632,-5.0000
22.4921,-4.9720
22.5211,-4.9441
22.5500,-4.9161
22.5790,-4.8881
22.6079,-4.8601
22.6369,-4.8322
22.6658,-4.8042
22.6948,-4.7762
22.7237,-4.7483
22.7527,-4.7203
22.7816,-4.6923
22.8106,-4.6643
22.8395,-4.6364
22.8685,-4.6084
22.8974,-4.5804
22.9264,-4.5524
22.9553,-4.5245
22.9843,-4.4965
23.0127,-4.4678
23.0388,-4.4369
23.0623,-4.4040
23.0831,-4.3693
23.1010,-4.3330
23.1159,-4.2954
23.1258,-4.2667
23.1415,-4.2294
23.1602,-4.1934
23.1816,-4.1591
23.2037,-4.1254
23.2259,-4.0917
23.2480,-4.0580
23.2701,-4.0242
23.2922,-3.9905
23.3143,-3.9568
23.3364,-3.9231
23.3585,-3.8894
23.3806,-3.8557
23.4027,-3.8219
23.4248,-3.7882
23.4469,-3.7545
23.4691,-3.7208
23.4912,-3.6871
23.5133,-3.6534
23.5354,-3.6197
23.5575,-3.5859
23.5796,-3.5522
23.6017,-3.5185
23.6238,-3.4848
23.6459,-3.4511
23.6680,-3.4174
23.6902,-3.3837
23.7123,-3.3499
23.7344,-3.3162
23.7565,-3.2825
23.7786,-3.2488
23.8007,-3.2151
23.8228,-3.1814
23.8449,-3.1477
23.8670,-3.1139
23.8891,-3.0802
23.9113,-3.0465
23.9334,-3.0128
23.9555,-2.9791
23.9776,-2.9454
23.9997,-2.9116
24.0218,-2.8779
24.0439,-2.8442
24.0660,-2.8105
24.0888,-2.7765
24.1143,-2.7439
24.1425,-2.7134
24.1656,-2.6906
24.1941,-2.6625
24.2227,-2.6344
24.2512,-2.6062
24.2798,-2.5781
24.3083,-2.5499
24.3369,-2.5218
24.3654,-2.4937
24.3940,-2.4655
24.4225,-2.4374
24.4511,-2.4092
24.4796,-2.3811
24.5082,-2.3529
24.5367,-2.3248
24.5653,-2.2967
24.5938,-2.2685
24.6224,-2.2404
24.6509,-2.2122
24.6795,-2.1841
24.7080,-2.1559
24.7366,-2.1278
24.7651,-2.0997
24.7937,-2.0715
24.8222,-2.0434
24.8508,-2.0152
24.8793,-1.9871
24.9079,-1.9589
24.9364,-1.9308
24.9650,-1.9027
24.9935,-1.8745
25.0221,-1.8464
25.0506,-1.8182
25.0792,-1.7901
25.1077,-1.7619
25.1363,-1.7338
25.1648,-1.7057
25.1934,-1.6775
25.2219,-1.6494
25.2504,-1.6212
25.2790,-1.5931
25.3075,-1.5649
25.3361,-1.5368
25.3646,-1.5087
25.3932,-1.4805
25.4217,-1.4524
25.4503,-1.4242
25.4788,-1.3961
25.5074,-1.3679
25.5359,-1.3398
25.5645,-1.3117
25.5930,-1.2835
25.6216,-1.2554
25.6501,-1.2272
25.6787,-1.1991
25.7072,-1.1709
25.7358,-1.1428
25.7643,-1.1147
25.7929,-1.0865
25.8214,-1.0584
25.8428,-1.0373
25.8723,-1.0098
25.9039,-0.9848
25.9374,-0.9624
25.9726,-0.9428
26.0086,-0.9247
26.0446,-0.9065
26.0805,-0.8883
26.1165,-0.8702
26.1524,-0.8520
26.1884,-0.8338
26.2244,-0.8157
26.2603,-0.7975
26.2963,-0.7794
26.3322,-0.7612
26.3682,-0.7430
26.4041,-0.7249
26.4401,-0.7067
26.4761,-0.6885
26.5120,-0.6704
26.5480,-0.6522
26.5839,-0.6341
26.6199,-0.6159
26.6559,-0.5977
26.6918,-0.5796
26.7278,-0.5614
26.7637,-0.5432
26.7997,-0.5251
26.8356,-0.5069
26.8716,-0.4887
26.9076,-0.4706
26.9435,-0.4524
26.9795,-0.4343
27.0153,-0.4160
27.0499,-0.3959
27.0828,-0.3730
27.1062,-0.3542
27.1410,-0.3213
27.1690,-0.2923
27.1970,-0.2633
27.2249,-0.2342
27.2529,-0.2052
27.2809,-0.1762
27.3089,-0.1472
27.3369,-0.1181
27.3648,-0.0891
27.3928,-0.0601
27.4208,-0.0311
27.4488,-0.0020
27.4767,0.02693
27.5047,0.05595
27.5327,0.08498
27.5607,0.11400
27.5886,0.14303
27.6166,0.17206
27.6446,0.20108
27.6726,0.23011
27.7005,0.25913
27.7285,0.28816
27.7565,0.31718
27.7845,0.34621
27.8125,0.37523
27.8404,0.40426
27.8684,0.43329
27.8964,0.46231
27.9244,0.49134
27.9523,0.52036
27.9803,0.54939
28.0083,0.57841
28.0363,0.60744
28.0642,0.63647
28.0922,0.66549
28.1202,0.69452
28.1482,0.72354
28.1761,0.75257
28.2041,0.78159
28.2321,0.81062
28.2601,0.83964
28.2881,0.86867
28.3147,0.89859
28.3388,0.93054
28.3603,0.96431
28.3790,0.99970
28.3948,1.03648
28.4077,1.07440
28.4175,1.11323
28.4241,1.15271
28.4275,1.19260
28.4278,1.23264
28.4248,1.27256
28.4187,1.31213
28.4094,1.35107
28.3970,1.38915
28.3816,1.42611
28.3633,1.46173
28.3422,1.49576
28.3260,1.52135
28.3069,1.55690
28.2907,1.59388
28.2775,1.63205
28.2675,1.67116
28.2606,1.71095
28.2570,1.75116
28.2567,1.79153
28.2595,1.83180
28.2657,1.87170
28.2750,1.91099
28.2875,1.94939
28.3030,1.98665
28.3215,2.02255
28.3428,2.05683
28.3668,2.08929
28.3934,2.11970
28.4223,2.14786
28.4534,2.17361
28.4863,2.19708
28.5193,2.22021
28.5523,2.24333
28.5854,2.26646
28.6184,2.28959
28.6515,2.31271
28.6845,2.33584
28.7176,2.35897
28.7506,2.38209
28.7837,2.40522
28.8167,2.42835
28.8498,2.45147
28.8828,2.47460
28.9159,2.49773
28.9489,2.52086
28.9820,2.54398
29.0150,2.56711
29.0480,2.59024
29.0811,2.61336
29.1141,2.63649
29.1472,2.65962
29.1802,2.68274
29.2133,2.70587
29.2463,2.72900
29.2794,2.75212
29.3124,2.77525
29.3455,2.79838
29.3791,2.82139
29.4146,2.84213
29.4518,2.85988
29.4902,2.87452
29.5297,2.88594
29.5593,2.89307
29.5978,2.90499
29.6352,2.91996
29.6713,2.93790
29.7058,2.95869
29.7386,2.98219
29.7693,3.00814
29.7994,3.03471
29.8295,3.06128
29.8596,3.08784
29.8897,3.11441
29.9198,3.14098
29.9499,3.16755
29.9799,3.19411
30.0100,3.22068
30.0401,3.24725
30.0702,3.27382
30.1003,3.30038
30.1304,3.32695
30.1604,3.35352
30.1905,3.38009
30.2206,3.40665
30.2507,3.43322
30.2808,3.45979
30.3109,3.48635
30.3410,3.51292
30.3710,3.53949
30.4011,3.56606
30.4312,3.59262
30.4613,3.61919
30.4914,3.64576
30.5215,3.67233
30.5516,3.69889
30.5816,3.72546
30.6117,3.75203
30.6418,3.77860
30.6719,3.80516
30.7020,3.83173
30.7321,3.85830
30.7621,3.88487
30.7922,3.91143
30.8223,3.93800
30.8524,3.96457
30.8825,3.99114
30.9126,4.01770
30.9427,4.04427
30.9727,4.07084
31.0028,4.09741
31.0329,4.12397
31.0630,4.15054
31.0931,4.17711
31.1232,4.20368
31.1523,4.23155
31.1790,4.26168
31.2033,4.29388
31.2249,4.32792
31.2437,4.36358
31.2595,4.40065
31.2723,4.43887
31.2817,4.46772
31.2968,4.50522
31.3149,4.54136
31.3359,4.57592
31.3597,4.60867
31.3859,4.63940
31.4143,4.66819
31.4430,4.69667
31.4717,4.72516
31.5003,4.75365
31.5290,4.78214
31.5577,4.81062
31.5863,4.83911
31.6150,4.86760
31.6437,4.89609
31.6723,4.92457
31.7010,4.95306
31.7297,4.98155
31.7583,5.01004
31.7870,5.03852
31.8157,5.06701
31.8443,5.09550
31.8730,5.12399
31.9017,5.15247
31.9303,5.18096
31.9590,5.20945
31.9877,5.23794
32.0163,5.26642
32.0450,5.29491
32.0737,5.32340
32.1023,5.35189
32.1310,5.38037
32.1597,5.40886
32.1883,5.43735
32.2165,5.46662
32.2423,5.49807
32.2654,5.53150
32.2812,5.55772
32.3038,5.59188
32.3292,5.62408
32.3571,5.65408
32.3874,5.68169
32.4183,5.70758
32.4491,5.73346
32.4800,5.75934
32.5108,5.78522
32.5417,5.81111
32.5725,5.83699
32.6034,5.86287
32.6342,5.88875
32.6650,5.91464
32.6959,5.94052
32.7267,5.96640
32.7576,5.99228
32.7884,6.01817
32.8193,6.04405
32.8501,6.06993
32.8810,6.09581
32.9118,6.12170
32.9427,6.14758
32.9735,6.17346
33.0044,6.19934
33.0352,6.22523
33.0660,6.25111
33.0969,6.27699
33.1277,6.30287
33.1586,6.32876
33.1894,6.35464
33.2203,6.38052
33.2511,6.40640
33.2820,6.43229
33.3128,6.45817
33.3437,6.48405
33.3745,6.50993
33.4054,6.53582
33.4362,6.56170
33.4670,6.58758
33.4979,6.61346
33.5287,6.63935
33.5596,6.66523
33.5904,6.69111
33.6213,6.71699
33.6521,6.74301
33.6816,6.77094
33.7086,6.80116
33.7332,6.83348
33.7550,6.86768
33.7740,6.90355
33.7900,6.94083
33.8030,6.97929
33.8128,7.01867
33.8193,7.05872
33.8226,7.09917
33.8226,7.13975
33.8207,7.17006
33.8198,7.21034
33.8222,7.25057
33.8279,7.29046
33.8367,7.32978
33.8487,7.36825
33.8636,7.40572
33.8795,7.44297
33.8953,7.48022
33.9112,7.51747
33.9271,7.55471
33.9429,7.59196
33.9588,7.62921
33.9746,7.66646
33.9905,7.70371
34.0063,7.74096
34.0222,7.77821
34.0380,7.81545
34.0539,7.85270
34.0697,7.88995
34.0869,7.92623
34.1070,7.96101
34.1298,7.99407
34.1551,8.02520
34.1829,8.05419
34.2129,8.08086
34.2449,8.10504
34.2788,8.12657
34.3143,8.14531
34.3512,8.16114
34.3893,8.17396
34.4282,8.18369
34.4678,8.19026
34.5078,8.19364
34.5480,8.19379
34.5880,8.19073
34.6276,8.18446
34.6667,8.17503
34.6955,8.16670
34.7346,8.15808
34.7743,8.15260
34.8142,8.15032
34.8543,8.15124
34.8941,8.15536
34.9334,8.16265
34.9721,8.17307
35.0098,8.18654
35.0463,8.20299
35.0813,8.22230
35.1147,8.24436
35.1463,8.26902
35.1757,8.29612
35.2029,8.32549
35.2277,8.35694
35.2499,8.39027
35.2693,8.42527
35.2874,8.46124
35.3055,8.49722
35.3237,8.53319
35.3418,8.56916
35.3599,8.60513
35.3780,8.64110
35.3962,8.67707
35.4143,8.71304
35.4324,8.74901
35.4505,8.78498
35.4687,8.82096
35.4868,8.85693
35.5049,8.89290
35.5230,8.92887
35.5411,8.96484
35.5593,9.00081
35.5774,9.03678
35.5955,9.07275
35.6136,9.10873
35.6318,9.14470
35.6499,9.18067
35.6680,9.21664
35.6861,9.25261
35.7043,9.28858
35.7224,9.32455
35.7405,9.36052
35.7586,9.39650
35.7767,9.43247
35.7949,9.46844
35.8130,9.50441
35.8311,9.54038
35.8492,9.57635
35.8674,9.61232
35.8855,9.64829
35.9036,9.68427
35.9217,9.72024
35.9399,9.75621
35.9580,9.79218
35.9761,9.82815
35.9942,9.86412
36.0124,9.90009
36.0305,9.93606
36.0486,9.97204
36.0667,10.0080
36.0848,10.0439
36.1030,10.0799
36.1211,10.1159
36.1392,10.1518
36.1579,10.1881
36.1795,10.2232
36.2038,10.2565
36.2308,10.2877
36.2603,10.3165
36.2921,10.3428
36.3259,10.3664
36.3525,10.3822
36.3893,10.4007
36.4274,10.4160
36.4667,10.4282
36.5069,10.4371
36.5477,10.4426
36.5883,10.4452
36.6285,10.4474
36.6688,10.4495
36.7090,10.4516
36.7492,10.4538
36.7894,10.4559
36.8296,10.4581
36.8698,10.4602
36.9100,10.4623
36.9503,10.4645
36.9905,10.4666
37.0307,10.4688
37.0709,10.4709
37.1111,10.4731
37.1513,10.4752
37.1915,10.4773
37.2318,10.4795
37.2720,10.4816
37.3122,10.4838
37.3524,10.4859
37.3926,10.4880
37.4328,10.4902
37.4730,10.4923
37.5133,10.4945
37.5535,10.4966
37.5937,10.4987
37.6339,10.5009
37.6741,10.5030
37.7143,10.5052
37.7545,10.5073
37.7948,10.5094
37.8350,10.5116
37.8752,10.5137
37.9154,10.5159
37.9556,10.5180
37.9958,10.5201
38.0360,10.5223
38.0763,10.5244
38.1175,10.5265
38.1616,10.5259
38.2055,10.5215
38.2358,10.5180
38.2763,10.5162
38.3169,10.5177
38.3572,10.5225
38.3970,10.5305
38.4360,10.5418
38.4740,10.5562
38.5107,10.5736
38.5458,10.5939
38.5792,10.6170
38.6106,10.6428
38.6398,10.6710
38.6666,10.7015
38.6919,10.7327
38.7173,10.7640
38.7426,10.7953
38.7679,10.8266
38.7933,10.8579
38.8186,10.8891
38.8439,10.9204
38.8693,10.9517
38.8946,10.9830
38.9199,11.0143
38.9453,11.0455
38.9706,11.0768
38.9960,11.1081
39.0213,11.1394
39.0466,11.1707
39.0720,11.2020
39.0973,11.2332
39.1226,11.2645
39.1480,11.2958
39.1733,11.3271
39.1986,11.3584
39.2240,11.3896
39.2493,11.4209
39.2746,11.4522
39.3000,11.4835
39.3253,11.5148
39.3507,11.5460
39.3760,11.5773
39.4013,11.6086
39.4267,11.6399
39.4520,11.6712
39.4773,11.7024
39.5027,11.7337
39.5280,11.7650
39.5533,11.7963
39.5787,11.8276
39.6040,11.8588
39.6293,11.8901
39.6547,11.9214
39.6800,11.9527
39.7054,11.9840
39.7307,12.0152
39.7560,12.0465
39.7814,12.0778
39.8067,12.1091
39.8319,12.1417
39.8545,12.1765
39.8742,12.2130
39.8908,12.2511
39.9041,12.2904
39.9142,12.3306
39.9195,12.3613
39.9268,12.4008
39.9371,12.4395
39.9506,12.4773
39.9670,12.5139
39.9863,12.5491
40.0084,12.5826
40.0331,12.6142
40.0602,12.6438
40.0896,12.6710
40.1211,12.6959
40.1546,12.7181
40.1896,12.7376
40.2262,12.7542
40.2639,12.7678
40.3026,12.7783
40.3420,12.7857
40.3819,12.7899
40.4220,12.7910
40.4621,12.7887
40.5019,12.7833
40.5410,12.7747
40.5794,12.7630
40.6167,12.7483
40.6527,12.7306
40.6872,12.7101
40.7200,12.6869
40.7517,12.6615
40.7836,12.6359
40.8155,12.6103
40.8473,12.5846
40.8792,12.5590
40.9111,12.5334
40.9429,12.5078
40.9748,12.4822
41.0066,12.4566
41.0385,12.4309
41.0704,12.4053
41.1022,12.3797
41.1341,12.3541
41.1661,12.3289
41.1995,12.3062
41.2347,12.2863
41.2714,12.2693
41.3093,12.2553
41.3483,12.2444
41.3879,12.2367
41.4281,12.2322
41.4686,12.2310
41.5089,12.2331
41.5490,12.2384
41.5885,12.2469
41.6273,12.2586
41.6649,12.2734
41.7012,12.2912
41.7360,12.3118
41.7689,12.3353
41.7999,12.3612
41.8287,12.3897
41.8506,12.4132
41.8788,12.4420
41.9071,12.4708
41.9353,12.4996
41.9635,12.5284
41.9918,12.5572
42.0200,12.5861
42.0482,12.6149
42.0765,12.6437
42.1047,12.6725
42.1329,12.7013
42.1611,12.7301
42.1894,12.7589
42.2176,12.7877
42.2458,12.8165
42.2741,12.8454
42.3023,12.8742
42.3305,12.9030
42.3588,12.9318
42.3870,12.9606
42.4152,12.9894
42.4435,13.0182
42.4717,13.0470
42.4999,13.0758
42.5282,13.1046
42.5564,13.1335
42.5846,13.1623
42.6129,13.1911
42.6411,13.2199
42.6693,13.2487
42.6975,13.2775
42.7258,13.3063
42.7540,13.3351
42.7815,13.3645
42.8066,13.3958
42.8291,13.4291
42.8488,13.4640
42.8657,13.5005
42.8796,13.5381
42.8904,13.5768
42.8967,13.6064
42.9069,13.6456
42.9202,13.6839
42.9366,13.7210
42.9560,13.7567
42.9780,13.7906
43.0006,13.8238
43.0232,13.8569
43.0458,13.8901
43.0684,13.9232
43.0910,13.9563
43.1136,13.9895
43.1362,14.0226
43.1588,14.0558
43.1814,14.0889
43.2041,14.1221
43.2267,14.1552
43.2493,14.1883
43.2719,14.2215
43.2945,14.2546
43.3171,14.2878
43.3397,14.3209
43.3623,14.3541
43.3849,14.3872
43.4075,14.4204
43.4301,14.4535
43.4527,14.4866
43.4753,14.5198
43.4979,14.5529
43.5205,14.5861
43.5431,14.6192
43.5658,14.6524
43.5884,14.6855
43.6110,14.7187
43.6336,14.7518
43.6562,14.7849
43.6788,14.8181
43.7014,14.8512
43.7240,14.8844
43.7466,14.9175
43.7692,14.9507
43.7918,14.9838
43.8144,15.0170
43.8370,15.0501
43.8596,15.0832
43.8822,15.1164
43.9049,15.1495
43.9275,15.1827
43.9501,15.2158
43.9727,15.2490
43.9953,15.2821
44.0179,15.3153
44.0405,15.3484
44.0631,15.3815
44.0857,15.4147
44.1083,15.4478
44.1309,15.4810
44.1535,15.5141
44.1761,15.5473
44.1987,15.5804
44.2213,15.6136
44.2440,15.6467
44.2666,15.6798
44.2898,15.7132
44.3158,15.7453
44.3443,15.7750
44.3752,15.8024
44.3998,15.8212
44.4391,15.8485
44.4721,15.8714
44.5051,15.8942
44.5381,15.9171
44.5710,15.9399
44.6040,15.9628
44.6370,15.9856
44.6700,16.0085
44.7030,16.0313
44.7359,16.0542
44.7689,16.0770
44.8019,16.0999
44.8349,16.1227
44.8678,16.1456
44.9008,16.1684
44.9338,16.1913
44.9668,16.2141
44.9998,16.2370
45.0327,16.2598
45.0657,16.2827
45.0987,16.3055
45.1317,16.3284
45.1646,16.3512
45.1976,16.3741
45.2306,16.3969
45.2636,16.4198
45.2965,16.4426
45.3295,16.4655
45.3625,16.4883
45.3955,16.5112
45.4285,16.5340
45.4614,16.5569
45.4944,16.5797
45.5274,16.6026
45.5604,16.6254
45.5933,16.6483
45.6263,16.6711
45.6593,16.6940
45.6923,16.7168
45.7253,16.7397
45.7582,16.7625
45.7912,16.7854
45.8242,16.8082
45.8572,16.8311
45.8901,16.8539
45.9231,16.8768
45.9561,16.8996
45.9891,16.9225
46.0221,16.9453
46.0550,16.9682
46.0880,16.9910
46.1223,17.0136
46.1586,17.0336
46.1965,17.0505
46.2356,17.0641
46.2757,17.0745
46.3165,17.0816
46.3471,17.0848
46.3867,17.0907
46.4258,17.0998
46.4640,17.1120
46.5011,17.1272
46.5369,17.1453
46.5711,17.1662
46.6035,17.1899
46.6339,17.2160
46.6622,17.2445
46.6880,17.2751
46.7113,17.3077
46.7335,17.3415
46.7556,17.3753
46.7777,17.4090
46.7999,17.4428
46.8220,17.4766
46.8442,17.5103
46.8663,17.5441
46.8884,17.5778
46.9106,17.6116
46.9327,17.6454
46.9548,17.6791
46.9770,17.7129
46.9991,17.7467
47.0213,17.7804
47.0434,17.8142
47.0655,17.8479
47.0877,17.8817
47.1098,17.9155
47.1320,17.9492
47.1541,17.9830
47.1762,18.0168
47.1984,18.0505
47.2205,18.0843
47.2427,18.1181
47.2648,18.1518
47.2869,18.1856
47.3091,18.2193
47.3312,18.2531
47.3533,18.2869
47.3755,18.3206
47.3976,18.3544
47.4198,18.3882
47.4419,18.4219
47.4640,18.4557
47.4862,18.4895
47.5083,18.5232
47.5305,18.5570
47.5529,18.5905
47.5777,18.6223
47.5977,18.6459
47.6225,18.6793
47.6445,18.7147
47.6642,18.7498
47.6840,18.7849
47.7038,18.8199
47.7235,18.8550
47.7433,18.8901
47.7631,18.9251
47.7828,18.9602
47.8026,18.9953
47.8224,19.0303
47.8421,19.0654
47.8619,19.1005
47.8817,19.1356
47.9015,19.1706
47.9212,19.2057
47.9410,19.2408
47.9608,19.2758
47.9805,19.3109
48.0003,19.3460
48.0201,19.3810
48.0398,19.4161
48.0596,19.4512
48.0794,19.4862
48.0991,19.5213
48.1189,19.5564
48.1387,19.5914
48.1584,19.6265
48.1782,19.6616
48.1980,19.6967
48.2178,19.7317
48.2375,19.7668
48.2573,19.8019
48.2771,19.8369
48.2968,19.8720
48.3166,19.9071
48.3364,19.9421
48.3570,19.9829
48.3709,20.0115
48.3913,20.0474
48.4115,20.0821
48.4318,20.1169
48.4520,20.1516
48.4723,20.1864
48.4926,20.2211
48.5128,20.2559
48.5331,20.2906
48.5533,20.3254
48.5736,20.3601
48.5938,20.3949
48.6141,20.4297
48.6343,20.4644
48.6546,20.4992
48.6748,20.5339
48.6951,20.5687
48.7153,20.6034
48.7356,20.6382
48.7559,20.6729
48.7761,20.7077
48.7964,20.7424
48.8166,20.7772
48.8369,20.8119
48.8571,20.8467
48.8774,20.8814
48.8976,20.9162
48.9179,20.9510
48.9381,20.9857
48.9584,21.0205
48.9786,21.0552
48.9989,21.0900
49.0192,21.1247
49.0394,21.1595
49.0597,21.1942
49.0799,21.2290
49.1002,21.2637
49.1204,21.2985
49.1407,21.3332
49.1609,21.3680
49.1812,21.4027
49.2014,21.4375
49.2217,21.4723
49.2419,21.5070
49.2622,21.5418
49.2825,21.5765
49.3013,21.6121
49.3172,21.6490
49.3301,21.6872
49.3399,21.7262
49.3466,21.7659
49.3500,21.8060
49.3501,21.8462
49.3471,21.8864
49.3408,21.9261
49.3313,21.9652
49.3188,22.0035
49.3031,22.0406
49.2846,22.0763
49.2632,22.1104
49.2392,22.1427
49.2127,22.1729
49.1838,22.2010
49.1527,22.2266
49.1197,22.2496
49.0850,22.2699
49.0487,22.2873
49.0111,22.3018
48.9725,22.3131
48.9331,22.3214
48.8932,22.3264
48.8530,22.3283
48.8128,22.3269
48.7728,22.3222
48.7333,22.3144
48.6946,22.3034
48.6569,22.2893
48.6294,22.2770
48.5921,22.2622
48.5537,22.2504
48.5146,22.2418
48.4749,22.2363
48.4348,22.2340
48.3947,22.2350
48.3548,22.2391
48.3154,22.2465
48.2767,22.2569
48.2390,22.2705
48.2024,22.2870
48.1673,22.3064
48.1339,22.3285
48.1023,22.3533
48.0729,22.3805
48.0457,22.4100
48.0210,22.4415
47.9988,22.4750
47.9794,22.5101
47.9629,22.5466
47.9494,22.5844
47.9390,22.6231
47.9316,22.6625
47.9275,22.7024
47.9266,22.7425
47.9289,22.7825
47.9344,22.8223
47.9430,22.8614
47.9548,22.8997
47.9696,22.9370
47.9873,22.9730
48.0079,23.0074
48.0312,23.0401
48.0569,23.0709
48.0836,23.1013
48.1102,23.1317
48.1368,23.1621
48.1634,23.1925
48.1901,23.2230
48.2167,23.2534
48.2433,23.2838
48.2699,23.3142
48.2965,23.3446
48.3232,23.3750
48.3498,23.4054
48.3764,23.4358
48.4030,23.4662
48.4296,23.4967
48.4563,23.5271
48.4829,23.5575
48.5095,23.5879
48.5361,23.6183
48.5627,23.6487
48.5894,23.6791
48.6160,23.7095
48.6426,23.7400
48.6692,23.7704
48.6959,23.8008
48.7225,23.8312
48.7491,23.8616
48.7757,23.8920
48.8023,23.9224
48.8290,23.9528
48.8556,23.9833
48.8822,24.0137
48.9088,24.0441
48.9354,24.0745
48.9620,24.1050
48.9867,24.1369
49.0087,24.1707
49.0279,24.2061
49.0443,24.2430
49.0575,24.2811
49.0677,24.3202
49.0747,24.3599
49.0785,24.4001
49.0790,24.4404
49.0763,24.4807
49.0703,24.5206
49.0611,24.5598
49.0488,24.5983
49.0334,24.6356
49.0151,24.6715
48.9940,24.7059
48.9701,24.7384
48.9437,24.7689
48.9149,24.7972
48.8839,24.8230
48.8510,24.8463
48.8255,24.8627
48.7931,24.8866
48.7627,24.9130
48.7345,24.9418
48.7088,24.9728
48.6856,25.0057
48.6651,25.0404
48.6475,25.0767
48.6329,25.1142
48.6213,25.1528
48.6129,25.1922
48.6077,25.2322
48.6048,25.2724
48.6021,25.3126
48.5993,25.3529
48.5965,25.3931
48.5937,25.4334
48.5909,25.4736
48.5881,25.5139
48.5853,25.5541
48.5825,25.5944
48.5797,25.6346
48.5770,25.6749
48.5742,25.7151
48.5714,25.7553
48.5686,25.7956
48.5658,25.8358
48.5630,25.8761
48.5602,25.9163
48.5574,25.9566
48.5547,25.9968
48.5519,26.0371
48.5491,26.0773
48.5463,26.1176
48.5435,26.1578
48.5407,26.1981
48.5379,26.2383
48.5351,26.2785
48.5325,26.3188
48.5321,26.3590
48.5350,26.3991
48.5411,26.4388
48.5503,26.4779
48.5627,26.5162
48.5781,26.5533
48.5965,26.5891
48.6176,26.6233
48.6415,26.6557
48.6678,26.6860
48.6965,26.7142
48.7274,26.7399
48.7603,26.7631
48.7949,26.7835
48.8310,26.8012
48.8581,26.8140
48.8930,26.8337
48.9262,26.8561
48.9575,26.8811
48.9867,26.9085
49.0136,26.9381
49.0380,26.9698
49.0598,27.0034
49.0789,27.0386
49.0951,27.0752
49.1083,27.1130
49.1185,27.1517
49.1255,27.1911
49.1294,27.2309
49.1300,27.2710
49.1275,27.3109
49.1217,27.3505
49.1128,27.3896
49.1023,27.4284
49.0918,27.4673
49.0813,27.5061
49.0708,27.5449
49.0603,27.5838
49.0498,27.6226
49.0393,27.6615
49.0288,27.7003
49.0183,27.7392
49.0078,27.7780
48.9973,27.8169
48.9868,27.8557
48.9763,27.8946
48.9658,27.9334
48.9553,27.9723
48.9448,28.0111
48.9343,28.0500
48.9238,28.0888
48.9133,28.1277
48.9027,28.1665
48.8922,28.2054
48.8817,28.2442
48.8712,28.2831
48.8607,28.3219
48.8502,28.3607
48.8397,28.3996
48.8292,28.4384
48.8187,28.4773
48.8082,28.5161
48.7977,28.5550
48.7872,28.5938
48.7767,28.6327
48.7662,28.6715
48.7557,28.7104
48.7452,28.7492
48.7347,28.7881
48.7242,28.8269
48.7137,28.8658
48.7032,28.9046
48.6927,28.9435
48.6822,28.9823
48.6717,29.0212
48.6612,29.0600
48.6507,29.0988
48.6402,29.1377
48.6271,29.1788
48.6142,29.2108
48.5977,29.2477
48.5812,29.2847
48.5647,29.3217
48.5482,29.3586
48.5318,29.3956
48.5153,29.4325
48.4988,29.4695
48.4823,29.5065
48.4659,29.5434
48.4494,29.5804
48.4329,29.6174
48.4164,29.6543
48.3999,29.6913
48.3835,29.7282
48.3670,29.7652
48.3505,29.8022
48.3340,29.8391
48.3176,29.8761
48.3011,29.9130
48.2846,29.9500
48.2681,29.9870
48.2517,30.0239
48.2352,30.0609
48.2187,30.0978
48.2022,30.1348
48.1857,30.1718
48.1693,30.2087
48.1528,30.2457
48.1363,30.2827
48.1203,30.3196
48.1070,30.3573
48.0967,30.3960
48.0896,30.4354
48.0856,30.4752
48.0849,30.5153
48.0873,30.5552
48.0929,30.5948
48.1017,30.6339
48.1136,30.6721
48.1285,30.7093
48.1463,30.7451
48.1670,30.7794
48.1903,30.8120
48.2161,30.8425
48.2443,30.8709
48.2747,30.8970
48.3071,30.9205
48.3412,30.9414
48.3769,30.9595
48.4140,30.9747
48.4521,30.9868
48.4911,30.9959
48.5307,31.0018
48.5707,31.0045
48.6107,31.0041
48.6406,31.0018
48.6808,31.0005
48.7208,31.0025
48.7606,31.0076
48.7999,31.0159
48.8383,31.0274
48.8757,31.0419
48.9119,31.0593
48.9465,31.0796
48.9794,31.1026
49.0103,31.1282
49.0391,31.1561
49.0655,31.1863
49.0895,31.2185
49.1107,31.2525
49.1292,31.2881
49.1448,31.3251
49.1573,31.3632
49.1668,31.4022
49.1731,31.4419
49.1762,31.4819
49.1761,31.5220
49.1728,31.5620
49.1662,31.6016
49.1566,31.6405
49.1438,31.6785
49.1280,31.7154
49.1093,31.7509
49.0878,31.7848
49.0637,31.8169
49.0371,31.8469
49.0082,31.8747
48.9771,31.9001
48.9441,31.9229
48.9094,31.9430
48.8731,31.9602
48.8356,31.9745
48.7971,31.9857
48.7578,31.9940
48.7180,32.0013
48.6782,32.0087
48.6385,32.0161
48.5987,32.0235
48.5589,32.0308
48.5191,32.0382
48.4794,32.0456
48.4396,32.0530
48.3998,32.0603
48.3601,32.0677
48.3203,32.0751
48.2805,32.0824
48.2408,32.0898
48.2010,32.0972
48.1612,32.1046
48.1215,32.1119
48.0817,32.1193
48.0419,32.1267
48.0022,32.1341
47.9624,32.1414
47.9226,32.1488
47.8828,32.1562
47.8431,32.1636
47.8033,32.1709
47.7635,32.1783
47.7238,32.1857
47.6843,32.1939
47.6457,32.2052
47.6081,32.2195
47.5718,32.2369
47.5369,32.2571
47.5039,32.2800
47.4727,32.3055
47.4491,32.3252
47.4158,32.3492
47.3806,32.3704
47.3439,32.3886
47.3057,32.4038
47.2665,32.4157
47.2273,32.4259
47.1881,32.4361
47.1489,32.4463
47.1098,32.4565
47.0706,32.4667
47.0314,32.4769
46.9922,32.4871
46.9530,32.4973
46.9139,32.5075
46.8747,32.5177
46.8355,32.5279
46.7963,32.5381
46.7572,32.5483
46.7180,32.5585
46.6788,32.5687
46.6396,32.5789
46.6005,32.5891
46.5613,32.5993
46.5221,32.6095
46.4829,32.6197
46.4437,32.6299
46.4046,32.6401
46.3654,32.6503
46.3263,32.6606
46.2881,32.6730
46.2510,32.6885
46.2152,32.7069
46.1811,32.7282
46.1487,32.7521
46.1184,32.7785
46.0903,32.8073
46.0647,32.8383
46.0416,32.8712
46.0256,32.8978
46.0069,32.9347
45.9913,32.9731
45.9787,33.0118
45.9668,33.0502
45.9548,33.0885
45.9428,33.1268
45.9309,33.1651
45.9189,33.2034
45.9069,33.2417
45.8950,33.2800
45.8830,33.3183
45.8710,33.3566
45.8591,33.3949
45.8471,33.4332
45.8351,33.4715
45.8231,33.5098
45.8112,33.5481
45.7992,33.5864
45.7872,33.6247
45.7753,33.6630
45.7633,33.7014
45.7513,33.7397
45.7394,33.7780
45.7274,33.8163
45.7154,33.8546
45.7035,33.8929
45.6915,33.9312
45.6795,33.9695
45.6676,34.0078
45.6556,34.0461
45.6436,34.0844
45.6316,34.1227
45.6197,34.1610
45.6077,34.1993
45.5957,34.2376
45.5838,34.2759
45.5718,34.3142
45.5598,34.3526
45.5479,34.3909
45.5359,34.4292
45.5239,34.4675
45.5120,34.5058
45.5000,34.5441
45.4880,34.5824
45.4760,34.6207
45.4641,34.6590
45.4521,34.6973
45.4401,34.7356
45.4282,34.7739
45.4162,34.8122
45.4042,34.8505
45.3923,34.8888
45.3803,34.9271
45.3683,34.9655
45.3564,35.0038
45.3444,35.0421
45.3324,35.0804
45.3205,35.1187
45.3085,35.1570
45.2965,35.1953
45.2845,35.2336
45.2726,35.2719
45.2606,35.3102
45.2486,35.3485
45.2344,35.3882
45.2169,35.4265
45.1962,35.4631
45.1725,35.4980
45.1526,35.5231
45.1271,35.5544
45.1016,35.5857
45.0761,35.6170
45.0506,35.6483
45.0251,35.6795
44.9996,35.7108
44.9741,35.7421
44.9486,35.7734
44.9231,35.8047
44.8976,35.8360
44.8721,35.8673
44.8466,35.8986
44.8211,35.9299
44.7956,35.9612
44.7701,35.9925
44.7446,36.0237
44.7191,36.0550
44.6936,36.0863
44.6681,36.1176
44.6426,36.1489
44.6171,36.1802
44.5916,36.2115
44.5661,36.2428
44.5406,36.2741
44.5151,36.3054
44.4895,36.3367
44.4640,36.3679
44.4385,36.3992
44.4130,36.4305
44.3875,36.4618
44.3620,36.4931
44.3365,36.5244
44.3110,36.5557
44.2855,36.5870
44.2600,36.6183
44.2345,36.6496
44.2090,36.6808
44.1835,36.7121
44.1588,36.7439
44.1367,36.7774
44.1173,36.8127
44.1008,36.8493
44.0873,36.8872
44.0769,36.9260
44.0697,36.9655
44.0657,37.0055
44.0648,37.0457
44.0645,37.0758
44.0613,37.1158
44.0549,37.1553
44.0453,37.1943
44.0327,37.2323
44.0170,37.2692
43.9984,37.3048
43.9771,37.3387
43.9531,37.3708
43.9265,37.4009
43.8977,37.4288
43.8667,37.4542
43.8340,37.4775
43.8011,37.5004
43.7682,37.5233
43.7352,37.5462
43.7023,37.5692
43.6694,37.5921
43.6364,37.6150
43.6035,37.6379
43.5706,37.6608
43.5376,37.6838
43.5047,37.7067
43.4717,37.7296
43.4388,37.7525
43.4059,37.7754
43.3729,37.7983
43.3400,37.8213
43.3071,37.8442
43.2741,37.8671
43.2412,37.8900
43.2083,37.9129
43.1753,37.9359
43.1424,37.9588
43.1095,37.9817
43.0765,38.0046
43.0436,38.0275
43.0106,38.0505
42.9777,38.0734
42.9448,38.0963
42.9118,38.1192
42.8789,38.1421
42.8460,38.1650
42.8130,38.1880
42.7801,38.2109
42.7472,38.2338
42.7142,38.2567
42.6813,38.2796
42.6483,38.3026
42.6154,38.3255
42.5825,38.3484
42.5495,38.3713
42.5166,38.3942
42.4837,38.4172
42.4507,38.4401
42.4178,38.4630
42.3849,38.4859
42.3517,38.5091
42.3192,38.5348
42.2890,38.5632
42.2612,38.5939
42.2361,38.6268
42.2138,38.6617
42.1979,38.6872
42.1744,38.7196
42.1483,38.7500
42.1200,38.7782
42.0894,38.8041
42.0569,38.8274
42.0227,38.8481
41.9872,38.8668
41.9516,38.8855
41.9160,38.9041
41.8805,38.9227
41.8449,38.9414
41.8093,38.9600
41.7738,38.9787
41.7382,38.9973
41.7026,39.0159
41.6671,39.0346
41.6315,39.0532
41.5959,39.0719
41.5603,39.0905
41.5248,39.1092
41.4892,39.1278
41.4536,39.1464
41.4181,39.1651
41.3825,39.1837
41.3469,39.2024
41.3114,39.2210
41.2758,39.2396
41.2402,39.2583
41.2046,39.2769
41.1691,39.2956
41.1335,39.3142
41.0979,39.3328
41.0624,39.3515
41.0268,39.3701
40.9912,39.3888
40.9557,39.4074
40.9201,39.4260
40.8845,39.4447
40.8490,39.4633
40.8134,39.4820
40.7778,39.5006
40.7422,39.5192
40.7067,39.5379
40.6711,39.5565
40.6355,39.5752
40.6000,39.5938
40.5644,39.6125
40.5288,39.6311
40.4933,39.6497
40.4577,39.6684
40.4221,39.6870
40.3865,39.7057
40.3510,39.7243
40.3154,39.7429
40.2798,39.7616
40.2443,39.7802
40.2087,39.7989
40.1731,39.8175
40.1375,39.8363
40.1028,39.8572
40.0700,39.8809
40.0391,39.9072
40.0105,39.9359
39.9833,39.9676
39.9508,40.0051


==> pics/cluttered/straight_line.csv <==
x,y
-39.983,-39.989
-39.949,-39.967
-39.915,-39.945
-39.881,-39.923
-39.848,-39.902
-39.814,-39.880
-39.780,-39.858
-39.746,-39.836
-39.712,-39.815
-39.679,-39.793
-39.645,-39.771
-39.611,-39.749
-39.577,-39.727
-39.544,-39.706
-39.510,-39.684
-39.476,-39.662
-39.442,-39.640
-39.408,-39.619
-39.375,-39.597
-39.341,-39.575
-39.307,-39.553
-39.273,-39.532
-39.240,-39.510
-39.206,-39.488
-39.172,-39.466
-39.138,-39.445
-39.104,-39.423
-39.071,-39.401
-39.037,-39.379
-39.003,-39.357
-38.969,-39.336
-38.936,-39.314
-38.902,-39.292
-38.868,-39.270
-38.834,-39.249
-38.800,-39.227
-38.767,-39.205
-38.733,-39.183
-38.699,-39.162
-38.665,-39.140
-38.632,-39.118
-38.598,-39.096
-38.564,-39.075
-38.530,-39.053
-38.497,-39.031
-38.463,-39.009
-38.429,-38.987
-38.395,-38.966
-38.361,-38.944
-38.328,-38.922
-38.294,-38.900
-38.260,-38.879
-38.226,-38.857
-38.193,-38.835
-38.159,-38.813
-38.125,-38.792
-38.091,-38.770
-38.066,-38.754
-38.032,-38.732
-37.998,-38.710
-37.964,-38.689
-37.929,-38.667
-37.895,-38.646
-37.861,-38.624
-37.827,-38.603
-37.793,-38.581
-37.759,-38.559
-37.725,-38.538
-37.691,-38.516
-37.657,-38.495
-37.623,-38.473
-37.589,-38.452
-37.555,-38.430
-37.521,-38.408
-37.486,-38.387
-37.452,-38.365
-37.418,-38.344
-37.384,-38.322
-37.350,-38.301
-37.316,-38.279
-37.282,-38.257
-37.248,-38.236
-37.214,-38.214
-37.180,-38.193
-37.146,-38.171
-37.112,-38.150
-37.077,-38.128
-37.043,-38.106
-37.009,-38.085
-36.975,-38.063
-36.941,-38.042
-36.907,-38.020
-36.873,-37.999
-36.847,-37.983
-36.813,-37.962
-36.779,-37.941
-36.744,-37.920
-36.710,-37.898
-36.676,-37.877
-36.642,-37.856
-36.607,-37.835
-36.573,-37.814
-36.539,-37.793
-36.505,-37.772
-36.470,-37.751
-36.436,-37.730
-36.402,-37.709
-36.368,-37.688
-36.333,-37.667
-36.299,-37.646
-36.265,-37.625
-36.230,-37.604
-36.196,-37.582
-36.162,-37.561
-36.128,-37.540
-36.093,-37.519
-36.059,-37.498
-36.025,-37.477
-35.991,-37.456
-35.956,-37.435
-35.922,-37.414
-35.888,-37.393
-35.853,-37.372
-35.819,-37.351
-35.785,-37.330
-35.751,-37.309
-35.716,-37.287
-35.682,-37.266
-35.648,-37.245
-35.614,-37.224
-35.579,-37.203
-35.545,-37.182
-35.511,-37.161
-35.476,-37.140
-35.442,-37.119
-35.408,-37.098
-35.374,-37.077
-35.339,-37.056
-35.305,-37.035
-35.271,-37.014
-35.237,-36.993
-35.202,-36.971
-35.168,-36.950
-35.134,-36.929
-35.099,-36.908
-35.065,-36.887
-35.040,-36.871
-35.005,-36.850
-34.971,-36.829
-34.937,-36.808
-34.903,-36.787
-34.868,-36.766
-34.834,-36.744
-34.800,-36.723
-34.766,-36.702
-34.731,-36.681
-34.697,-36.660
-34.663,-36.639
-34.629,-36.617
-34.595,-36.596
-34.560,-36.575
-34.526,-36.554
-34.492,-36.533
-34.458,-36.512
-34.423,-36.490
-34.389,-36.469
-34.355,-36.448
-34.321,-36.427
-34.287,-36.406
-34.252,-36.385
-34.218,-36.364
-34.184,-36.342
-34.150,-36.321
-34.115,-36.300
-34.081,-36.279
-34.047,-36.258
-34.013,-36.237
-33.978,-36.215
-33.944,-36.194
-33.910,-36.173
-33.876,-36.152
-33.842,-36.131
-33.807,-36.110
-33.773,-36.088
-33.739,-36.067
-33.705,-36.046
-33.670,-36.025
-33.636,-36.004
-33.612,-35.986
-33.579,-35.963
-33.546,-35.940
-33.513,-35.917
-33.481,-35.893
-33.448,-35.870
-33.415,-35.847
-33.382,-35.824
-33.350,-35.800
-33.317,-35.777
-33.284,-35.754
-33.251,-35.731
-33.218,-35.707
-33.186,-35.684
-33.153,-35.661
-33.120,-35.638
-33.087,-35.614
-33.055,-35.591
-33.022,-35.568
-32.989,-35.545
-32.956,-35.521
-32.924,-35.498
-32.891,-35.475
-32.858,-35.452
-32.825,-35.428
-32.793,-35.405
-32.760,-35.382
-32.727,-35.359
-32.694,-35.335
-32.662,-35.312
-32.629,-35.289
-32.596,-35.266
-32.563,-35.242
-32.531,-35.219
-32.498,-35.196
-32.465,-35.173
-32.432,-35.149
-32.399,-35.126
-32.367,-35.103
-32.334,-35.080
-32.301,-35.056
-32.268,-35.033
-32.236,-35.010
-32.203,-34.986
-32.170,-34.963
-32.137,-34.940
-32.105,-34.917
-32.072,-34.893
-32.047,-34.876
-32.015,-34.852
-31.983,-34.828
-31.951,-34.803
-31.919,-34.779
-31.887,-34.755
-31.855,-34.731
-31.823,-34.707
-31.791,-34.683
-31.758,-34.659
-31.726,-34.634
-31.694,-34.610
-31.662,-34.586
-31.630,-34.562
-31.598,-34.538
-31.566,-34.514
-31.534,-34.489
-31.502,-34.465
-31.469,-34.441
-31.437,-34.417
-31.405,-34.393
-31.373,-34.369
-31.341,-34.345
-31.309,-34.320
-31.277,-34.296
-31.245,-34.272
-31.213,-34.248
-31.180,-34.224
-31.148,-34.200
-31.116,-34.176
-31.084,-34.151
-31.052,-34.127
-31.020,-34.103
-30.988,-34.079
-30.956,-34.055
-30.924,-34.031
-30.891,-34.007
-30.859,-33.982
-30.827,-33.958
-30.795,-33.934
-30.763,-33.910
-30.731,-33.886
-30.699,-33.862
-30.667,-33.838
-30.635,-33.813
-30.602,-33.789
-30.570,-33.765
-30.538,-33.741
-30.506,-33.717
-30.474,-33.693
-30.442,-33.668
-30.410,-33.644
-30.378,-33.620
-30.354,-33.601
-30.323,-33.576
-30.292,-33.550
-30.261,-33.525
-30.230,-33.499
-30.198,-33.474
-30.167,-33.448
-30.136,-33.423
-30.105,-33.397
-30.074,-33.372
-30.043,-33.346
-30.012,-33.321
-29.980,-33.295
-29.949,-33.270
-29.918,-33.244
-29.887,-33.219
-29.856,-33.193
-29.825,-33.168
-29.793,-33.142
-29.762,-33.117
-29.731,-33.091
-29.700,-33.066
-29.669,-33.040
-29.638,-33.015
-29.606,-32.990
-29.575,-32.964
-29.544,-32.939
-29.513,-32.913
-29.482,-32.888
-29.451,-32.862
-29.419,-32.837
-29.388,-32.811
-29.357,-32.786
-29.326,-32.760
-29.295,-32.735
-29.264,-32.709
-29.232,-32.684
-29.201,-32.658
-29.170,-32.633
-29.139,-32.607
-29.108,-32.582
-29.077,-32.556
-29.045,-32.531
-29.014,-32.505
-28.983,-32.480
-28.952,-32.454
-28.921,-32.429
-28.890,-32.403
-28.858,-32.378
-28.827,-32.353
-28.796,-32.327
-28.765,-32.302
-28.734,-32.276
-28.703,-32.251
-28.672,-32.225
-28.648,-32.206
-28.617,-32.181
-28.586,-32.155
-28.555,-32.130
-28.523,-32.105
-28.492,-32.079
-28.461,-32.054
-28.430,-32.028
-28.399,-32.003
-28.368,-31.978
-28.336,-31.952
-28.305,-31.927
-28.274,-31.902
-28.243,-31.876
-28.212,-31.851
-28.180,-31.825
-28.149,-31.800
-28.118,-31.775
-28.087,-31.749
-28.056,-31.724
-28.025,-31.699
-27.993,-31.673
-27.962,-31.648
-27.931,-31.622
-27.900,-31.597
-27.869,-31.572
-27.838,-31.546
-27.806,-31.521
-27.775,-31.496
-27.744,-31.470
-27.713,-31.445
-27.682,-31.419
-27.650,-31.394
-27.619,-31.369
-27.588,-31.343
-27.557,-31.318
-27.526,-31.293
-27.495,-31.267
-27.463,-31.242
-27.432,-31.216
-27.401,-31.191
-27.370,-31.166
-27.339,-31.140
-27.308,-31.115
-27.284,-31.096
-27.252,-31.072
-27.219,-31.048
-27.187,-31.024
-27.155,-30.999
-27.123,-30.975
-27.091,-30.951
-27.059,-30.927
-27.027,-30.902
-26.995,-30.878
-26.962,-30.854
-26.930,-30.830
-26.898,-30.805
-26.866,-30.781
-26.834,-30.757
-26.802,-30.733
-26.770,-30.708
-26.738,-30.684
-26.706,-30.660
-26.673,-30.636
-26.641,-30.612
-26.609,-30.587
-26.577,-30.563
-26.545,-30.539
-26.513,-30.515
-26.481,-30.490
-26.449,-30.466
-26.416,-30.442
-26.384,-30.418
-26.352,-30.393
-26.320,-30.369
-26.288,-30.345
-26.256,-30.321
-26.224,-30.296
-26.192,-30.272
-26.159,-30.248
-26.127,-30.224
-26.095,-30.199
-26.063,-30.175
-26.031,-30.151
-25.999,-30.127
-25.967,-30.102
-25.935,-30.078
-25.903,-30.054
-25.870,-30.030
-25.838,-30.005
-25.806,-29.981
-25.781,-29.965
-25.746,-29.945
-25.711,-29.924
-25.677,-29.904
-25.642,-29.883
-25.607,-29.863
-25.573,-29.843
-25.538,-29.822
-25.503,-29.802
-25.469,-29.782
-25.434,-29.761
-25.399,-29.741
-25.365,-29.721
-25.330,-29.700
-25.295,-29.680
-25.261,-29.659
-25.226,-29.639
-25.192,-29.619
-25.157,-29.598
-25.122,-29.578
-25.088,-29.558
-25.053,-29.537
-25.018,-29.517
-24.984,-29.497
-24.949,-29.476
-24.914,-29.456
-24.880,-29.436
-24.845,-29.415
-24.810,-29.395
-24.776,-29.374
-24.741,-29.354
-24.706,-29.334
-24.672,-29.313
-24.637,-29.293
-24.602,-29.273
-24.568,-29.252
-24.533,-29.232
-24.498,-29.212
-24.464,-29.191
-24.440,-29.172
-24.410,-29.146
-24.379,-29.120
-24.348,-29.095
-24.317,-29.069
-24.286,-29.043
-24.255,-29.018
-24.224,-28.992
-24.193,-28.966
-24.162,-28.940
-24.131,-28.915
-24.101,-28.889
-24.070,-28.863
-24.039,-28.837
-24.008,-28.812
-23.977,-28.786
-23.946,-28.760
-23.915,-28.735
-23.884,-28.709
-23.853,-28.683
-23.823,-28.657
-23.792,-28.632
-23.761,-28.606
-23.730,-28.580
-23.699,-28.555
-23.668,-28.529
-23.637,-28.503
-23.606,-28.477
-23.575,-28.452
-23.545,-28.426
-23.514,-28.400
-23.483,-28.374
-23.452,-28.349
-23.421,-28.323
-23.390,-28.297
-23.359,-28.272
-23.328,-28.246
-23.297,-28.220
-23.266,-28.194
-23.236,-28.169
-23.205,-28.143
-23.174,-28.117
-23.150,-28.099
-23.117,-28.076
-23.084,-28.053
-23.051,-28.030
-23.018,-28.007
-22.985,-27.985
-22.952,-27.962
-22.918,-27.939
-22.885,-27.916
-22.852,-27.893
-22.819,-27.871
-22.786,-27.848
-22.753,-27.825
-22.720,-27.802
-22.687,-27.779
-22.654,-27.757
-22.621,-27.734
-22.588,-27.711
-22.554,-27.688
-22.521,-27.665
-22.488,-27.643
-22.455,-27.620
-22.422,-27.597
-22.389,-27.574
-22.356,-27.551
-22.323,-27.529
-22.290,-27.506
-22.257,-27.483
-22.224,-27.460
-22.191,-27.437
-22.157,-27.415
-22.124,-27.392
-22.091,-27.369
-22.058,-27.346
-22.025,-27.323
-21.992,-27.301
-21.959,-27.278
-21.926,-27.255
-21.893,-27.232
-21.860,-27.209
-21.827,-27.187
-21.793,-27.164
-21.760,-27.141
-21.727,-27.118
-21.694,-27.095
-21.661,-27.072
-21.636,-27.055
-21.604,-27.031
-21.572,-27.007
-21.539,-26.983
-21.507,-26.959
-21.475,-26.935
-21.443,-26.911
-21.410,-26.887
-21.378,-26.863
-21.346,-26.838
-21.314,-26.814
-21.281,-26.790
-21.249,-26.766
-21.217,-26.742
-21.184,-26.718
-21.152,-26.694
-21.120,-26.670
-21.088,-26.646
-21.055,-26.621
-21.023,-26.597
-20.991,-26.573
-20.959,-26.549
-20.926,-26.525
-20.894,-26.501
-20.862,-26.477
-20.829,-26.453
-20.797,-26.429
-20.765,-26.405
-20.733,-26.380
-20.700,-26.356
-20.668,-26.332
-20.636,-26.308
-20.604,-26.284
-20.571,-26.260
-20.539,-26.236
-20.507,-26.212
-20.482,-26.194
-20.449,-26.171
-20.416,-26.148
-20.383,-26.126
-20.350,-26.103
-20.316,-26.081
-20.283,-26.058
-20.250,-26.036
-20.217,-26.013
-20.184,-25.991
-20.150,-25.968
-20.117,-25.945
-20.084,-25.923
-20.051,-25.900
-20.017,-25.878
-19.984,-25.855
-19.951,-25.833
-19.918,-25.810
-19.885,-25.788
-19.851,-25.765
-19.818,-25.742
-19.785,-25.720
-19.752,-25.697
-19.718,-25.675
-19.685,-25.652
-19.652,-25.630
-19.619,-25.607
-19.586,-25.585
-19.552,-25.562
-19.519,-25.539
-19.486,-25.517
-19.453,-25.494
-19.419,-25.472
-19.386,-25.449
-19.353,-25.427
-19.320,-25.404
-19.287,-25.382
-19.253,-25.359
-19.220,-25.336
-19.187,-25.314
-19.154,-25.291
-19.121,-25.269
-19.087,-25.246
-19.054,-25.224
-19.021,-25.201
-18.988,-25.179
-18.954,-25.156
-18.921,-25.134
-18.888,-25.111
-18.855,-25.088
-18.822,-25.066
-18.788,-25.043
-18.755,-25.021
-18.722,-24.998
-18.689,-24.976
-18.655,-24.953
-18.622,-24.931
-18.589,-24.908
-18.556,-24.885
-18.523,-24.863
-18.489,-24.840
-18.456,-24.818
-18.423,-24.795
-18.390,-24.773
-18.357,-24.750
-18.323,-24.728
-18.290,-24.705
-18.257,-24.682
-18.224,-24.660
-18.199,-24.642
-18.168,-24.617
-18.136,-24.593
-18.104,-24.568
-18.072,-24.544
-18.040,-24.519
-18.008,-24.495
-17.977,-24.470
-17.945,-24.446
-17.913,-24.421
-17.881,-24.397
-17.849,-24.372
-17.818,-24.348
-17.786,-24.323
-17.754,-24.299
-17.722,-24.274
-17.690,-24.250
-17.658,-24.225
-17.627,-24.201
-17.595,-24.176
-17.563,-24.152
-17.531,-24.127
-17.499,-24.103
-17.468,-24.078
-17.436,-24.054
-17.404,-24.029
-17.372,-24.005
-17.340,-23.980
-17.308,-23.956
-17.277,-23.931
-17.245,-23.907
-17.213,-23.882
-17.181,-23.858
-17.149,-23.833
-17.117,-23.809
-17.086,-23.784
-17.054,-23.760
-17.022,-23.735
-16.990,-23.711
-16.958,-23.686
-16.927,-23.662
-16.895,-23.637
-16.873,-23.617
-16.845,-23.588
-16.817,-23.559
-16.789,-23.530
-16.760,-23.502
-16.732,-23.473
-16.704,-23.444
-16.676,-23.416
-16.648,-23.387
-16.620,-23.358
-16.592,-23.329
-16.564,-23.301
-16.536,-23.272
-16.508,-23.243
-16.480,-23.215
-16.452,-23.186
-16.424,-23.157
-16.396,-23.128
-16.367,-23.100
-16.339,-23.071
-16.311,-23.042
-16.283,-23.014
-16.255,-22.985
-16.227,-22.956
-16.199,-22.927
-16.171,-22.899
-16.143,-22.870
-16.115,-22.841
-16.087,-22.813
-16.059,-22.784
-16.031,-22.755
-16.003,-22.726
-15.975,-22.698
-15.946,-22.669
-15.918,-22.640
-15.890,-22.612
-15.862,-22.583
-15.834,-22.554
-15.806,-22.525
-15.778,-22.497
-15.750,-22.468
-15.722,-22.439
-15.694,-22.411
-15.666,-22.382
-15.638,-22.353
-15.610,-22.324
-15.582,-22.296
-15.553,-22.267
-15.525,-22.238
-15.497,-22.210
-15.469,-22.181
-15.441,-22.152
-15.413,-22.124
-15.385,-22.095
-15.357,-22.066
-15.329,-22.037
-15.301,-22.009
-15.273,-21.980
-15.245,-21.951
-15.217,-21.923
-15.189,-21.894
-15.161,-21.865
-15.132,-21.836
-15.104,-21.808
-15.085,-21.784
-15.060,-21.753
-15.035,-21.722
-15.009,-21.691
-14.984,-21.660
-14.958,-21.629
-14.933,-21.598
-14.908,-21.566
-14.882,-21.535
-14.857,-21.504
-14.831,-21.473
-14.806,-21.442
-14.781,-21.411
-14.755,-21.380
-14.730,-21.349
-14.704,-21.318
-14.679,-21.286
-14.654,-21.255
-14.628,-21.224
-14.603,-21.193
-14.577,-21.162
-14.552,-21.131
-14.527,-21.100
-14.501,-21.069
-14.476,-21.037
-14.450,-21.006
-14.425,-20.975
-14.400,-20.944
-14.374,-20.913
-14.349,-20.882
-14.323,-20.851
-14.298,-20.820
-14.273,-20.788
-14.247,-20.757
-14.222,-20.726
-14.196,-20.695
-14.177,-20.672
-14.153,-20.640
-14.128,-20.609
-14.103,-20.577
-14.078,-20.546
-14.054,-20.514
-14.029,-20.482
-14.004,-20.451
-13.979,-20.419
-13.955,-20.388
-13.930,-20.356
-13.905,-20.325
-13.880,-20.293
-13.856,-20.262
-13.831,-20.230
-13.806,-20.199
-13.781,-20.167
-13.757,-20.135
-13.732,-20.104
-13.707,-20.072
-13.682,-20.041
-13.658,-20.009
-13.633,-19.978
-13.608,-19.946
-13.583,-19.915
-13.559,-19.883
-13.534,-19.852
-13.509,-19.820
-13.484,-19.788
-13.460,-19.757
-13.435,-19.725
-13.410,-19.694
-13.385,-19.662
-13.361,-19.631
-13.336,-19.599
-13.311,-19.568
-13.286,-19.536
-13.262,-19.505
-13.237,-19.473
-13.212,-19.442
-13.187,-19.410
-13.163,-19.378
-13.138,-19.347
-13.113,-19.315
-13.088,-19.284
-13.064,-19.252
-13.039,-19.221
-13.014,-19.189
-12.989,-19.158
-12.965,-19.126
-12.940,-19.095
-12.915,-19.063
-12.890,-19.031
-12.866,-19.000
-12.841,-18.968
-12.816,-18.937
-12.792,-18.905
-12.767,-18.874
-12.742,-18.842
-12.717,-18.811
-12.693,-18.779
-12.668,-18.748
-12.643,-18.716
-12.618,-18.684
-12.594,-18.653
-12.569,-18.621
-12.550,-18.598
-12.524,-18.567
-12.499,-18.536
-12.473,-18.505
-12.447,-18.474
-12.422,-18.443
-12.396,-18.412
-12.371,-18.381
-12.345,-18.350
-12.319,-18.319
-12.294,-18.288
-12.268,-18.257
-12.242,-18.226
-12.217,-18.195
-12.191,-18.165
-12.166,-18.134
-12.140,-18.103
-12.114,-18.072
-12.089,-18.041
-12.063,-18.010
-12.037,-17.979
-12.012,-17.948
-11.986,-17.917
-11.961,-17.886
-11.935,-17.855
-11.909,-17.824
-11.884,-17.793
-11.858,-17.762
-11.832,-17.731
-11.807,-17.700
-11.781,-17.669
-11.755,-17.638
-11.730,-17.607
-11.704,-17.576
-11.679,-17.545
-11.653,-17.515
-11.627,-17.484
-11.602,-17.453
-11.576,-17.422
-11.550,-17.391
-11.525,-17.360
-11.499,-17.329
-11.474,-17.298
-11.448,-17.267
-11.422,-17.236
-11.397,-17.205
-11.371,-17.174
-11.345,-17.143
-11.320,-17.112
-11.294,-17.081
-11.269,-17.050
-11.243,-17.019
-11.217,-16.988
-11.192,-16.957
-11.166,-16.926
-11.140,-16.895
-11.115,-16.864
-11.089,-16.834
-11.063,-16.803
-11.044,-16.780
-11.017,-16.750
-10.990,-16.721
-10.962,-16.691
-10.935,-16.661
-10.908,-16.632
-10.881,-16.602
-10.854,-16.573
-10.827,-16.543
-10.800,-16.514
-10.772,-16.484
-10.745,-16.455
-10.718,-16.425
-10.691,-16.395
-10.664,-16.366
-10.637,-16.336
-10.609,-16.307
-10.582,-16.277
-10.555,-16.248
-10.528,-16.218
-10.501,-16.189
-10.474,-16.159
-10.447,-16.129
-10.419,-16.100
-10.392,-16.070
-10.365,-16.041
-10.338,-16.011
-10.311,-15.982
-10.284,-15.952
-10.256,-15.923
-10.229,-15.893
-10.202,-15.863
-10.175,-15.834
-10.148,-15.804
-10.121,-15.775
-10.094,-15.745
-10.066,-15.716
-10.039,-15.686
-10.012,-15.657
-9.9854,-15.627
-9.9583,-15.597
-9.9311,-15.568
-9.9040,-15.538
-9.8768,-15.509
-9.8497,-15.479
-9.8225,-15.450
-9.7954,-15.420
-9.7682,-15.391
-9.7410,-15.361
-9.7139,-15.331
-9.6867,-15.302
-9.6596,-15.272
-9.6324,-15.243
-9.6053,-15.213
-9.5781,-15.184
-9.5510,-15.154
-9.5238,-15.125
-9.4967,-15.095
-9.4695,-15.065
-9.4424,-15.036
-9.4152,-15.006
-9.3881,-14.977
-9.3609,-14.947
-9.3338,-14.918
-9.3066,-14.888
-9.2795,-14.859
-9.2592,-14.836
-9.2324,-14.806
-9.2055,-14.777
-9.1786,-14.747
-9.1517,-14.717
-9.1249,-14.687
-9.0980,-14.658
-9.0711,-14.628
-9.0443,-14.598
-9.0174,-14.568
-8.9905,-14.538
-8.9636,-14.509
-8.9368,-14.479
-8.9099,-14.449
-8.8830,-14.419
-8.8561,-14.390
-8.8293,-14.360
-8.8024,-14.330
-8.7755,-14.300
-8.7486,-14.270
-8.7218,-14.241
-8.6949,-14.211
-8.6680,-14.181
-8.6412,-14.151
-8.6143,-14.122
-8.5874,-14.092
-8.5605,-14.062
-8.5337,-14.032
-8.5068,-14.002
-8.4799,-13.973
-8.4530,-13.943
-8.4262,-13.913
-8.3993,-13.883
-8.3724,-13.854
-8.3455,-13.824
-8.3187,-13.794
-8.2918,-13.764
-8.2649,-13.734
-8.2381,-13.705
-8.2112,-13.675
-8.1843,-13.645
-8.1574,-13.615
-8.1306,-13.586
-8.1037,-13.556
-8.0768,-13.526
-8.0499,-13.496
-8.0231,-13.466
-7.9962,-13.437
-7.9693,-13.407
-7.9424,-13.377
-7.9156,-13.347
-7.8887,-13.318
-7.8618,-13.288
-7.8350,-13.258
-7.8081,-13.228
-7.7812,-13.198
-7.7543,-13.169
-7.7275,-13.139
-7.7006,-13.109
-7.6737,-13.079
-7.6468,-13.050
-7.6200,-13.020
-7.5931,-12.990
-7.5662,-12.960
-7.5393,-12.930
-7.5125,-12.901
-7.4856,-12.871
-7.4587,-12.841
-7.4319,-12.811
-7.4050,-12.782
-7.3781,-12.752
-7.3512,-12.722
-7.3244,-12.692
-7.2975,-12.662
-7.2773,-12.640
-7.2529,-12.608
-7.2284,-12.576
-7.2040,-12.544
-7.1795,-12.511
-7.1551,-12.479
-7.1306,-12.447
-7.1061,-12.415
-7.0817,-12.383
-7.0572,-12.350
-7.0328,-12.318
-7.0083,-12.286
-6.9839,-12.254
-6.9594,-12.222
-6.9350,-12.190
-6.9105,-12.157
-6.8861,-12.125
-6.8616,-12.093
-6.8372,-12.061
-6.8127,-12.029
-6.7882,-11.996
-6.7638,-11.964
-6.7393,-11.932
-6.7149,-11.900
-6.6904,-11.868
-6.6660,-11.835
-6.6415,-11.803
-6.6171,-11.771
-6.5926,-11.739
-6.5682,-11.707
-6.5437,-11.675
-6.5192,-11.642
-6.4948,-11.610
-6.4703,-11.578
-6.4459,-11.546
-6.4272,-11.522
-6.4022,-11.491
-6.3772,-11.459
-6.3523,-11.428
-6.3273,-11.396
-6.3024,-11.365
-6.2774,-11.333
-6.2524,-11.302
-6.2275,-11.270
-6.2025,-11.239
-6.1776,-11.207
-6.1526,-11.176
-6.1276,-11.144
-6.1027,-11.113
-6.0777,-11.081
-6.0528,-11.050
-6.0278,-11.018
-6.0028,-10.987
-5.9779,-10.955
-5.9529,-10.924
-5.9280,-10.892
-5.9030,-10.861
-5.8780,-10.829
-5.8531,-10.798
-5.8281,-10.766
-5.8032,-10.735
-5.7782,-10.703
-5.7532,-10.672
-5.7283,-10.640
-5.7033,-10.609
-5.6784,-10.577
-5.6534,-10.546
-5.6284,-10.514
-5.6035,-10.483
-5.5785,-10.451
-5.5536,-10.420
-5.5286,-10.388
-5.5036,-10.357
-5.4787,-10.326
-5.4537,-10.294
-5.4288,-10.263
-5.4038,-10.231
-5.3788,-10.200
-5.3539,-10.168
-5.3352,-10.144
-5.3090,-10.114
-5.2829,-10.083
-5.2568,-10.052
-5.2306,-10.022
-5.2045,-9.9914
-5.1784,-9.9607
-5.1522,-9.9301
-5.1261,-9.8994
-5.1000,-9.8687
-5.0738,-9.8380
-5.0477,-9.8073
-5.0216,-9.7766
-4.9954,-9.7459
-4.9693,-9.7152
-4.9432,-9.6845
-4.9170,-9.6539
-4.8909,-9.6232
-4.8648,-9.5925
-4.8386,-9.5618
-4.8125,-9.5311
-4.7864,-9.5004
-4.7602,-9.4697
-4.7341,-9.4390
-4.7080,-9.4083
-4.6818,-9.3777
-4.6557,-9.3470
-4.6296,-9.3163
-4.6034,-9.2856
-4.5773,-9.2549
-4.5512,-9.2242
-4.5250,-9.1935
-4.4989,-9.1628
-4.4728,-9.1321
-4.4466,-9.1015
-4.4205,-9.0708
-4.3943,-9.0401
-4.3682,-9.0094
-4.3421,-8.9787
-4.3159,-8.9480
-4.2898,-8.9173
-4.2637,-8.8866
-4.2375,-8.8559
-4.2114,-8.8253
-4.1853,-8.7946
-4.1591,-8.7639
-4.1330,-8.7332
-4.1139,-8.7097
-4.0885,-8.6784
-4.0630,-8.6471
-4.0376,-8.6158
-4.0121,-8.5846
-3.9867,-8.5533
-3.9612,-8.5220
-3.9358,-8.4907
-3.9103,-8.4594
-3.8849,-8.4281
-3.8595,-8.3968
-3.8340,-8.3655
-3.8086,-8.3342
-3.7831,-8.3029
-3.7577,-8.2716
-3.7322,-8.2404
-3.7068,-8.2091
-3.6813,-8.1778
-3.6559,-8.1465
-3.6304,-8.1152
-3.6050,-8.0839
-3.5795,-8.0526
-3.5541,-8.0213
-3.5286,-7.9900
-3.5032,-7.9587
-3.4777,-7.9274
-3.4523,-7.8961
-3.4268,-7.8649
-3.4014,-7.8336
-3.3808,-7.8116
-3.3494,-7.7866
-3.3179,-7.7615
-3.2864,-7.7364
-3.2550,-7.7113
-3.2235,-7.6862
-3.1921,-7.6611
-3.1606,-7.6360
-3.1291,-7.6109
-3.0977,-7.5858
-3.0662,-7.5608
-3.0348,-7.5357
-3.0033,-7.5106
-2.9718,-7.4855
-2.9404,-7.4604
-2.9089,-7.4353
-2.8775,-7.4102
-2.8460,-7.3851
-2.8146,-7.3601
-2.7831,-7.3350
-2.7516,-7.3099
-2.7202,-7.2848
-2.6887,-7.2597
-2.6573,-7.2346
-2.6258,-7.2095
-2.5943,-7.1844
-2.5629,-7.1593
-2.5314,-7.1343
-2.5000,-7.1092
-2.4685,-7.0841
-2.4371,-7.0590
-2.4056,-7.0339
-2.3741,-7.0088
-2.3427,-6.9837
-2.3112,-6.9586
-2.2798,-6.9336
-2.2483,-6.9085
-2.2168,-6.8834
-2.1854,-6.8583
-2.1539,-6.8332
-2.1225,-6.8081
-2.0910,-6.7830
-2.0595,-6.7579
-2.0281,-6.7328
-1.9966,-6.7078
-1.9652,-6.6827
-1.9337,-6.6576
-1.9023,-6.6325
-1.8708,-6.6074
-1.8393,-6.5823
-1.8079,-6.5572
-1.7764,-6.5321
-1.7450,-6.5071
-1.7135,-6.4820
-1.6820,-6.4569
-1.6506,-6.4318
-1.6191,-6.4067
-1.5877,-6.3816
-1.5562,-6.3565
-1.5375,-6.3329
-1.5125,-6.3014
-1.4875,-6.2699
-1.4625,-6.2385
-1.4375,-6.2070
-1.4125,-6.1755
-1.3875,-6.1440
-1.3625,-6.1125
-1.3375,-6.0810
-1.3125,-6.0496
-1.2875,-6.0181
-1.2625,-5.9866
-1.2375,-5.9551
-1.2125,-5.9236
-1.1875,-5.8921
-1.1625,-5.8607
-1.1375,-5.8292
-1.1125,-5.7977
-1.0875,-5.7662
-1.0625,-5.7347
-1.0375,-5.7032
-1.0125,-5.6718
-0.9875,-5.6403
-0.9625,-5.6088
-0.9375,-5.5773
-0.9125,-5.5458
-0.8875,-5.5143
-0.8625,-5.4829
-0.8375,-5.4514
-0.8125,-5.4199
-0.7875,-5.3884
-0.7625,-5.3569
-0.7375,-5.3254
-0.7125,-5.2940
-0.6875,-5.2625
-0.6625,-5.2310
-0.6375,-5.1995
-0.6125,-5.1680
-0.5875,-5.1365
-0.5625,-5.1051
-0.5375,-5.0736
-0.5126,-5.0421
-0.4876,-5.0106
-0.4626,-4.9791
-0.4376,-4.9476
-0.4126,-4.9162
-0.3876,-4.8847
-0.3626,-4.8532
-0.3376,-4.8217
-0.3126,-4.7902
-0.2876,-4.7587
-0.2626,-4.7272
-0.2376,-4.6958
-0.2126,-4.6643
-0.1876,-4.6328
-0.1626,-4.6013
-0.1376,-4.5698
-0.1126,-4.5383
-0.0876,-4.5069
-0.0626,-4.4754
-0.0376,-4.4439
-0.0126,-4.4124
0.00830,-4.3909
0.03771,-4.3637
0.06712,-4.3365
0.09653,-4.3092
0.12593,-4.2820
0.15534,-4.2547
0.18475,-4.2275
0.21415,-4.2003
0.24356,-4.1730
0.27297,-4.1458
0.30238,-4.1186
0.33178,-4.0913
0.36119,-4.0641
0.39060,-4.0368
0.42001,-4.0096
0.44941,-3.9824
0.47882,-3.9551
0.50823,-3.9279
0.53764,-3.9007
0.56704,-3.8734
0.59645,-3.8462
0.62586,-3.8189
0.65527,-3.7917
0.68467,-3.7645
0.71408,-3.7372
0.74349,-3.7100
0.77290,-3.6828
0.80230,-3.6555
0.83171,-3.6283
0.86112,-3.6011
0.89053,-3.5738
0.91993,-3.5466
0.94934,-3.5193
0.97875,-3.4921
1.00816,-3.4649
1.03756,-3.4376
1.06697,-3.4104
1.09638,-3.3832
1.12579,-3.3559
1.15519,-3.3287
1.18460,-3.3014
1.21401,-3.2742
1.24342,-3.2470
1.27282,-3.2197
1.30223,-3.1925
1.33164,-3.1653
1.36104,-3.1380
1.39045,-3.1108
1.41986,-3.0836
1.44927,-3.0563
1.47867,-3.0291
1.50808,-3.0018
1.53749,-2.9746
1.56690,-2.9474
1.59630,-2.9201
1.62571,-2.8929
1.65512,-2.8657
1.68453,-2.8384
1.71393,-2.8112
1.74334,-2.7839
1.77275,-2.7567
1.80216,-2.7295
1.83156,-2.7022
1.86097,-2.6750
1.89038,-2.6478
1.91243,-2.6273
1.94516,-2.6040
1.97788,-2.5807
2.01061,-2.5574
2.04333,-2.5341
2.07606,-2.5108
2.10878,-2.4875
2.14151,-2.4642
2.17423,-2.4409
2.20696,-2.4176
2.23968,-2.3943
2.27241,-2.3710
2.30513,-2.3477
2.33786,-2.3244
2.37058,-2.3010
2.40331,-2.2777
2.43603,-2.2544
2.46876,-2.2311
2.50148,-2.2078
2.53420,-2.1845
2.56693,-2.1612
2.59965,-2.1379
2.63238,-2.1146
2.66510,-2.0913
2.69783,-2.0680
2.73055,-2.0447
2.76328,-2.0214
2.79600,-1.9981
2.82873,-1.9748
2.86145,-1.9515
2.89418,-1.9281
2.92690,-1.9048
2.95963,-1.8815
2.99235,-1.8582
3.02508,-1.8349
3.05780,-1.8116
3.09053,-1.7883
3.12325,-1.7650
3.15597,-1.7417
3.18870,-1.7184
3.22142,-1.6951
3.25415,-1.6718
3.28687,-1.6485
3.31960,-1.6252
3.35232,-1.6019
3.38505,-1.5786
3.41777,-1.5552
3.45050,-1.5319
3.48322,-1.5086
3.50777,-1.4912
3.54074,-1.4684
3.57372,-1.4456
3.60669,-1.4228
3.63966,-1.4000
3.67264,-1.3772
3.70561,-1.3544
3.73859,-1.3317
3.77156,-1.3089
3.80454,-1.2861
3.83751,-1.2633
3.87049,-1.2405
3.90346,-1.2177
3.93644,-1.1949
3.96941,-1.1722
4.00238,-1.1494
4.03536,-1.1266
4.06833,-1.1038
4.10131,-1.0810
4.13428,-1.0582
4.16726,-1.0354
4.20023,-1.0127
4.23321,-0.9899
4.26618,-0.9671
4.29916,-0.9443
4.33213,-0.9215
4.36510,-0.8987
4.39808,-0.8759
4.43105,-0.8531
4.46403,-0.8304
4.49700,-0.8076
4.52998,-0.7848
4.56295,-0.7620
4.59593,-0.7392
4.62890,-0.7164
4.66188,-0.6936
4.69485,-0.6709
4.72782,-0.6481
4.76080,-0.6253
4.79377,-0.6025
4.82675,-0.5797
4.85972,-0.5569
4.89270,-0.5341
4.92567,-0.5114
4.95865,-0.4886
4.99162,-0.4658
5.02460,-0.4430
5.05757,-0.4202
5.09054,-0.3974
5.12352,-0.3746
5.15649,-0.3519
5.18947,-0.3291
5.22244,-0.3063
5.25542,-0.2835
5.28839,-0.2607
5.32137,-0.2379
5.35434,-0.2151
5.38732,-0.1924
5.42029,-0.1696
5.45327,-0.1468
5.48624,-0.1240
5.51921,-0.1012
5.55219,-0.0784
5.58516,-0.0556
5.61814,-0.0329
5.65111,-0.0101
5.68409,0.01267
5.71706,0.03545
5.75004,0.05824
5.78301,0.08102
5.81599,0.10381
5.84896,0.12660
5.87204,0.14623
5.90282,0.17240
5.93360,0.19858
5.96437,0.22476
5.99515,0.25093
6.02593,0.27711
6.05671,0.30329
6.08748,0.32946
6.11826,0.35564
6.14904,0.38181
6.17982,0.40799
6.21059,0.43417
6.24137,0.46034
6.27215,0.48652
6.30292,0.51269
6.33370,0.53887
6.36448,0.56505
6.39526,0.59122
6.42603,0.61740
6.45681,0.64358
6.48759,0.66975
6.51837,0.69593
6.54914,0.72210
6.57992,0.74828
6.61070,0.77446
6.64147,0.80063
6.67225,0.82681
6.70303,0.85298
6.73381,0.87916
6.76458,0.90534
6.79536,0.93151
6.82614,0.95769
6.85692,0.98386
6.88769,1.01004
6.91102,1.02904
6.94213,1.05437
6.97324,1.07971
7.00435,1.10504
7.03546,1.13038
7.06657,1.15571
7.09767,1.18104
7.12878,1.20638
7.15989,1.23171
7.19100,1.25704
7.22211,1.28238
7.25322,1.30771
7.28433,1.33304
7.31543,1.35838
7.34654,1.38371
7.37765,1.40904
7.40876,1.43438
7.43987,1.45971
7.47098,1.48504
7.50208,1.51038
7.53319,1.53571
7.56430,1.56105
7.59541,1.58638
7.62652,1.61171
7.65763,1.63705
7.68874,1.66238
7.71984,1.68771
7.75095,1.71305
7.78206,1.73838
7.81317,1.76371
7.84428,1.78905
7.87539,1.81438
7.90649,1.83971
7.93760,1.86505
7.96871,1.89038
7.99982,1.91572
8.03093,1.94105
8.06204,1.96638
8.09315,1.99172
8.12425,2.01705
8.15536,2.04238
8.18647,2.06772
8.21758,2.09305
8.24869,2.11838
8.27980,2.14372
8.31091,2.16905
8.34201,2.19438
8.37312,2.21972
8.40423,2.24505
8.43534,2.27038
8.46645,2.29572
8.49756,2.32105
8.52866,2.34639
8.55977,2.37172
8.59088,2.39705
8.62199,2.42239
8.65310,2.44772
8.68421,2.47305
8.71532,2.49839
8.74642,2.52372
8.77753,2.54905
8.80864,2.57439
8.83975,2.59972
8.87086,2.62505
8.90197,2.65039
8.93307,2.67572
8.96418,2.70105
8.99529,2.72639
9.02640,2.75172
9.04995,2.77049
9.08135,2.79551
9.11275,2.82053
9.14415,2.84555
9.17556,2.87058
9.20696,2.89560
9.23836,2.92062
9.26976,2.94564
9.30116,2.97066
9.33256,2.99568
9.36396,3.02071
9.39536,3.04573
9.42677,3.07075
9.45817,3.09577
9.48957,3.12079
9.52097,3.14582
9.55237,3.17084
9.58377,3.19586
9.61517,3.22088
9.64657,3.24590
9.67797,3.27092
9.70938,3.29595
9.74078,3.32097
9.77218,3.34599
9.80358,3.37101
9.83498,3.39603
9.86638,3.42106
9.89778,3.44608
9.92918,3.47110
9.96059,3.49612
9.99199,3.52114
10.0233,3.54616
10.0547,3.57119
10.0861,3.59621
10.1175,3.62123
10.1411,3.64000
10.1758,3.66028
10.2106,3.68056
10.2453,3.70085
10.2801,3.72113
10.3148,3.74141
10.3495,3.76170
10.3843,3.78198
10.4190,3.80226
10.4538,3.82255
10.4885,3.84283
10.5232,3.86311
10.5580,3.88340
10.5927,3.90368
10.6275,3.92396
10.6622,3.94424
10.6969,3.96453
10.7317,3.98481
10.7664,4.00509
10.8012,4.02538
10.8359,4.04566
10.8706,4.06594
10.9054,4.08623
10.9401,4.10651
10.9749,4.12679
11.0096,4.14708
11.0443,4.16736
11.0791,4.18764
11.1138,4.20793
11.1486,4.22821
11.1833,4.24849
11.2180,4.26878
11.2528,4.28906
11.2875,4.30934
11.3223,4.32963
11.3570,4.34991
11.3917,4.37019
11.4265,4.39048
11.4612,4.41076
11.4960,4.43104
11.5307,4.45132
11.5654,4.47161
11.6002,4.49189
11.6349,4.51217
11.6696,4.53246
11.7044,4.55274
11.7391,4.57302
11.7739,4.59331
11.8086,4.61359
11.8433,4.63387
11.8781,4.65416
11.9128,4.67444
11.9476,4.69472
11.9823,4.71501
12.0170,4.73529
12.0518,4.75557
12.0865,4.77586
12.1213,4.79614
12.1473,4.81135
12.1824,4.83115
12.2175,4.85095
12.2525,4.87075
12.2876,4.89055
12.3226,4.91035
12.3577,4.93015
12.3928,4.94995
12.4278,4.96975
12.4629,4.98955
12.4980,5.00935
12.5330,5.02915
12.5681,5.04895
12.6032,5.06875
12.6382,5.08855
12.6733,5.10835
12.7084,5.12815
12.7434,5.14795
12.7785,5.16775
12.8136,5.18755
12.8486,5.20734
12.8837,5.22714
12.9188,5.24694
12.9538,5.26674
12.9889,5.28654
13.0240,5.30634
13.0590,5.32614
13.0941,5.34594
13.1292,5.36574
13.1642,5.38554
13.1993,5.40534
13.2343,5.42514
13.2694,5.44494
13.3045,5.46474
13.3395,5.48454
13.3746,5.50434
13.4017,5.51743
13.4397,5.53017
13.4777,5.54292
13.5157,5.55566
13.5538,5.56841
13.5918,5.58116
13.6298,5.59390
13.6679,5.60665
13.7059,5.61940
13.7439,5.63214
13.7819,5.64489
13.8200,5.65763
13.8580,5.67038
13.8960,5.68313
13.9341,5.69587
13.9721,5.70862
14.0101,5.72136
14.0481,5.73411
14.0862,5.74686
14.1242,5.75960
14.1622,5.77235
14.2003,5.78510
14.2383,5.79784
14.2763,5.81059
14.3143,5.82333
14.3524,5.83608
14.3904,5.84883
14.4284,5.86157
14.4665,5.87432
14.5045,5.88706
14.5425,5.89981
14.5805,5.91256
14.6186,5.92530
14.6566,5.93805
14.6946,5.95080
14.7326,5.96354
14.7707,5.97629
14.8087,5.98903
14.8467,6.00178
14.8848,6.01453
14.9228,6.02727
14.9608,6.04002
14.9988,6.05277
15.0369,6.06551
15.0749,6.07826
15.1129,6.09100
15.1510,6.10375
15.1890,6.11650
15.2270,6.12924
15.2650,6.14199
15.3031,6.15473
15.3411,6.16748
15.3791,6.18023
15.4172,6.19297
15.4552,6.20572
15.4932,6.21847
15.5312,6.23121
15.5693,6.24396
15.6073,6.25670
15.6453,6.26945
15.6834,6.28220
15.7214,6.29494
15.7594,6.30769
15.7974,6.32043
15.8260,6.32999
15.8624,6.34675
15.8989,6.36351
15.9354,6.38027
15.9719,6.39703
16.0084,6.41379
16.0448,6.43054
16.0813,6.44730
16.1178,6.46406
16.1543,6.48082
16.1908,6.49758
16.2272,6.51433
16.2637,6.53109
16.3002,6.54785
16.3367,6.56461
16.3731,6.58137
16.4096,6.59812
16.4461,6.61488
16.4826,6.63164
16.5191,6.64840
16.5555,6.66516
16.5920,6.68192
16.6285,6.69867
16.6650,6.71543
16.7015,6.73219
16.7379,6.74895
16.7744,6.76571
16.8109,6.78246
16.8474,6.79922
16.8838,6.81598
16.9203,6.83274
16.9568,6.84950
16.9933,6.86626
17.0298,6.88301
17.0662,6.89977
17.1027,6.91653
17.1392,6.93329
17.1757,6.95005
17.2122,6.96680
17.2486,6.98356
17.2851,7.00032
17.3216,7.01708
17.3581,7.03384
17.3946,7.05060
17.4310,7.06735
17.4675,7.08411
17.5040,7.10087
17.5405,7.11763
17.5769,7.13439
17.6134,7.15114
17.6499,7.16790
17.6864,7.18466
17.7229,7.20142
17.7593,7.21818
17.7958,7.23494
17.8323,7.25169
17.8688,7.26845
17.9053,7.28521
17.9417,7.30197
17.9782,7.31873
18.0147,7.33548
18.0512,7.35224
18.0876,7.36900
18.1241,7.38576
18.1606,7.40252
18.1971,7.41927
18.2336,7.43603
18.2700,7.45279
18.2974,7.46536
18.3357,7.47744
18.3741,7.48953
18.4124,7.50161
18.4507,7.51369
18.4891,7.52578
18.5274,7.53786
18.5657,7.54994
18.6041,7.56202
18.6424,7.57411
18.6807,7.58619
18.7191,7.59827
18.7574,7.61036
18.7957,7.62244
18.8340,7.63452
18.8724,7.64661
18.9107,7.65869
18.9490,7.67077
18.9874,7.68286
19.0257,7.69494
19.0640,7.70702
19.1024,7.71911
19.1407,7.73119
19.1790,7.74327
19.2174,7.75536
19.2557,7.76744
19.2940,7.77952
19.3324,7.79160
19.3707,7.80369
19.4090,7.81577
19.4474,7.82785
19.4857,7.83994
19.5240,7.85202
19.5624,7.86410
19.6007,7.87619
19.6390,7.88827
19.6774,7.90035
19.7157,7.91244
19.7540,7.92452
19.7924,7.93660
19.8307,7.94869
19.8690,7.96077
19.9074,7.97285
19.9457,7.98494
19.9840,7.99702
20.0223,8.00910
20.0607,8.02118
20.0990,8.03327
20.1373,8.04535
20.1757,8.05743
20.2140,8.06952
20.2523,8.08160
20.2907,8.09368
20.3290,8.10577
20.3673,8.11785
20.4057,8.12993
20.4440,8.14202
20.4823,8.15410
20.5111,8.16316
20.5484,8.17836
20.5856,8.19356
20.6229,8.20875
20.6602,8.22395
20.6974,8.23915
20.7347,8.25434
20.7720,8.26954
20.8092,8.28474
20.8465,8.29994
20.8838,8.31513
20.9210,8.33033
20.9583,8.34553
20.9956,8.36072
21.0328,8.37592
21.0701,8.39112
21.1074,8.40632
21.1446,8.42151
21.1819,8.43671
21.2192,8.45191
21.2565,8.46710
21.2937,8.48230
21.3310,8.49750
21.3683,8.51270
21.4055,8.52789
21.4428,8.54309
21.4801,8.55829
21.5173,8.57348
21.5546,8.58868
21.5919,8.60388
21.6291,8.61908
21.6664,8.63427
21.7037,8.64947
21.7409,8.66467
21.7782,8.67986
21.8155,8.69506
21.8527,8.71026
21.8900,8.72546
21.9273,8.74065
21.9645,8.75585
22.0018,8.77105
22.0391,8.78624
22.0764,8.80144
22.1136,8.81664
22.1509,8.83184
22.1882,8.84703
22.2254,8.86223
22.2627,8.87743
22.3000,8.89262
22.3372,8.90782
22.3745,8.92302
22.4118,8.93822
22.4402,8.94820
22.4786,8.96057
22.5169,8.97294
22.5552,8.98531
22.5935,8.99768
22.6318,9.01005
22.6702,9.02242
22.7085,9.03479
22.7468,9.04716
22.7851,9.05953
22.8234,9.07190
22.8618,9.08427
22.9001,9.09664
22.9384,9.10901
22.9767,9.12138
23.0150,9.13375
23.0534,9.14612
23.0917,9.15849
23.1300,9.17086
23.1683,9.18323
23.2066,9.19560
23.2450,9.20797
23.2833,9.22034
23.3216,9.23271
23.3599,9.24508
23.3982,9.25745
23.4366,9.26982
23.4749,9.28219
23.5132,9.29456
23.5515,9.30693
23.5898,9.31930
23.6282,9.33167
23.6665,9.34404
23.7048,9.35641
23.7431,9.36878
23.7814,9.38115
23.8198,9.39352
23.8581,9.40589
23.8964,9.41826
23.9347,9.43063
23.9730,9.44300
24.0114,9.45537
24.0497,9.46773
24.0880,9.48010
24.1263,9.49247
24.1646,9.50484
24.2030,9.51721
24.2413,9.52958
24.2796,9.54195
24.3179,9.55432
24.3562,9.56669
24.3946,9.57906
24.4329,9.59143
24.4712,9.60380
24.5095,9.61617
24.5347,9.63273
24.5683,9.65481
24.6019,9.67688
24.6355,9.69896
24.6691,9.72103
24.7027,9.74311
24.7363,9.76518
24.7699,9.78726
24.8035,9.80933
24.8371,9.83141
24.8707,9.85348
24.9043,9.87556
24.9379,9.89763
24.9715,9.91971
25.0051,9.94178
25.0387,9.96386
25.0723,9.98593
25.1059,10.0080
25.1395,10.0300
25.1731,10.0521
25.2067,10.0742
25.2403,10.0963
25.2739,10.1183
25.3075,10.1404
25.3411,10.1625
25.3747,10.1846
25.4083,10.2066
25.4419,10.2287
25.4755,10.2508
25.5091,10.2729
25.5427,10.2949
25.5763,10.3170
25.6099,10.3391
25.6435,10.3612
25.6771,10.3832
25.7107,10.4053
25.7443,10.4274
25.7779,10.4495
25.8115,10.4715
25.8451,10.4936
25.8787,10.5157
25.9123,10.5378
25.9459,10.5598
25.9795,10.5819
26.0131,10.6040
26.0467,10.6261
26.0803,10.6481
26.1139,10.6702
26.1475,10.6923
26.1811,10.7144
26.2147,10.7364
26.2483,10.7585
26.2819,10.7806
26.3155,10.8027
26.3491,10.8247
26.3827,10.8468
26.4163,10.8689
26.4499,10.8910
26.4835,10.9130
26.4994,10.9387
26.5205,10.9729
26.5416,11.0071
26.5627,11.0413
26.5838,11.0756
26.6049,11.1098
26.6260,11.1440
26.6471,11.1782
26.6682,11.2124
26.6893,11.2466
26.7104,11.2808
26.7315,11.3150
26.7526,11.3492
26.7737,11.3835
26.7948,11.4177
26.8159,11.4519
26.8370,11.4861
26.8580,11.5203
26.8791,11.5545
26.9002,11.5887
26.9213,11.6229
26.9424,11.6571
26.9635,11.6914
26.9846,11.7256
27.0057,11.7598
27.0268,11.7940
27.0479,11.8282
27.0690,11.8624
27.0901,11.8966
27.1112,11.9308
27.1323,11.9650
27.1534,11.9993
27.1745,12.0335
27.1956,12.0677
27.2167,12.1019
27.2378,12.1361
27.2589,12.1703
27.2800,12.2045
27.3011,12.2387
27.3222,12.2729
27.3433,12.3072
27.3644,12.3414
27.3855,12.3756
27.4066,12.4098
27.4277,12.4440
27.4488,12.4782
27.4699,12.5124
27.4910,12.5466
27.5121,12.5808
27.5332,12.6151
27.5520,12.6386
27.5770,12.6700
27.6021,12.7014
27.6271,12.7328
27.6521,12.7642
27.6771,12.7955
27.7022,12.8269
27.7272,12.8583
27.7522,12.8897
27.7773,12.9211
27.8023,12.9525
27.8273,12.9839
27.8523,13.0153
27.8774,13.0466
27.9024,13.0780
27.9274,13.1094
27.9525,13.1408
27.9775,13.1722
28.0025,13.2036
28.0275,13.2350
28.0526,13.2664
28.0776,13.2978
28.1026,13.3291
28.1276,13.3605
28.1527,13.3919
28.1777,13.4233
28.2027,13.4547
28.2278,13.4861
28.2528,13.5175
28.2778,13.5489
28.3028,13.5803
28.3279,13.6116
28.3529,13.6430
28.3779,13.6744
28.4029,13.7058
28.4280,13.7372
28.4530,13.7686
28.4780,13.8000
28.5031,13.8314
28.5281,13.8627
28.5531,13.8941
28.5781,13.9255
28.6032,13.9569
28.6282,13.9883
28.6532,14.0197
28.6783,14.0511
28.7033,14.0825
28.7283,14.1139
28.7533,14.1452
28.7784,14.1766
28.8034,14.2080
28.8284,14.2394
28.8534,14.2708
28.8785,14.3022
28.9035,14.3336
28.9285,14.3650
28.9536,14.3964
28.9786,14.4277
29.0036,14.4591
29.0286,14.4905
29.0537,14.5219
29.0787,14.5533
29.1037,14.5847
29.1287,14.6161
29.1538,14.6475
29.1788,14.6789
29.2038,14.7102
29.2289,14.7416
29.2539,14.7730
29.2789,14.8044
29.3043,14.8206
29.3381,14.8422
29.3719,14.8638
29.4057,14.8854
29.4395,14.9070
29.4733,14.9286
29.5071,14.9502
29.5409,14.9718
29.5747,14.9934
29.6085,15.0150
29.6424,15.0366
29.6762,15.0582
29.7100,15.0798
29.7438,15.1014
29.7776,15.1230
29.8114,15.1446
29.8452,15.1662
29.8790,15.1878
29.9128,15.2094
29.9466,15.2310
29.9804,15.2526
30.0142,15.2742
30.0481,15.2958
30.0819,15.3174
30.1157,15.3390
30.1495,15.3606
30.1833,15.3822
30.2171,15.4038
30.2509,15.4254
30.2847,15.4470
30.3185,15.4686
30.3523,15.4902
30.3861,15.5118
30.4199,15.5334
30.4538,15.5550
30.4876,15.5766
30.5214,15.5982
30.5552,15.6198
30.5890,15.6414
30.6228,15.6630
30.6566,15.6846
30.6904,15.7062
30.7242,15.7278
30.7580,15.7494
30.7918,15.7710
30.8256,15.7926
30.8595,15.8142
30.8933,15.8358
30.9271,15.8574
30.9609,15.8790
30.9947,15.9006
31.0285,15.9222
31.0623,15.9438
31.0961,15.9654
31.1299,15.9870
31.1637,16.0086
31.1975,16.0302
31.2313,16.0518
31.2651,16.0734
31.2990,16.0950
31.3328,16.1166
31.3666,16.1382
31.4004,16.1598
31.4342,16.1814
31.4680,16.2030
31.5018,16.2246
31.5356,16.2462
31.5694,16.2678
31.6032,16.2894
31.6292,16.3051
31.6657,16.3246
31.7021,16.3440
31.7386,16.3635
31.7750,16.3830
31.8115,16.4025
31.8479,16.4219
31.8843,16.4414
31.9208,16.4609
31.9572,16.4803
31.9846,16.4943
32.0214,16.5113
32.0581,16.5283
32.0948,16.5452
32.1316,16.5622
32.1683,16.5792
32.2051,16.5962
32.2418,16.6131
32.2785,16.6301
32.3153,16.6471
32.3520,16.6640
32.3887,16.6810
32.4255,16.6980
32.4622,16.7150
32.4990,16.7319
32.5357,16.7489
32.5724,16.7659
32.6092,16.7829
32.6459,16.7998
32.6826,16.8168
32.7194,16.8338
32.7561,16.8508
32.7929,16.8677
32.8296,16.8847
32.8570,16.8975
32.8933,16.9148
32.9295,16.9321
32.9658,16.9494
33.0020,16.9667
33.0383,16.9840
33.0745,17.0013
33.1108,17.0186
33.1470,17.0359
33.1833,17.0532
33.2195,17.0705
33.2558,17.0878
33.2920,17.1051
33.3283,17.1224
33.3645,17.1397
33.4008,17.1570
33.4370,17.1743
33.4733,17.1917
33.5095,17.2090
33.5458,17.2263
33.5820,17.2436
33.6183,17.2609
33.6545,17.2782
33.6908,17.2955
33.7271,17.3128
33.7633,17.3301
33.7996,17.3474
33.8358,17.3647
33.8721,17.3820
33.9083,17.3993
33.9446,17.4166
33.9808,17.4339
34.0171,17.4512
34.0533,17.4685
34.0896,17.4858
34.1258,17.5031
34.1621,17.5204
34.1983,17.5377
34.2346,17.5550
34.2708,17.5723
34.3071,17.5896
34.3433,17.6069
34.3796,17.6242
34.4158,17.6415
34.4521,17.6588
34.4883,17.6761
34.5246,17.6934
34.5608,17.7107
34.5971,17.7280
34.6333,17.7453
34.6696,17.7626
34.7058,17.7799
34.7421,17.7972
34.7783,17.8145
34.8146,17.8318
34.8508,17.8491
34.8871,17.8664
34.9233,17.8837
34.9596,17.9010
34.9958,17.9184
35.0321,17.9357
35.0683,17.9530
35.1046,17.9703
35.1408,17.9876
35.1771,18.0049
35.2134,18.0222
35.2411,18.0339
35.2784,18.0487
35.3158,18.0635
35.3532,18.0784
35.3905,18.0932
35.4279,18.1080
35.4652,18.1228
35.5026,18.1377
35.5399,18.1525
35.5773,18.1673
35.6146,18.1821
35.6520,18.1969
35.6893,18.2118
35.7267,18.2266
35.7641,18.2414
35.8014,18.2562
35.8388,18.2711
35.8761,18.2859
35.9135,18.3007
35.9508,18.3155
35.9882,18.3303
36.0255,18.3452
36.0629,18.3600
36.1002,18.3748
36.1376,18.3896
36.1750,18.4045
36.2123,18.4193
36.2497,18.4341
36.2870,18.4489
36.3244,18.4637
36.3617,18.4786
36.3991,18.4934
36.4364,18.5082
36.4738,18.5230
36.5111,18.5379
36.5485,18.5527
36.5858,18.5675
36.6232,18.5823
36.6606,18.5971
36.6979,18.6120
36.7353,18.6268
36.7726,18.6416
36.8100,18.6564
36.8473,18.6713
36.8847,18.6861
36.9220,18.7009
36.9594,18.7157
36.9967,18.7305
37.0341,18.7454
37.0715,18.7602
37.1088,18.7750
37.1462,18.7898
37.1835,18.8047
37.2209,18.8195
37.2582,18.8343
37.2956,18.8491
37.3329,18.8639
37.3703,18.8788
37.4076,18.8936
37.4450,18.9084
37.4824,18.9232
37.5197,18.9381
37.5571,18.9529
37.5944,18.9677
37.6318,18.9825
37.6691,18.9973
37.7065,19.0122
37.7438,19.0270
37.7812,19.0418
37.8185,19.0566
37.8559,19.0715
37.8932,19.0863
37.9208,19.0983
37.9565,19.1168
37.9921,19.1353
38.0278,19.1539
38.0634,19.1724
38.0990,19.1909
38.1347,19.2094
38.1703,19.2279
38.2060,19.2465
38.2416,19.2650
38.2772,19.2835
38.3129,19.3020
38.3485,19.3205
38.3842,19.3390
38.4198,19.3576
38.4554,19.3761
38.4911,19.3946
38.5267,19.4131
38.5624,19.4316
38.5980,19.4501
38.6336,19.4687
38.6693,19.4872
38.7049,19.5057
38.7406,19.5242
38.7762,19.5427
38.8118,19.5613
38.8475,19.5798
38.8831,19.5983
38.9188,19.6168
38.9544,19.6353
38.9901,19.6538
39.0257,19.6724
39.0613,19.6909
39.0970,19.7094
39.1326,19.7279
39.1683,19.7464
39.2039,19.7649
39.2395,19.7835
39.2752,19.8020
39.3108,19.8205
39.3465,19.8390
39.3821,19.8575
39.4177,19.8761
39.4534,19.8946
39.4890,19.9131
39.5247,19.9316
39.5603,19.9501
39.5959,19.9686
39.6316,19.9872
39.6672,20.0057
39.7029,20.0242
39.7385,20.0427
39.7741,20.0612
39.8098,20.0797
39.8454,20.0983
39.8811,20.1168
39.9167,20.1353
39.9523,20.1538
39.9880,20.1723
40.0236,20.1908
40.0593,20.2094
40.0949,20.2279
40.1305,20.2464
40.1662,20.2649
40.2018,20.2834
40.2375,20.3020
40.2731,20.3205
40.3087,20.3390
40.3444,20.3575
40.3800,20.3760
40.4157,20.3945
40.4513,20.4131
40.4869,20.4316
40.5226,20.4501
40.5493,20.4640
40.5848,20.4827
40.6204,20.5013
40.6559,20.5200
40.6915,20.5386
40.7270,20.5573
40.7626,20.5759
40.7981,20.5945
40.8337,20.6132
40.8692,20.6318
40.9047,20.6505
40.9403,20.6691
40.9758,20.6878
41.0114,20.7064
41.0469,20.7250
41.0825,20.7437
41.1180,20.7623
41.1536,20.7810
41.1891,20.7996
41.2247,20.8183
41.2602,20.8369
41.2958,20.8555
41.3313,20.8742
41.3669,20.8928
41.4024,20.9115
41.4380,20.9301
41.4735,20.9488
41.5091,20.9674
41.5446,20.9860
41.5801,21.0047
41.6157,21.0233
41.6512,21.0420
41.6868,21.0606
41.7223,21.0793
41.7579,21.0979
41.7934,21.1165
41.8290,21.1352
41.8645,21.1538
41.9001,21.1725
41.9356,21.1911
41.9712,21.2098
42.0067,21.2284
42.0423,21.2470
42.0778,21.2657
42.1134,21.2843
42.1489,21.3030
42.1845,21.3216
42.2200,21.3403
42.2556,21.3589
42.2911,21.3775
42.3266,21.3962
42.3622,21.4148
42.3977,21.4335
42.4333,21.4521
42.4688,21.4708
42.5044,21.4894
42.5399,21.5080
42.5755,21.5267
42.6110,21.5453
42.6466,21.5640
42.6821,21.5826
42.7177,21.6013
42.7532,21.6199
42.7888,21.6385
42.8243,21.6572
42.8599,21.6758
42.8954,21.6945
42.9310,21.7131
42.9665,21.7318
43.0020,21.7504
43.0376,21.7690
43.0731,21.7877
43.0998,21.8017
43.1379,21.8149
43.1760,21.8282
43.2141,21.8415
43.2522,21.8548
43.2904,21.8681
43.3285,21.8814
43.3666,21.8947
43.4047,21.9079
43.4428,21.9212
43.4809,21.9345
43.5190,21.9478
43.5571,21.9611
43.5952,21.9744
43.6334,21.9876
43.6715,22.0009
43.7096,22.0142
43.7477,22.0275
43.7858,22.0408
43.8239,22.0541
43.8620,22.0673
43.9001,22.0806
43.9383,22.0939
43.9764,22.1072
44.0145,22.1205
44.0526,22.1338
44.0907,22.1471
44.1288,22.1603
44.1669,22.1736
44.2050,22.1869
44.2431,22.2002
44.2813,22.2135
44.3194,22.2268
44.3575,22.2400
44.3956,22.2533
44.4337,22.2666
44.4718,22.2799
44.5099,22.2932
44.5480,22.3065
44.5861,22.3197
44.6112,22.3367
44.6446,22.3592
44.6779,22.3818
44.7113,22.4044
44.7447,22.4269
44.7781,22.4495
44.8115,22.4721
44.8449,22.4946
44.8782,22.5172
44.9116,22.5398
44.9450,22.5623
44.9784,22.5849
45.0118,22.6075
45.0452,22.6300
45.0785,22.6526
45.1119,22.6751
45.1453,22.6977
45.1787,22.7203
45.2121,22.7428
45.2454,22.7654
45.2788,22.7880
45.3122,22.8105
45.3456,22.8331
45.3790,22.8557
45.4124,22.8782
45.4457,22.9008
45.4791,22.9234
45.5125,22.9459
45.5459,22.9685
45.5793,22.9911
45.6127,23.0136
45.6460,23.0362
45.6794,23.0588
45.7128,23.0813
45.7462,23.1039
45.7796,23.1265
45.8129,23.1490
45.8463,23.1716
45.8797,23.1941
45.9131,23.2167
45.9465,23.2393
45.9799,23.2618
46.0132,23.2844
46.0466,23.3070
46.0800,23.3295
46.1134,23.3521
46.1468,23.3747
46.1802,23.3972
46.2135,23.4198
46.2469,23.4424
46.2720,23.4593
46.3005,23.4879
46.3290,23.5164
46.3575,23.5450
46.3860,23.5736
46.4145,23.6022
46.4430,23.6307
46.4715,23.6593
46.5000,23.6879
46.5285,23.7165
46.5570,23.7451
46.5855,23.7736
46.6140,23.8022
46.6425,23.8308
46.6710,23.8594
46.6995,23.8879
46.7280,23.9165
46.7565,23.9451
46.7850,23.9737
46.8135,24.0022
46.8420,24.0308
46.8705,24.0594
46.8990,24.0880
46.9275,24.1166
46.9560,24.1451
46.9845,24.1737
47.0130,24.2023
47.0415,24.2309
47.0700,24.2594
47.0985,24.2880
47.1270,24.3166
47.1555,24.3452
47.1840,24.3738
47.2125,24.4023
47.2410,24.4309
47.2695,24.4595
47.2980,24.4881
47.3265,24.5166
47.3550,24.5452
47.3835,24.5738
47.4120,24.6024
47.4405,24.6309
47.4574,24.6558
47.4767,24.6912
47.4961,24.7266
47.5155,24.7620
47.5348,24.7974
47.5542,24.8328
47.5736,24.8683
47.5929,24.9037
47.6123,24.9391
47.6317,24.9745
47.6510,25.0099
47.6704,25.0453
47.6898,25.0807
47.7091,25.1161
47.7285,25.1515
47.7479,25.1869
47.7672,25.2224
47.7866,25.2578
47.8060,25.2932
47.8254,25.3286
47.8447,25.3640
47.8641,25.3994
47.8835,25.4348
47.9028,25.4702
47.9222,25.5056
47.9416,25.5410
47.9609,25.5765
47.9803,25.6119
47.9894,25.6404
47.9978,25.6799
48.0062,25.7193
48.0146,25.7587
48.0231,25.7982
48.0315,25.8376
48.0399,25.8770
48.0483,25.9165
48.0568,25.9559
48.0652,25.9954
48.0736,26.0348
48.0820,26.0742
48.0905,26.1137
48.0989,26.1531
48.1073,26.1925
48.1157,26.2320
48.1242,26.2714
48.1326,26.3108
48.1410,26.3503
48.1494,26.3897
48.1579,26.4291
48.1663,26.4686
48.1747,26.5080
48.1831,26.5474
48.1916,26.5869
48.2000,26.6263
48.2084,26.6658
48.2168,26.7052
48.2253,26.7446
48.2337,26.7841
48.2421,26.8235
48.2505,26.8629
48.2487,26.8925
48.2407,26.9320
48.2327,26.9715
48.2248,27.0110
48.2168,27.0505
48.2088,27.0900
48.2009,27.1295
48.1929,27.1689
48.1849,27.2084
48.1770,27.2479
48.1690,27.2874
48.1610,27.3269
48.1531,27.3664
48.1451,27.4059
48.1371,27.4453
48.1292,27.4848
48.1212,27.5243
48.1132,27.5638
48.1053,27.6033
48.0973,27.6428
48.0894,27.6823
48.0814,27.7218
48.0734,27.7612
48.0655,27.8007
48.0575,27.8402
48.0495,27.8797
48.0416,27.9192
48.0336,27.9587
48.0256,27.9982
48.0177,28.0377
48.0097,28.0771
48.0017,28.1166
47.9938,28.1561
47.9858,28.1956
47.9778,28.2351
47.9699,28.2746
47.9619,28.3141
47.9539,28.3536
47.9460,28.3930
47.9380,28.4325
47.9301,28.4720
47.9221,28.5115
47.9141,28.5510
47.9081,28.5806
47.8833,28.6121
47.8584,28.6435
47.8335,28.6750
47.8086,28.7065
47.7837,28.7379
47.7588,28.7694
47.7339,28.8009
47.7090,28.8323
47.6841,28.8638
47.6592,28.8953
47.6343,28.9267
47.6094,28.9582
47.5845,28.9897
47.5596,29.0211
47.5347,29.0526
47.5099,29.0841
47.4850,29.1155
47.4601,29.1470
47.4352,29.1785
47.4103,29.2099
47.3854,29.2414
47.3605,29.2729
47.3356,29.3043
47.3107,29.3358
47.2858,29.3672
47.2609,29.3987
47.2360,29.4302
47.2111,29.4616
47.1862,29.4931
47.1613,29.5246
47.1365,29.5560
47.1116,29.5875
47.0867,29.6190
47.0618,29.6504
47.0369,29.6819
47.0120,29.7134
46.9871,29.7448
46.9622,29.7763
46.9373,29.8078
46.9124,29.8392
46.8875,29.8707
46.8626,29.9022
46.8377,29.9336
46.8128,29.9651
46.7879,29.9966
46.7631,30.0280
46.7382,30.0595
46.7133,30.0910
46.6884,30.1224
46.6635,30.1539
46.6386,30.1854
46.6137,30.2168
46.5888,30.2483
46.5639,30.2798
46.5390,30.3112
46.5141,30.3427
46.4892,30.3742
46.4643,30.4056
46.4394,30.4371
46.4145,30.4686
46.3958,30.4921
46.3707,30.5236
46.3456,30.5550
46.3205,30.5865
46.2953,30.6179
46.2702,30.6493
46.2451,30.6808
46.2200,30.7122
46.1949,30.7436
46.1697,30.7751
46.1446,30.8065
46.1195,30.8380
46.0944,30.8694
46.0693,30.9008
46.0441,30.9323
46.0190,30.9637
45.9939,30.9951
45.9688,31.0266
45.9437,31.0580
45.9186,31.0895
45.8934,31.1209
45.8683,31.1523
45.8432,31.1838
45.8181,31.2152
45.7930,31.2466
45.7678,31.2781
45.7427,31.3095
45.7176,31.3410
45.6925,31.3724
45.6674,31.4038
45.6422,31.4353
45.6171,31.4667
45.5920,31.4981
45.5669,31.5296
45.5418,31.5610
45.5166,31.5925
45.4915,31.6239
45.4664,31.6553
45.4413,31.6868
45.4162,31.7182
45.3993,31.7431
45.3768,31.7764
45.3544,31.8096
45.3319,31.8428
45.3094,31.8761
45.2870,31.9093
45.2645,31.9425
45.2420,31.9758
45.2196,32.0090
45.1971,32.0422
45.1746,32.0755
45.1522,32.1087
45.1297,32.1419
45.1072,32.1752
45.0848,32.2084
45.0623,32.2416
45.0398,32.2749
45.0174,32.3081
44.9949,32.3413
44.9724,32.3746
44.9500,32.4078
44.9275,32.4410
44.9050,32.4743
44.8826,32.5075
44.8601,32.5407
44.8376,32.5740
44.8152,32.6072
44.7927,32.6404
44.7702,32.6737
44.7478,32.7069
44.7253,32.7401
44.7028,32.7734
44.6804,32.8066
44.6579,32.8398
44.6354,32.8731
44.6130,32.9063
44.5905,32.9395
44.5680,32.9728
44.5456,33.0060
44.5231,33.0392
44.5006,33.0725
44.4782,33.1057
44.4557,33.1389
44.4332,33.1722
44.4108,33.2054
44.3883,33.2386
44.3658,33.2719
44.3434,33.3051
44.3209,33.3383
44.2984,33.3716
44.2760,33.4048
44.2535,33.4380
44.2310,33.4713
44.2086,33.5045
44.1861,33.5377
44.1636,33.5710
44.1412,33.6042
44.1246,33.6294
44.1026,33.6631
44.0807,33.6968
44.0587,33.7305
44.0367,33.7642
44.0148,33.7979
43.9928,33.8316
43.9708,33.8653
43.9489,33.8990
43.9269,33.9327
43.9050,33.9664
43.8830,34.0001
43.8610,34.0338
43.8391,34.0675
43.8171,34.1012
43.7952,34.1349
43.7732,34.1686
43.7512,34.2023
43.7293,34.2361
43.7073,34.2698
43.6854,34.3035
43.6634,34.3372
43.6414,34.3709
43.6195,34.4046
43.5975,34.4383
43.5755,34.4720
43.5536,34.5057
43.5316,34.5394
43.5097,34.5731
43.4877,34.6068
43.4657,34.6405
43.4438,34.6742
43.4218,34.7079
43.3999,34.7416
43.3779,34.7753
43.3559,34.8090
43.3340,34.8427
43.3120,34.8765
43.2901,34.9102
43.2681,34.9439
43.2461,34.9776
43.2242,35.0113
43.2022,35.0450
43.1802,35.0787
43.1583,35.1124
43.1363,35.1461
43.1144,35.1798
43.0924,35.2135
43.0704,35.2472
43.0485,35.2809
43.0265,35.3146
43.0046,35.3483
42.9826,35.3820
42.9655,35.4072
42.9423,35.4407
42.9191,35.4742
42.8959,35.5077
42.8727,35.5411
42.8495,35.5746
42.8263,35.6081
42.8031,35.6416
42.7799,35.6751
42.7567,35.7086
42.7335,35.7420
42.7161,35.7670
42.6927,35.7997
42.6693,35.8324
42.6458,35.8652
42.6224,35.8979
42.5990,35.9306
42.5756,35.9634
42.5522,35.9961
42.5288,36.0288
42.5054,36.0616
42.4819,36.0943
42.4585,36.1270
42.4351,36.1598
42.4117,36.1925
42.3883,36.2252
42.3649,36.2580
42.3414,36.2907
42.3180,36.3234
42.2946,36.3562
42.2712,36.3889
42.2478,36.4216
42.2244,36.4544
42.2009,36.4871
42.1775,36.5198
42.1541,36.5526
42.1307,36.5853
42.1073,36.6180
42.0839,36.6508
42.0604,36.6835
42.0370,36.7162
42.0136,36.7490
41.9902,36.7817
41.9668,36.8144
41.9434,36.8472
41.9200,36.8799
41.8965,36.9126
41.8731,36.9454
41.8497,36.9781
41.8263,37.0108
41.8029,37.0436
41.7795,37.0763
41.7560,37.1090
41.7326,37.1417
41.7092,37.1745
41.6858,37.2072
41.6624,37.2399
41.6460,37.2654
41.6242,37.2993
41.6025,37.3332
41.5807,37.3670
41.5589,37.4009
41.5371,37.4348
41.5153,37.4687
41.4935,37.5026
41.4717,37.5365
41.4499,37.5704
41.4281,37.6043
41.4064,37.6382
41.3846,37.6721
41.3628,37.7060
41.3410,37.7399
41.3192,37.7737
41.2974,37.8076
41.2756,37.8415
41.2538,37.8754
41.2321,37.9093
41.2103,37.9432
41.1885,37.9771
41.1667,38.0110
41.1449,38.0449
41.1231,38.0788
41.1013,38.1127
41.0795,38.1466
41.0577,38.1804
41.0360,38.2143
41.0142,38.2482
40.9924,38.2821
40.9706,38.3160
40.9488,38.3499
40.9329,38.3756
40.9128,38.4104
40.8927,38.4452
40.8726,38.4800
40.8526,38.5148
40.8325,38.5496
40.8124,38.5844
40.7923,38.6192
40.7722,38.6540
40.7521,38.6888
40.7321,38.7236
40.7120,38.7584
40.6919,38.7932
40.6718,38.8280
40.6517,38.8628
40.6316,38.8976
40.6116,38.9324
40.5915,38.9672
40.5714,39.0020
40.5513,39.0368
40.5312,39.0716
40.5112,39.1064
40.4911,39.1412
40.4710,39.1760
40.4509,39.2108
40.4308,39.2456
40.4107,39.2804
40.3907,39.3152
40.3706,39.3500
40.3505,39.3848
40.3304,39.4196
40.3103,39.4544
40.2902,39.4892
40.2702,39.5240
40.2501,39.5588
40.2300,39.5936
40.2099,39.6284
40.1898,39.6632
40.1697,39.6980
40.1497,39.7328
40.1296,39.7676
40.1095,39.8024
40.0894,39.8372
40.0693,39.8720
40.0493,39.9068


==> pics/curvature_constrained_path/arc_fillet.csv <==
x,y
-13.50000,-6.50000
-13.48949,-6.50000
-13.47897,-6.50000
-13.46846,-6.50000
-13.45795,-6.50000
-13.44744,-6.50000
-13.43692,-6.50000
-13.42641,-6.50000
-13.41590,-6.50000
-13.40538,-6.50000
-13.39487,-6.50000
-13.38436,-6.50000
-13.37384,-6.50000
-13.36333,-6.50000
-13.35282,-6.50000
-13.34231,-6.50000
-13.33179,-6.50000
-13.32128,-6.50000
-13.31077,-6.50000
-13.30025,-6.50000
-13.28974,-6.50000
-13.27923,-6.50000
-13.26871,-6.50000
-13.25820,-6.50000
-13.25820,-6.50000
-13.24432,-6.49997
-13.23043,-6.49988
-13.21655,-6.49974
-13.21655,-6.49974
-13.20654,-6.49961
-13.19654,-6.49949
-13.18654,-6.49936
-13.17654,-6.49924
-13.16653,-6.49911
-13.15653,-6.49899
-13.14653,-6.49886
-13.13653,-6.49874
-13.12652,-6.49861
-13.11652,-6.49849
-13.10652,-6.49836
-13.09652,-6.49824
-13.08651,-6.49811
-13.07651,-6.49799
-13.06651,-6.49786
-13.05651,-6.49774
-13.04650,-6.49761
-13.03650,-6.49749
-13.02650,-6.49736
-13.01650,-6.49724
-13.00649,-6.49711
-12.99649,-6.49699
-12.98649,-6.49686
-12.97649,-6.49674
-12.96648,-6.49661
-12.95648,-6.49649
-12.94648,-6.49636
-12.93648,-6.49624
-12.92647,-6.49611
-12.91647,-6.49599
-12.90647,-6.49586
-12.89647,-6.49574
-12.88646,-6.49561
-12.87646,-6.49549
-12.86646,-6.49536
-12.85646,-6.49524
-12.84645,-6.49511
-12.83645,-6.49499
-12.82645,-6.49486
-12.81645,-6.49474
-12.80644,-6.49461
-12.79644,-6.49449
-12.78644,-6.49436
-12.77644,-6.49424
-12.76643,-6.49411
-12.75643,-6.49399
-12.74643,-6.49386
-12.73643,-6.49374
-12.72642,-6.49361
-12.71642,-6.49349
-12.70642,-6.49336
-12.69642,-6.49324
-12.68641,-6.49311
-12.67641,-6.49299
-12.66641,-6.49286
-12.65641,-6.49274
-12.64640,-6.49261
-12.63640,-6.49249
-12.62640,-6.49236
-12.61640,-6.49224
-12.60639,-6.49211
-12.59639,-6.49199
-12.58639,-6.49186
-12.57639,-6.49174
-12.56638,-6.49161
-12.55638,-6.49149
-12.54638,-6.49136
-12.53638,-6.49124
-12.52637,-6.49111
-12.51637,-6.49099
-12.50637,-6.49086
-12.49637,-6.49074
-12.48636,-6.49061
-12.47636,-6.49049
-12.46636,-6.49036
-12.45636,-6.49024
-12.44635,-6.49011
-12.43635,-6.48999
-12.42635,-6.48986
-12.41634,-6.48974
-12.40634,-6.48961
-12.39634,-6.48949
-12.38634,-6.48936
-12.37633,-6.48924
-12.36633,-6.48911
-12.35633,-6.48899
-12.34633,-6.48886
-12.33632,-6.48874
-12.32632,-6.48861
-12.31632,-6.48849
-12.30632,-6.48836
-12.29631,-6.48824
-12.28631,-6.48811
-12.27631,-6.48799
-12.26631,-6.48786
-12.25630,-6.48774
-12.24630,-6.48761
-12.23630,-6.48749
-12.22630,-6.48736
-12.21629,-6.48724
-12.20629,-6.48711
-12.19629,-6.48699
-12.18629,-6.48686
-12.17628,-6.48674
-12.16628,-6.48661
-12.15628,-6.48649
-12.14628,-6.48636
-12.13627,-6.48624
-12.12627,-6.48611
-12.11627,-6.48599
-12.10627,-6.48586
-12.09626,-6.48574
-12.08626,-6.48561
-12.07626,-6.48549
-12.06626,-6.48536
-12.05625,-6.48524
-12.04625,-6.48511
-12.03625,-6.48499
-12.02625,-6.48486
-12.01624,-6.48474
-12.00624,-6.48461
-11.99624,-6.48449
-11.98624,-6.48436
-11.97623,-6.48424
-11.96623,-6.48411
-11.95623,-6.48399
-11.94623,-6.48386
-11.93622,-6.48374
-11.92622,-6.48361
-11.91622,-6.48349
-11.90622,-6.48336
-11.89621,-6.48324
-11.88621,-6.48311
-11.87621,-6.48299
-11.86621,-6.48286
-11.85620,-6.48274
-11.84620,-6.48261
-11.83620,-6.48249
-11.82620,-6.48236
-11.81619,-6.48224
-11.80619,-6.48211
-11.79619,-6.48199
-11.78619,-6.48186
-11.77618,-6.48174
-11.76618,-6.48161
-11.75618,-6.48149
-11.74618,-6.48136
-11.73617,-6.48124
-11.72617,-6.48111
-11.71617,-6.48099
-11.70617,-6.48086
-11.69616,-6.48074
-11.68616,-6.48061
-11.67616,-6.48049
-11.66616,-6.48036
-11.65615,-6.48024
-11.64615,-6.48011
-11.63615,-6.47999
-11.62615,-6.47986
-11.61614,-6.47974
-11.60614,-6.47961
-11.59614,-6.47949
-11.58614,-6.47936
-11.57613,-6.47924
-11.56613,-6.47911
-11.55613,-6.47899
-11.54612,-6.47886
-11.53612,-6.47874
-11.52612,-6.47861
-11.51612,-6.47849
-11.50611,-6.47836
-11.49611,-6.47824
-11.48611,-6.47811
-11.47611,-6.47799
-11.46610,-6.47786
-11.45610,-6.47774
-11.44610,-6.47761
-11.43610,-6.47749
-11.42609,-6.47736
-11.41609,-6.47724
-11.40609,-6.47711
-11.39609,-6.47699
-11.38608,-6.47686
-11.37608,-6.47674
-11.36608,-6.47661
-11.35608,-6.47649
-11.34607,-6.47636
-11.33607,-6.47624
-11.32607,-6.47611
-11.31607,-6.47599
-11.30606,-6.47586
-11.29606,-6.47574
-11.28606,-6.47561
-11.27606,-6.47549
-11.26605,-6.47536
-11.25605,-6.47524
-11.24605,-6.47511
-11.23605,-6.47499
-11.22604,-6.47486
-11.21604,-6.47474
-11.20604,-6.47461
-11.19604,-6.47449
-11.18603,-6.47436
-11.17603,-6.47424
-11.16603,-6.47411
-11.15603,-6.47399
-11.14602,-6.47386
-11.13602,-6.47374
-11.12602,-6.47361
-11.11602,-6.47349
-11.10601,-6.47336
-11.09601,-6.47324
-11.08601,-6.47311
-11.07601,-6.47299
-11.06600,-6.47286
-11.05600,-6.47274
-11.04600,-6.47261
-11.03600,-6.47249
-11.02599,-6.47236
-11.01599,-6.47224
-11.00599,-6.47211
-10.99599,-6.47199
-10.98598,-6.47186
-10.97598,-6.47174
-10.96598,-6.47161
-10.95598,-6.47149
-10.94597,-6.47136
-10.93597,-6.47124
-10.92597,-6.47111
-10.91597,-6.47099
-10.90596,-6.47086
-10.89596,-6.47074
-10.88596,-6.47061
-10.87596,-6.47049
-10.86595,-6.47036
-10.85595,-6.47024
-10.84595,-6.47011
-10.83595,-6.46999
-10.82594,-6.46986
-10.81594,-6.46974
-10.80594,-6.46961
-10.79594,-6.46949
-10.78593,-6.46936
-10.77593,-6.46924
-10.76593,-6.46911
-10.75593,-6.46899
-10.74592,-6.46886
-10.73592,-6.46874
-10.72592,-6.46861
-10.71592,-6.46849
-10.70591,-6.46836
-10.69591,-6.46824
-10.68591,-6.46811
-10.67590,-6.46799
-10.66590,-6.46786
-10.65590,-6.46774
-10.64590,-6.46761
-10.63589,-6.46749
-10.62589,-6.46736
-10.61589,-6.46724
-10.60589,-6.46711
-10.59588,-6.46699
-10.58588,-6.46686
-10.57588,-6.46674
-10.56588,-6.46661
-10.55587,-6.46649
-10.54587,-6.46636
-10.53587,-6.46624
-10.52587,-6.46611
-10.51586,-6.46599
-10.50586,-6.46586
-10.49586,-6.46574
-10.48586,-6.46561
-10.47585,-6.46549
-10.46585,-6.46536
-10.45585,-6.46524
-10.44585,-6.46511
-10.43584,-6.46499
-10.42584,-6.46486
-10.41584,-6.46474
-10.40584,-6.46461
-10.39583,-6.46449
-10.38583,-6.46436
-10.37583,-6.46424
-10.36583,-6.46411
-10.35582,-6.46399
-10.34582,-6.46386
-10.33582,-6.46374
-10.32582,-6.46361
-10.31581,-6.46349
-10.30581,-6.46336
-10.29581,-6.46324
-10.28581,-6.46311
-10.27580,-6.46299
-10.26580,-6.46286
-10.25580,-6.46274
-10.24580,-6.46261
-10.23579,-6.46249
-10.22579,-6.46236
-10.21579,-6.46224
-10.20579,-6.46211
-10.19578,-6.46199
-10.18578,-6.46186
-10.17578,-6.46174
-10.16578,-6.46161
-10.15577,-6.46149
-10.14577,-6.46136
-10.13577,-6.46124
-10.12577,-6.46111
-10.11576,-6.46099
-10.10576,-6.46086
-10.09576,-6.46074
-10.08576,-6.46061
-10.07575,-6.46049
-10.06575,-6.46036
-10.05575,-6.46024
-10.04575,-6.46011
-10.03574,-6.45999
-10.02574,-6.45986
-10.01574,-6.45974
-10.00574,-6.45961
-9.99573,-6.45949
-9.98573,-6.45936
-9.97573,-6.45924
-9.96573,-6.45911
-9.95572,-6.45899
-9.94572,-6.45886
-9.93572,-6.45874
-9.92572,-6.45861
-9.91571,-6.45849
-9.90571,-6.45836
-9.89571,-6.45824
-9.88571,-6.45811
-9.87570,-6.45799
-9.86570,-6.45786
-9.85570,-6.45774
-9.84570,-6.45761
-9.83569,-6.45749
-9.82569,-6.45736
-9.81569,-6.45724
-9.80569,-6.45711
-9.79568,-6.45699
-9.78568,-6.45686
-9.77568,-6.45674
-9.76567,-6.45661
-9.75567,-6.45649
-9.74567,-6.45636
-9.73567,-6.45624
-9.72566,-6.45611
-9.71566,-6.45599
-9.70566,-6.45586
-9.69566,-6.45574
-9.68565,-6.45561
-9.67565,-6.45549
-9.66565,-6.45536
-9.65565,-6.45524
-9.64564,-6.45511
-9.63564,-6.45499
-9.62564,-6.45486
-9.61564,-6.45474
-9.60563,-6.45461
-9.59563,-6.45449
-9.58563,-6.45436
-9.57563,-6.45424
-9.56562,-6.45411
-9.55562,-6.45399
-9.54562,-6.45386
-9.53562,-6.45374
-9.52561,-6.45361
-9.51561,-6.45349
-9.50561,-6.45336
-9.49561,-6.45324
-9.48560,-6.45311
-9.47560,-6.45299
-9.46560,-6.45286
-9.45560,-6.45274
-9.44559,-6.45261
-9.43559,-6.45249
-9.42559,-6.45236
-9.41559,-6.45224
-9.40558,-6.45211
-9.39558,-6.45199
-9.38558,-6.45186
-9.37558,-6.45174
-9.36557,-6.45161
-9.35557,-6.45149
-9.34557,-6.45136
-9.33557,-6.45124
-9.32556,-6.45111
-9.31556,-6.45099
-9.30556,-6.45086
-9.29556,-6.45074
-9.28555,-6.45061
-9.27555,-6.45049
-9.26555,-6.45036
-9.25555,-6.45024
-9.24554,-6.45011
-9.23554,-6.44999
-9.22554,-6.44986
-9.21554,-6.44974
-9.20553,-6.44961
-9.19553,-6.44949
-9.18553,-6.44936
-9.17553,-6.44924
-9.16552,-6.44911
-9.15552,-6.44899
-9.14552,-6.44886
-9.13552,-6.44874
-9.12551,-6.44861
-9.11551,-6.44849
-9.10551,-6.44836
-9.09551,-6.44824
-9.08550,-6.44811
-9.07550,-6.44799
-9.06550,-6.44786
-9.05550,-6.44774
-9.04549,-6.44761
-9.03549,-6.44749
-9.02549,-6.44736
-9.01549,-6.44724
-9.00548,-6.44711
-8.99548,-6.44699
-8.98548,-6.44686
-8.97548,-6.44674
-8.96547,-6.44661
-8.95547,-6.44649
-8.94547,-6.44636
-8.93547,-6.44624
-8.92546,-6.44611
-8.91546,-6.44599
-8.90546,-6.44586
-8.89545,-6.44574
-8.88545,-6.44561
-8.87545,-6.44549
-8.86545,-6.44536
-8.85544,-6.44524
-8.84544,-6.44511
-8.83544,-6.44499
-8.82544,-6.44486
-8.81543,-6.44474
-8.80543,-6.44461
-8.79543,-6.44449
-8.78543,-6.44436
-8.77542,-6.44424
-8.76542,-6.44411
-8.75542,-6.44399
-8.74542,-6.44386
-8.73541,-6.44374
-8.72541,-6.44361
-8.71541,-6.44349
-8.70541,-6.44336
-8.69540,-6.44324
-8.68540,-6.44311
-8.67540,-6.44299
-8.66540,-6.44286
-8.65539,-6.44274
-8.64539,-6.44261
-8.63539,-6.44249
-8.62539,-6.44236
-8.61538,-6.44224
-8.60538,-6.44211
-8.59538,-6.44199
-8.58538,-6.44186
-8.57537,-6.44174
-8.56537,-6.44161
-8.55537,-6.44149
-8.54537,-6.44136
-8.53536,-6.44124
-8.52536,-6.44111
-8.51536,-6.44099
-8.50536,-6.44086
-8.49535,-6.44074
-8.48535,-6.44061
-8.47535,-6.44049
-8.46535,-6.44036
-8.45534,-6.44024
-8.44534,-6.44011
-8.43534,-6.43999
-8.42534,-6.43986
-8.41533,-6.43974
-8.40533,-6.43961
-8.39533,-6.43949
-8.38533,-6.43936
-8.37532,-6.43924
-8.36532,-6.43911
-8.35532,-6.43899
-8.34532,-6.43886
-8.33531,-6.43874
-8.32531,-6.43861
-8.31531,-6.43849
-8.30531,-6.43836
-8.29530,-6.43824
-8.28530,-6.43811
-8.27530,-6.43799
-8.26530,-6.43786
-8.25529,-6.43774
-8.24529,-6.43761
-8.23529,-6.43749
-8.22529,-6.43736
-8.21528,-6.43724
-8.20528,-6.43711
-8.19528,-6.43699
-8.18528,-6.43686
-8.17527,-6.43674
-8.16527,-6.43661
-8.15527,-6.43649
-8.14527,-6.43636
-8.13526,-6.43624
-8.12526,-6.43611
-8.11526,-6.43599
-8.10526,-6.43586
-8.09525,-6.43574
-8.08525,-6.43561
-8.07525,-6.43549
-8.06525,-6.43536
-8.05524,-6.43524
-8.04524,-6.43511
-8.03524,-6.43499
-8.02524,-6.43486
-8.01523,-6.43474
-8.00523,-6.43461
-7.99523,-6.43449
-7.98522,-6.43436
-7.97522,-6.43424
-7.96522,-6.43411
-7.95522,-6.43399
-7.94521,-6.43386
-7.93521,-6.43374
-7.92521,-6.43361
-7.91521,-6.43349
-7.90520,-6.43336
-7.89520,-6.43324
-7.88520,-6.43311
-7.87520,-6.43299
-7.86519,-6.43286
-7.85519,-6.43274
-7.84519,-6.43261
-7.83519,-6.43249
-7.82518,-6.43236
-7.81518,-6.43224
-7.80518,-6.43211
-7.79518,-6.43199
-7.78517,-6.43186
-7.77517,-6.43174
-7.76517,-6.43161
-7.75517,-6.43149
-7.74516,-6.43136
-7.73516,-6.43124
-7.72516,-6.43111
-7.71516,-6.43099
-7.70515,-6.43086
-7.69515,-6.43074
-7.68515,-6.43061
-7.67515,-6.43049
-7.66514,-6.43036
-7.65514,-6.43024
-7.64514,-6.43011
-7.63514,-6.42999
-7.62513,-6.42986
-7.61513,-6.42974
-7.60513,-6.42961
-7.59513,-6.42949
-7.58512,-6.42936
-7.57512,-6.42924
-7.56512,-6.42911
-7.55512,-6.42899
-7.54511,-6.42886
-7.53511,-6.42874
-7.52511,-6.42861
-7.51511,-6.42849
-7.50510,-6.42836
-7.49510,-6.42824
-7.48510,-6.42811
-7.47510,-6.42799
-7.46509,-6.42786
-7.45509,-6.42774
-7.44509,-6.42761
-7.43509,-6.42749
-7.42508,-6.42736
-7.41508,-6.42724
-7.40508,-6.42711
-7.39508,-6.42699
-7.38507,-6.42686
-7.37507,-6.42674
-7.36507,-6.42661
-7.35507,-6.42649
-7.34506,-6.42636
-7.33506,-6.42624
-7.32506,-6.42611
-7.31506,-6.42599
-7.30505,-6.42586
-7.29505,-6.42574
-7.28505,-6.42561
-7.27505,-6.42549
-7.26504,-6.42536
-7.25504,-6.42524
-7.24504,-6.42511
-7.23504,-6.42499
-7.22503,-6.42486
-7.21503,-6.42474
-7.20503,-6.42461
-7.19503,-6.42449
-7.18502,-6.42436
-7.17502,-6.42424
-7.16502,-6.42411
-7.15502,-6.42399
-7.14501,-6.42386
-7.13501,-6.42374
-7.12501,-6.42361
-7.11500,-6.42349
-7.10500,-6.42336
-7.09500,-6.42324
-7.08500,-6.42311
-7.07499,-6.42299
-7.06499,-6.42286
-7.05499,-6.42274
-7.04499,-6.42261
-7.03498,-6.42249
-7.02498,-6.42236
-7.01498,-6.42224
-7.00498,-6.42211
-6.99497,-6.42199
-6.98497,-6.42186
-6.97497,-6.42174
-6.96497,-6.42161
-6.95496,-6.42149
-6.94496,-6.42136
-6.93496,-6.42124
-6.92496,-6.42111
-6.91495,-6.42099
-6.90495,-6.42086
-6.89495,-6.42074
-6.88495,-6.42061
-6.87494,-6.42049
-6.86494,-6.42036
-6.85494,-6.42024
-6.84494,-6.42011
-6.83493,-6.41999
-6.82493,-6.41986
-6.81493,-6.41974
-6.80493,-6.41961
-6.79492,-6.41949
-6.78492,-6.41936
-6.77492,-6.41924
-6.76492,-6.41911
-6.75491,-6.41899
-6.74491,-6.41886
-6.73491,-6.41874
-6.72491,-6.41861
-6.71490,-6.41849
-6.70490,-6.41836
-6.69490,-6.41824
-6.68490,-6.41811
-6.67489,-6.41799
-6.66489,-6.41786
-6.65489,-6.41774
-6.64489,-6.41761
-6.63488,-6.41749
-6.62488,-6.41736
-6.61488,-6.41724
-6.60488,-6.41711
-6.59487,-6.41699
-6.58487,-6.41686
-6.57487,-6.41674
-6.56487,-6.41661
-6.55486,-6.41649
-6.54486,-6.41636
-6.53486,-6.41624
-6.52486,-6.41611
-6.51485,-6.41599
-6.50485,-6.41586
-6.49485,-6.41574
-6.48485,-6.41561
-6.47484,-6.41549
-6.46484,-6.41536
-6.45484,-6.41524
-6.44484,-6.41511
-6.43483,-6.41499
-6.42483,-6.41486
-6.41483,-6.41474
-6.40483,-6.41461
-6.39482,-6.41449
-6.38482,-6.41436
-6.37482,-6.41424
-6.36482,-6.41411
-6.35481,-6.41399
-6.34481,-6.41386
-6.33481,-6.41374
-6.32481,-6.41361
-6.31480,-6.41349
-6.30480,-6.41336
-6.29480,-6.41324
-6.28480,-6.41311
-6.27479,-6.41299
-6.26479,-6.41286
-6.25479,-6.41274
-6.24479,-6.41261
-6.23478,-6.41249
-6.22478,-6.41236
-6.21478,-6.41224
-6.20477,-6.41211
-6.19477,-6.41199
-6.18477,-6.41186
-6.17477,-6.41174
-6.16476,-6.41161
-6.15476,-6.41149
-6.14476,-6.41136
-6.13476,-6.41124
-6.12475,-6.41111
-6.11475,-6.41099
-6.10475,-6.41086
-6.09475,-6.41074
-6.08474,-6.41061
-6.07474,-6.41049
-6.06474,-6.41036
-6.05474,-6.41024
-6.04473,-6.41011
-6.03473,-6.40999
-6.02473,-6.40986
-6.01473,-6.40974
-6.00472,-6.40961
-5.99472,-6.40949
-5.98472,-6.40936
-5.97472,-6.40924
-5.96471,-6.40911
-5.95471,-6.40899
-5.94471,-6.40886
-5.93471,-6.40874
-5.92470,-6.40861
-5.91470,-6.40849
-5.90470,-6.40836
-5.89470,-6.40824
-5.88469,-6.40811
-5.87469,-6.40799
-5.86469,-6.40786
-5.85469,-6.40774
-5.84468,-6.40761
-5.83468,-6.40749
-5.82468,-6.40736
-5.81468,-6.40724
-5.80467,-6.40711
-5.79467,-6.40699
-5.78467,-6.40686
-5.77467,-6.40674
-5.76466,-6.40661
-5.75466,-6.40649
-5.74466,-6.40636
-5.73466,-6.40624
-5.72465,-6.40611
-5.71465,-6.40599
-5.70465,-6.40586
-5.69465,-6.40574
-5.68464,-6.40561
-5.67464,-6.40549
-5.66464,-6.40536
-5.65464,-6.40524
-5.64463,-6.40511
-5.63463,-6.40499
-5.62463,-6.40486
-5.61463,-6.40474
-5.60462,-6.40461
-5.59462,-6.40449
-5.58462,-6.40436
-5.57462,-6.40424
-5.56461,-6.40411
-5.55461,-6.40399
-5.54461,-6.40386
-5.53461,-6.40374
-5.52460,-6.40361
-5.51460,-6.40349
-5.50460,-6.40336
-5.49460,-6.40324
-5.48459,-6.40311
-5.47459,-6.40299
-5.46459,-6.40286
-5.45459,-6.40274
-5.44458,-6.40261
-5.43458,-6.40249
-5.42458,-6.40236
-5.41458,-6.40224
-5.40457,-6.40211
-5.39457,-6.40199
-5.38457,-6.40186
-5.37457,-6.40174
-5.36456,-6.40161
-5.35456,-6.40149
-5.34456,-6.40136
-5.33455,-6.40124
-5.32455,-6.40111
-5.31455,-6.40099
-5.30455,-6.40086
-5.29454,-6.40074
-5.28454,-6.40061
-5.27454,-6.40049
-5.26454,-6.40036
-5.25453,-6.40024
-5.24453,-6.40011
-5.23453,-6.39999
-5.22453,-6.39986
-5.21452,-6.39974
-5.20452,-6.39961
-5.19452,-6.39949
-5.18452,-6.39936
-5.17451,-6.39924
-5.16451,-6.39911
-5.15451,-6.39899
-5.14451,-6.39886
-5.13450,-6.39874
-5.12450,-6.39861
-5.11450,-6.39849
-5.10450,-6.39836
-5.09449,-6.39824
-5.08449,-6.39811
-5.07449,-6.39799
-5.06449,-6.39786
-5.05448,-6.39774
-5.04448,-6.39761
-5.03448,-6.39749
-5.02448,-6.39736
-5.01447,-6.39723
-5.00447,-6.39711
-4.99447,-6.39698
-4.98447,-6.39686
-4.97446,-6.39673
-4.96446,-6.39661
-4.95446,-6.39648
-4.94446,-6.39636
-4.93445,-6.39623
-4.92445,-6.39611
-4.91445,-6.39598
-4.90445,-6.39586
-4.89444,-6.39573
-4.88444,-6.39561
-4.87444,-6.39548
-4.86444,-6.39536
-4.85443,-6.39523
-4.84443,-6.39511
-4.83443,-6.39498
-4.82443,-6.39486
-4.81442,-6.39473
-4.80442,-6.39461
-4.79442,-6.39448
-4.78442,-6.39436
-4.77441,-6.39423
-4.76441,-6.39411
-4.75441,-6.39398
-4.74441,-6.39386
-4.73440,-6.39373
-4.72440,-6.39361
-4.71440,-6.39348
-4.70440,-6.39336
-4.69439,-6.39323
-4.68439,-6.39311
-4.67439,-6.39298
-4.66439,-6.39286
-4.65438,-6.39273
-4.64438,-6.39261
-4.63438,-6.39248
-4.62438,-6.39236
-4.61437,-6.39223
-4.60437,-6.39211
-4.59437,-6.39198
-4.58437,-6.39186
-4.57436,-6.39173
-4.56436,-6.39161
-4.55436,-6.39148
-4.54436,-6.39136
-4.53435,-6.39123
-4.52435,-6.39111
-4.51435,-6.39098
-4.50435,-6.39086
-4.49434,-6.39073
-4.48434,-6.39061
-4.47434,-6.39048
-4.46433,-6.39036
-4.45433,-6.39023
-4.44433,-6.39011
-4.43433,-6.38998
-4.42432,-6.38986
-4.41432,-6.38973
-4.40432,-6.38961
-4.39432,-6.38948
-4.38431,-6.38936
-4.37431,-6.38923
-4.36431,-6.38911
-4.35431,-6.38898
-4.34430,-6.38886
-4.33430,-6.38873
-4.32430,-6.38861
-4.31430,-6.38848
-4.30429,-6.38836
-4.29429,-6.38823
-4.28429,-6.38811
-4.27429,-6.38798
-4.26428,-6.38786
-4.25428,-6.38773
-4.24428,-6.38761
-4.23428,-6.38748
-4.22427,-6.38736
-4.21427,-6.38723
-4.20427,-6.38711
-4.19427,-6.38698
-4.18426,-6.38686
-4.17426,-6.38673
-4.16426,-6.38661
-4.15426,-6.38648
-4.14425,-6.38636
-4.13425,-6.38623
-4.12425,-6.38611
-4.11425,-6.38598
-4.10424,-6.38586
-4.09424,-6.38573
-4.08424,-6.38561
-4.07424,-6.38548
-4.06423,-6.38536
-4.05423,-6.38523
-4.04423,-6.38511
-4.03423,-6.38498
-4.02422,-6.38486
-4.01422,-6.38473
-4.00422,-6.38461
-3.99422,-6.38448
-3.98421,-6.38436
-3.97421,-6.38423
-3.96421,-6.38411
-3.95421,-6.38398
-3.94420,-6.38386
-3.93420,-6.38373
-3.92420,-6.38361
-3.91420,-6.38348
-3.90419,-6.38336
-3.89419,-6.38323
-3.88419,-6.38311
-3.87419,-6.38298
-3.86418,-6.38286
-3.85418,-6.38273
-3.84418,-6.38261
-3.83418,-6.38248
-3.82417,-6.38236
-3.81417,-6.38223
-3.80417,-6.38211
-3.79417,-6.38198
-3.78416,-6.38186
-3.77416,-6.38173
-3.76416,-6.38161
-3.75416,-6.38148
-3.74415,-6.38136
-3.73415,-6.38123
-3.72415,-6.38111
-3.71415,-6.38098
-3.70414,-6.38086
-3.69414,-6.38073
-3.68414,-6.38061
-3.67414,-6.38048
-3.66413,-6.38036
-3.65413,-6.38023
-3.64413,-6.38011
-3.63413,-6.37998
-3.62412,-6.37986
-3.61412,-6.37973
-3.60412,-6.37961
-3.59412,-6.37948
-3.58411,-6.37936
-3.57411,-6.37923
-3.56411,-6.37911
-3.55410,-6.37898
-3.54410,-6.37886
-3.53410,-6.37873
-3.52410,-6.37861
-3.51409,-6.37848
-3.50409,-6.37836
-3.49409,-6.37823
-3.48409,-6.37811
-3.47408,-6.37798
-3.46408,-6.37786
-3.45408,-6.37773
-3.44408,-6.37761
-3.43407,-6.37748
-3.42407,-6.37736
-3.41407,-6.37723
-3.40407,-6.37711
-3.39406,-6.37698
-3.38406,-6.37686
-3.37406,-6.37673
-3.36406,-6.37661
-3.35405,-6.37648
-3.34405,-6.37636
-3.33405,-6.37623
-3.32405,-6.37611
-3.31404,-6.37598
-3.30404,-6.37586
-3.29404,-6.37573
-3.28404,-6.37561
-3.27403,-6.37548
-3.26403,-6.37536
-3.25403,-6.37523
-3.24403,-6.37511
-3.23402,-6.37498
-3.22402,-6.37486
-3.21402,-6.37473
-3.20402,-6.37461
-3.19401,-6.37448
-3.18401,-6.37436
-3.17401,-6.37423
-3.16401,-6.37411
-3.15400,-6.37398
-3.14400,-6.37386
-3.13400,-6.37373
-3.12400,-6.37361
-3.11399,-6.37348
-3.10399,-6.37336
-3.09399,-6.37323
-3.08399,-6.37311
-3.07398,-6.37298
-3.06398,-6.37286
-3.05398,-6.37273
-3.04398,-6.37261
-3.03397,-6.37248
-3.02397,-6.37236
-3.01397,-6.37223
-3.00397,-6.37211
-2.99396,-6.37198
-2.98396,-6.37186
-2.97396,-6.37173
-2.96396,-6.37161
-2.95395,-6.37148
-2.94395,-6.37136
-2.93395,-6.37123
-2.92395,-6.37111
-2.91394,-6.37098
-2.90394,-6.37086
-2.89394,-6.37073
-2.88394,-6.37061
-2.87393,-6.37048
-2.86393,-6.37036
-2.85393,-6.37023
-2.84393,-6.37011
-2.83392,-6.36998
-2.82392,-6.36986
-2.81392,-6.36973
-2.80392,-6.36961
-2.79391,-6.36948
-2.78391,-6.36936
-2.77391,-6.36923
-2.76391,-6.36911
-2.75390,-6.36898
-2.74390,-6.36886
-2.73390,-6.36873
-2.72390,-6.36861
-2.71389,-6.36848
-2.70389,-6.36836
-2.69389,-6.36823
-2.68388,-6.36811
-2.67388,-6.36798
-2.66388,-6.36786
-2.65388,-6.36773
-2.64387,-6.36761
-2.63387,-6.36748
-2.62387,-6.36736
-2.61387,-6.36723
-2.60386,-6.36711
-2.59386,-6.36698
-2.58386,-6.36686
-2.57386,-6.36673
-2.56385,-6.36661
-2.55385,-6.36648
-2.54385,-6.36636
-2.53385,-6.36623
-2.52384,-6.36611
-2.51384,-6.36598
-2.50384,-6.36586
-2.49384,-6.36573
-2.48383,-6.36561
-2.47383,-6.36548
-2.46383,-6.36536
-2.45383,-6.36523
-2.44382,-6.36511
-2.43382,-6.36498
-2.42382,-6.36486
-2.41382,-6.36473
-2.40381,-6.36461
-2.39381,-6.36448
-2.38381,-6.36436
-2.37381,-6.36423
-2.36380,-6.36411
-2.35380,-6.36398
-2.34380,-6.36386
-2.33380,-6.36373
-2.32379,-6.36361
-2.31379,-6.36348
-2.30379,-6.36336
-2.29379,-6.36323
-2.28378,-6.36311
-2.27378,-6.36298
-2.26378,-6.36286
-2.25378,-6.36273
-2.24377,-6.36261
-2.23377,-6.36248
-2.22377,-6.36236
-2.21377,-6.36223
-2.20376,-6.36211
-2.19376,-6.36198
-2.18376,-6.36186
-2.17376,-6.36173
-2.16375,-6.36161
-2.15375,-6.36148
-2.14375,-6.36136
-2.13375,-6.36123
-2.12374,-6.36111
-2.11374,-6.36098
-2.10374,-6.36086
-2.09374,-6.36073
-2.08373,-6.36061
-2.07373,-6.36048
-2.06373,-6.36036
-2.05373,-6.36023
-2.04372,-6.36011
-2.03372,-6.35998
-2.02372,-6.35986
-2.01372,-6.35973
-2.00371,-6.35961
-1.99371,-6.35948
-1.98371,-6.35936
-1.97371,-6.35923
-1.96370,-6.35911
-1.95370,-6.35898
-1.94370,-6.35886
-1.93370,-6.35873
-1.92369,-6.35861
-1.91369,-6.35848
-1.90369,-6.35836
-1.89369,-6.35823
-1.88368,-6.35811
-1.87368,-6.35798
-1.86368,-6.35786
-1.85368,-6.35773
-1.84367,-6.35761
-1.83367,-6.35748
-1.82367,-6.35736
-1.81367,-6.35723
-1.80366,-6.35711
-1.79366,-6.35698
-1.78366,-6.35686
-1.77365,-6.35673
-1.76365,-6.35661
-1.75365,-6.35648
-1.74365,-6.35636
-1.73364,-6.35623
-1.72364,-6.35611
-1.71364,-6.35598
-1.70364,-6.35586
-1.69363,-6.35573
-1.68363,-6.35561
-1.67363,-6.35548
-1.66363,-6.35536
-1.65362,-6.35523
-1.64362,-6.35511
-1.63362,-6.35498
-1.62362,-6.35486
-1.61361,-6.35473
-1.60361,-6.35461
-1.59361,-6.35448
-1.58361,-6.35436
-1.57360,-6.35423
-1.56360,-6.35411
-1.55360,-6.35398
-1.54360,-6.35386
-1.53359,-6.35373
-1.52359,-6.35361
-1.51359,-6.35348
-1.50359,-6.35336
-1.49358,-6.35323
-1.48358,-6.35311
-1.47358,-6.35298
-1.46358,-6.35286
-1.45357,-6.35273
-1.44357,-6.35261
-1.43357,-6.35248
-1.42357,-6.35236
-1.41356,-6.35223
-1.40356,-6.35211
-1.39356,-6.35198
-1.38356,-6.35186
-1.37355,-6.35173
-1.36355,-6.35161
-1.35355,-6.35148
-1.34355,-6.35136
-1.33354,-6.35123
-1.32354,-6.35111
-1.31354,-6.35098
-1.30354,-6.35086
-1.29353,-6.35073
-1.28353,-6.35061
-1.27353,-6.35048
-1.26353,-6.35036
-1.25352,-6.35023
-1.24352,-6.35011
-1.23352,-6.34998
-1.22352,-6.34986
-1.21351,-6.34973
-1.20351,-6.34961
-1.19351,-6.34948
-1.18351,-6.34936
-1.17350,-6.34923
-1.16350,-6.34911
-1.15350,-6.34898
-1.14350,-6.34886
-1.13349,-6.34873
-1.12349,-6.34861
-1.11349,-6.34848
-1.10349,-6.34836
-1.09348,-6.34823
-1.08348,-6.34811
-1.07348,-6.34798
-1.06348,-6.34786
-1.05347,-6.34773
-1.04347,-6.34761
-1.03347,-6.34748
-1.02347,-6.34736
-1.01346,-6.34723
-1.00346,-6.34711
-0.99346,-6.34698
-0.98346,-6.34686
-0.97345,-6.34673
-0.96345,-6.34661
-0.95345,-6.34648
-0.94345,-6.34636
-0.93344,-6.34623
-0.92344,-6.34611
-0.91344,-6.34598
-0.90343,-6.34586
-0.89343,-6.34573
-0.88343,-6.34561
-0.87343,-6.34548
-0.86342,-6.34536
-0.85342,-6.34523
-0.84342,-6.34511
-0.83342,-6.34498
-0.82341,-6.34486
-0.81341,-6.34473
-0.80341,-6.34461
-0.79341,-6.34448
-0.78340,-6.34436
-0.77340,-6.34423
-0.76340,-6.34411
-0.75340,-6.34398
-0.74339,-6.34386
-0.73339,-6.34373
-0.72339,-6.34361
-0.71339,-6.34348
-0.70338,-6.34336
-0.69338,-6.34323
-0.68338,-6.34311
-0.67338,-6.34298
-0.66337,-6.34286
-0.65337,-6.34273
-0.64337,-6.34261
-0.63337,-6.34248
-0.62336,-6.34236
-0.61336,-6.34223
-0.60336,-6.34211
-0.59336,-6.34198
-0.58335,-6.34186
-0.57335,-6.34173
-0.56335,-6.34161
-0.55335,-6.34148
-0.54334,-6.34136
-0.53334,-6.34123
-0.52334,-6.34111
-0.51334,-6.34098
-0.50333,-6.34086
-0.49333,-6.34073
-0.48333,-6.34061
-0.47333,-6.34048
-0.46332,-6.34036
-0.45332,-6.34023
-0.44332,-6.34011
-0.43332,-6.33998
-0.42331,-6.33986
-0.41331,-6.33973
-0.40331,-6.33961
-0.39331,-6.33948
-0.38330,-6.33936
-0.37330,-6.33923
-0.36330,-6.33911
-0.35330,-6.33898
-0.34329,-6.33886
-0.33329,-6.33873
-0.32329,-6.33861
-0.31329,-6.33848
-0.30328,-6.33836
-0.29328,-6.33823
-0.28328,-6.33811
-0.27328,-6.33798
-0.26327,-6.33786
-0.25327,-6.33773
-0.24327,-6.33761
-0.23327,-6.33748
-0.22326,-6.33736
-0.21326,-6.33723
-0.20326,-6.33711
-0.19326,-6.33698
-0.18325,-6.33686
-0.17325,-6.33673
-0.16325,-6.33661
-0.15325,-6.33648
-0.14324,-6.33636
-0.13324,-6.33623
-0.12324,-6.33611
-0.11324,-6.33598
-0.10323,-6.33586
-0.09323,-6.33573
-0.08323,-6.33561
-0.07323,-6.33548
-0.06322,-6.33536
-0.05322,-6.33523
-0.04322,-6.33511
-0.03322,-6.33498
-0.02321,-6.33486
-0.01321,-6.33473
-0.00321,-6.33461
0.00680,-6.33448
0.01680,-6.33436
0.02680,-6.33423
0.03680,-6.33411
0.04681,-6.33398
0.05681,-6.33386
0.06681,-6.33373
0.07681,-6.33361
0.08682,-6.33348
0.09682,-6.33336
0.10682,-6.33323
0.11682,-6.33311
0.12683,-6.33298
0.13683,-6.33286
0.14683,-6.33273
0.15683,-6.33261
0.16684,-6.33248
0.17684,-6.33236
0.18684,-6.33223
0.19684,-6.33211
0.20685,-6.33198
0.21685,-6.33186
0.22685,-6.33173
0.23685,-6.33161
0.24686,-6.33148
0.25686,-6.33136
0.26686,-6.33123
0.27686,-6.33111
0.28687,-6.33098
0.29687,-6.33086
0.30687,-6.33073
0.31687,-6.33061
0.32688,-6.33048
0.33688,-6.33036
0.34688,-6.33023
0.35688,-6.33011
0.36689,-6.32998
0.37689,-6.32986
0.38689,-6.32973
0.39689,-6.32961
0.40690,-6.32948
0.41690,-6.32936
0.42690,-6.32923
0.43690,-6.32911
0.44691,-6.32898
0.45691,-6.32886
0.46691,-6.32873
0.47691,-6.32861
0.48692,-6.32848
0.49692,-6.32836
0.50692,-6.32823
0.51692,-6.32811
0.52693,-6.32798
0.53693,-6.32786
0.54693,-6.32773
0.55693,-6.32761
0.56694,-6.32748
0.57694,-6.32736
0.58694,-6.32723
0.59694,-6.32711
0.60695,-6.32698
0.61695,-6.32686
0.62695,-6.32673
0.63695,-6.32661
0.64696,-6.32648
0.65696,-6.32636
0.66696,-6.32623
0.67696,-6.32611
0.68697,-6.32598
0.69697,-6.32586
0.70697,-6.32573
0.71697,-6.32561
0.72698,-6.32548
0.73698,-6.32536
0.74698,-6.32523
0.75698,-6.32511
0.76699,-6.32498
0.77699,-6.32486
0.78699,-6.32473
0.79699,-6.32461
0.80700,-6.32448
0.81700,-6.32436
0.82700,-6.32423
0.83700,-6.32411
0.84701,-6.32398
0.85701,-6.32386
0.86701,-6.32373
0.87702,-6.32361
0.88702,-6.32348
0.89702,-6.32336
0.90702,-6.32323
0.91703,-6.32311
0.92703,-6.32298
0.93703,-6.32286
0.94703,-6.32273
0.95704,-6.32261
0.96704,-6.32248
0.97704,-6.32236
0.98704,-6.32223
0.99705,-6.32211
1.00705,-6.32198
1.01705,-6.32186
1.02705,-6.32173
1.03706,-6.32161
1.04706,-6.32148
1.05706,-6.32136
1.06706,-6.32123
1.07707,-6.32111
1.08707,-6.32098
1.09707,-6.32086
1.10707,-6.32073
1.11708,-6.32061
1.12708,-6.32048
1.13708,-6.32036
1.14708,-6.32023
1.15709,-6.32011
1.16709,-6.31998
1.17709,-6.31986
1.18709,-6.31973
1.19710,-6.31961
1.20710,-6.31948
1.21710,-6.31936
1.22710,-6.31923
1.23711,-6.31911
1.24711,-6.31898
1.25711,-6.31886
1.26711,-6.31873
1.27712,-6.31861
1.28712,-6.31848
1.29712,-6.31836
1.30712,-6.31823
1.31713,-6.31811
1.32713,-6.31798
1.33713,-6.31786
1.34713,-6.31773
1.35714,-6.31761
1.36714,-6.31748
1.37714,-6.31736
1.38714,-6.31723
1.39715,-6.31711
1.40715,-6.31698
1.41715,-6.31686
1.42715,-6.31673
1.43716,-6.31661
1.44716,-6.31648
1.45716,-6.31636
1.46716,-6.31623
1.47717,-6.31611
1.48717,-6.31598
1.49717,-6.31586
1.50717,-6.31573
1.51718,-6.31561
1.52718,-6.31548
1.53718,-6.31536
1.54718,-6.31523
1.55719,-6.31511
1.56719,-6.31498
1.57719,-6.31486
1.58719,-6.31473
1.59720,-6.31461
1.60720,-6.31448
1.61720,-6.31436
1.62720,-6.31423
1.63721,-6.31411
1.64721,-6.31398
1.65721,-6.31386
1.66721,-6.31373
1.67722,-6.31361
1.68722,-6.31348
1.69722,-6.31336
1.70722,-6.31323
1.71723,-6.31311
1.72723,-6.31298
1.73723,-6.31286
1.74724,-6.31273
1.75724,-6.31261
1.76724,-6.31248
1.77724,-6.31236
1.78725,-6.31223
1.79725,-6.31211
1.80725,-6.31198
1.81725,-6.31186
1.82726,-6.31173
1.83726,-6.31161
1.84726,-6.31148
1.85726,-6.31136
1.86727,-6.31123
1.87727,-6.31111
1.88727,-6.31098
1.89727,-6.31086
1.90728,-6.31073
1.91728,-6.31061
1.92728,-6.31048
1.93728,-6.31036
1.94729,-6.31023
1.95729,-6.31011
1.96729,-6.30998
1.97729,-6.30986
1.98730,-6.30973
1.99730,-6.30961
2.00730,-6.30948
2.01730,-6.30936
2.02731,-6.30923
2.03731,-6.30911
2.04731,-6.30898
2.05731,-6.30886
2.06732,-6.30873
2.07732,-6.30861
2.08732,-6.30848
2.09732,-6.30836
2.10733,-6.30823
2.11733,-6.30811
2.12733,-6.30798
2.13733,-6.30786
2.14734,-6.30773
2.15734,-6.30761
2.16734,-6.30748
2.17734,-6.30736
2.18735,-6.30723
2.19735,-6.30711
2.20735,-6.30698
2.21735,-6.30686
2.22736,-6.30673
2.23736,-6.30661
2.24736,-6.30648
2.25736,-6.30636
2.26737,-6.30623
2.27737,-6.30611
2.28737,-6.30598
2.29737,-6.30586
2.30738,-6.30573
2.31738,-6.30561
2.32738,-6.30548
2.33738,-6.30536
2.34739,-6.30523
2.35739,-6.30511
2.36739,-6.30498
2.37739,-6.30486
2.38740,-6.30473
2.39740,-6.30461
2.40740,-6.30448
2.41740,-6.30436
2.42741,-6.30423
2.43741,-6.30411
2.44741,-6.30398
2.45741,-6.30386
2.46742,-6.30373
2.47742,-6.30361
2.48742,-6.30348
2.49742,-6.30336
2.50743,-6.30323
2.51743,-6.30311
2.52743,-6.30298
2.53743,-6.30286
2.54744,-6.30273
2.55744,-6.30261
2.56744,-6.30248
2.57744,-6.30236
2.58745,-6.30223
2.59745,-6.30211
2.60745,-6.30198
2.61745,-6.30186
2.62746,-6.30173
2.63746,-6.30161
2.64746,-6.30148
2.65747,-6.30136
2.66747,-6.30123
2.67747,-6.30111
2.68747,-6.30098
2.69748,-6.30086
2.70748,-6.30073
2.71748,-6.30061
2.72748,-6.30048
2.73749,-6.30036
2.74749,-6.30023
2.75749,-6.30011
2.76749,-6.29998
2.77750,-6.29986
2.78750,-6.29973
2.79750,-6.29961
2.80750,-6.29948
2.81751,-6.29936
2.82751,-6.29923
2.83751,-6.29911
2.84751,-6.29898
2.85752,-6.29886
2.86752,-6.29873
2.87752,-6.29861
2.88752,-6.29848
2.89753,-6.29836
2.90753,-6.29823
2.91753,-6.29811
2.92753,-6.29798
2.93754,-6.29786
2.94754,-6.29773
2.95754,-6.29761
2.96754,-6.29748
2.97755,-6.29736
2.98755,-6.29723
2.99755,-6.29711
3.00755,-6.29698
3.01756,-6.29686
3.02756,-6.29673
3.03756,-6.29661
3.04756,-6.29648
3.05757,-6.29636
3.06757,-6.29623
3.07757,-6.29611
3.08757,-6.29598
3.09758,-6.29586
3.10758,-6.29573
3.11758,-6.29561
3.12758,-6.29548
3.13759,-6.29536
3.14759,-6.29523
3.15759,-6.29511
3.16759,-6.29498
3.17760,-6.29486
3.18760,-6.29473
3.19760,-6.29461
3.20760,-6.29448
3.21761,-6.29436
3.22761,-6.29423
3.23761,-6.29411
3.24761,-6.29398
3.25762,-6.29386
3.26762,-6.29373
3.27762,-6.29361
3.28762,-6.29348
3.29763,-6.29336
3.30763,-6.29323
3.31763,-6.29311
3.32763,-6.29298
3.33764,-6.29286
3.34764,-6.29273
3.35764,-6.29261
3.36764,-6.29248
3.37765,-6.29236
3.38765,-6.29223
3.39765,-6.29211
3.40765,-6.29198
3.41766,-6.29186
3.42766,-6.29173
3.43766,-6.29161
3.44766,-6.29148
3.45767,-6.29136
3.46767,-6.29123
3.47767,-6.29111
3.48767,-6.29098
3.49768,-6.29086
3.50768,-6.29073
3.51768,-6.29061
3.52769,-6.29048
3.53769,-6.29036
3.54769,-6.29023
3.55769,-6.29011
3.56770,-6.28998
3.57770,-6.28986
3.58770,-6.28973
3.59770,-6.28961
3.60771,-6.28948
3.61771,-6.28936
3.62771,-6.28923
3.63771,-6.28911
3.64772,-6.28898
3.65772,-6.28885
3.66772,-6.28873
3.67772,-6.28860
3.68773,-6.28848
3.69773,-6.28835
3.70773,-6.28823
3.71773,-6.28810
3.72774,-6.28798
3.73774,-6.28785
3.74774,-6.28773
3.75774,-6.28760
3.76775,-6.28748
3.77775,-6.28735
3.78775,-6.28723
3.79775,-6.28710
3.80776,-6.28698
3.81776,-6.28685
3.82776,-6.28673
3.83776,-6.28660
3.84777,-6.28648
3.85777,-6.28635
3.86777,-6.28623
3.87777,-6.28610
3.88778,-6.28598
3.89778,-6.28585
3.90778,-6.28573
3.91778,-6.28560
3.92779,-6.28548
3.93779,-6.28535
3.94779,-6.28523
3.95779,-6.28510
3.96780,-6.28498
3.97780,-6.28485
3.98780,-6.28473
3.99780,-6.28460
4.00781,-6.28448
4.01781,-6.28435
4.02781,-6.28423
4.03781,-6.28410
4.04782,-6.28398
4.05782,-6.28385
4.05782,-6.28385
4.06790,-6.28371
4.07798,-6.28354
4.08806,-6.28334
4.09814,-6.28311
4.10821,-6.28284
4.11829,-6.28255
4.12837,-6.28223
4.13844,-6.28187
4.14851,-6.28149
4.15859,-6.28107
4.16866,-6.28063
4.17873,-6.28015
4.18880,-6.27964
4.19886,-6.27910
4.20893,-6.27854
4.21899,-6.27794
4.22905,-6.27731
4.23911,-6.27665
4.24917,-6.27596
4.25922,-6.27524
4.26928,-6.27449
4.27933,-6.27371
4.28938,-6.27290
4.29942,-6.27206
4.30947,-6.27119
4.31951,-6.27028
4.32954,-6.26935
4.33958,-6.26839
4.34961,-6.26740
4.35964,-6.26637
4.36967,-6.26532
4.37969,-6.26423
4.38971,-6.26312
4.39972,-6.26197
4.40974,-6.26080
4.41974,-6.25959
4.42975,-6.25836
4.43975,-6.25709
4.44975,-6.25580
4.45974,-6.25447
4.46973,-6.25311
4.47972,-6.25173
4.48970,-6.25031
4.49967,-6.24886
4.50965,-6.24738
4.51961,-6.24588
4.52958,-6.24434
4.53953,-6.24277
4.54949,-6.24117
4.55944,-6.23955
4.56938,-6.23789
4.57932,-6.23620
4.58925,-6.23448
4.59918,-6.23273
4.60910,-6.23095
4.61902,-6.22915
4.62893,-6.22731
4.63884,-6.22544
4.64874,-6.22354
4.65864,-6.22161
4.66852,-6.21966
4.67841,-6.21767
4.68828,-6.21565
4.69816,-6.21360
4.70802,-6.21152
4.71788,-6.20942
4.72773,-6.20728
4.73758,-6.20511
4.74741,-6.20292
4.75725,-6.20069
4.76707,-6.19843
4.77689,-6.19615
4.78670,-6.19383
4.79651,-6.19149
4.80630,-6.18911
4.81609,-6.18671
4.82588,-6.18427
4.83565,-6.18181
4.84542,-6.17932
4.85518,-6.17680
4.86493,-6.17424
4.87468,-6.17166
4.88441,-6.16905
4.89414,-6.16641
4.90386,-6.16374
4.91358,-6.16104
4.92328,-6.15831
4.93298,-6.15555
4.94267,-6.15277
4.95235,-6.14995
4.96202,-6.14710
4.97168,-6.14423
4.98133,-6.14132
4.99098,-6.13839
5.00061,-6.13543
5.01024,-6.13244
5.01986,-6.12942
5.02947,-6.12637
5.03907,-6.12329
5.04866,-6.12018
5.05824,-6.11704
5.06781,-6.11387
5.07737,-6.11068
5.08692,-6.10746
5.09646,-6.10420
5.10599,-6.10092
5.11552,-6.09761
5.12503,-6.09427
5.13453,-6.09090
5.14402,-6.08751
5.15350,-6.08408
5.16297,-6.08063
5.17243,-6.07715
5.18188,-6.07363
5.19132,-6.07009
5.20075,-6.06653
5.21017,-6.06293
5.21957,-6.05930
5.22897,-6.05565
5.23836,-6.05197
5.24773,-6.04826
5.25709,-6.04452
5.26644,-6.04075
5.27578,-6.03696
5.28511,-6.03313
5.29442,-6.02928
5.30373,-6.02540
5.31302,-6.02149
5.32230,-6.01756
5.33157,-6.01359
5.34083,-6.00960
5.35007,-6.00558
5.35931,-6.00153
5.36853,-5.99746
5.37773,-5.99335
5.38693,-5.98922
5.39611,-5.98506
5.40528,-5.98087
5.41444,-5.97666
5.42358,-5.97242
5.43272,-5.96815
5.44184,-5.96385
5.45094,-5.95952
5.46003,-5.95517
5.46911,-5.95079
5.47818,-5.94638
5.48723,-5.94195
5.49627,-5.93748
5.50530,-5.93299
5.51431,-5.92848
5.52331,-5.92393
5.53229,-5.91936
5.54126,-5.91476
5.55022,-5.91014
5.55916,-5.90548
5.56809,-5.90080
5.57701,-5.89610
5.58591,-5.89136
5.59479,-5.88660
5.60367,-5.88181
5.61252,-5.87700
5.62137,-5.87216
5.63019,-5.86729
5.63901,-5.86240
5.64780,-5.85747
5.65659,-5.85253
5.66536,-5.84755
5.67411,-5.84255
5.68285,-5.83752
5.69157,-5.83247
5.70028,-5.82739
5.70897,-5.82228
5.71765,-5.81715
5.72631,-5.81199
5.73495,-5.80681
5.74358,-5.80160
5.75220,-5.79636
5.76079,-5.79109
5.76938,-5.78581
5.77794,-5.78049
5.77794,-5.78049
5.78259,-5.77760
5.78259,-5.77760
5.79111,-5.77228
5.79961,-5.76693
5.80809,-5.76156
5.81656,-5.75616
5.82502,-5.75073
5.83346,-5.74529
5.84188,-5.73981
5.85028,-5.73431
5.85867,-5.72878
5.86704,-5.72323
5.87540,-5.71766
5.88373,-5.71206
5.89205,-5.70643
5.90036,-5.70078
5.90865,-5.69510
5.91691,-5.68940
5.92517,-5.68368
5.93340,-5.67793
5.94162,-5.67215
5.94982,-5.66635
5.95800,-5.66052
5.96617,-5.65468
5.97432,-5.64880
5.98245,-5.64290
5.99056,-5.63698
5.99865,-5.63103
6.00673,-5.62506
6.01479,-5.61906
6.02283,-5.61304
6.03085,-5.60700
6.03885,-5.60093
6.04684,-5.59484
6.05480,-5.58872
6.06275,-5.58258
6.07068,-5.57641
6.07859,-5.57022
6.08649,-5.56401
6.09436,-5.55777
6.10221,-5.55151
6.11005,-5.54523
6.11787,-5.53892
6.12567,-5.53259
6.13344,-5.52624
6.14120,-5.51986
6.14895,-5.51346
6.15667,-5.50704
6.16437,-5.50059
6.17205,-5.49412
6.17971,-5.48762
6.18736,-5.48111
6.19498,-5.47457
6.20258,-5.46800
6.21017,-5.46142
6.21773,-5.45481
6.22528,-5.44818
6.23280,-5.44152
6.24030,-5.43485
6.24779,-5.42815
6.25525,-5.42143
6.26269,-5.41468
6.27012,-5.40791
6.27752,-5.40113
6.28490,-5.39431
6.29226,-5.38748
6.29961,-5.38062
6.30693,-5.37375
6.31422,-5.36685
6.32150,-5.35993
6.32876,-5.35298
6.33600,-5.34602
6.34321,-5.33903
6.35041,-5.33202
6.35758,-5.32499
6.36473,-5.31794
6.37187,-5.31086
6.37898,-5.30377
6.38606,-5.29665
6.39313,-5.28951
6.40018,-5.28235
6.40720,-5.27517
6.41420,-5.26797
6.42118,-5.26075
6.42814,-5.25351
6.43508,-5.24624
6.44199,-5.23896
6.44888,-5.23165
6.45575,-5.22432
6.46260,-5.21698
6.46943,-5.20961
6.47623,-5.20222
6.48302,-5.19481
6.48977,-5.18738
6.49651,-5.17993
6.50323,-5.17246
6.50992,-5.16497
6.51659,-5.15746
6.52323,-5.14993
6.52986,-5.14238
6.53646,-5.13481
6.54304,-5.12722
6.54959,-5.11961
6.55613,-5.11198
6.56264,-5.10433
6.56912,-5.09666
6.57559,-5.08897
6.58203,-5.08126
6.58844,-5.07353
6.59484,-5.06579
6.60121,-5.05802
6.60755,-5.05024
6.61388,-5.04243
6.62018,-5.03461
6.62645,-5.02677
6.63271,-5.01891
6.63893,-5.01103
6.64514,-5.00313
6.65132,-4.99521
6.65748,-4.98727
6.66361,-4.97932
6.66972,-4.97135
6.67581,-4.96336
6.68187,-4.95535
6.68790,-4.94732
6.69392,-4.93927
6.69990,-4.93121
6.70587,-4.92313
6.71181,-4.91503
6.71772,-4.90691
6.72361,-4.89877
6.72948,-4.89062
6.73532,-4.88245
6.74114,-4.87426
6.74693,-4.86606
6.75270,-4.85783
6.75844,-4.84959
6.76416,-4.84133
6.76985,-4.83306
6.77552,-4.82477
6.78117,-4.81646
6.78678,-4.80813
6.79238,-4.79979
6.79794,-4.79143
6.80349,-4.78305
6.80900,-4.77466
6.81450,-4.76625
6.81996,-4.75782
6.82540,-4.74938
6.83082,-4.74092
6.83621,-4.73244
6.84157,-4.72395
6.84691,-4.71544
6.85223,-4.70692
6.85751,-4.69838
6.86278,-4.68982
6.86801,-4.68125
6.87322,-4.67266
6.87841,-4.66406
6.88356,-4.65544
6.88870,-4.64681
6.89380,-4.63816
6.89888,-4.62949
6.90394,-4.62081
6.90897,-4.61212
6.91397,-4.60341
6.91894,-4.59468
6.92389,-4.58594
6.92882,-4.57719
6.93371,-4.56842
6.93858,-4.55963
6.94342,-4.55083
6.94824,-4.54202
6.95303,-4.53319
6.95780,-4.52435
6.96253,-4.51549
6.96724,-4.50662
6.97193,-4.49773
6.97658,-4.48883
6.98121,-4.47992
6.98582,-4.47099
6.99039,-4.46205
6.99494,-4.45310
6.99946,-4.44413
7.00396,-4.43514
7.00843,-4.42615
7.01287,-4.41714
7.01728,-4.40812
7.02167,-4.39908
7.02603,-4.39003
7.03036,-4.38097
7.03466,-4.37189
7.03894,-4.36281
7.04319,-4.35371
7.04741,-4.34459
7.05161,-4.33547
7.05578,-4.32633
7.05992,-4.31717
7.06403,-4.30801
7.06811,-4.29883
7.07217,-4.28965
7.07620,-4.28044
7.08020,-4.27123
7.08417,-4.26201
7.08812,-4.25277
7.09204,-4.24352
7.09593,-4.23426
7.09979,-4.22499
7.10362,-4.21571
7.10743,-4.20641
7.11121,-4.19710
7.11496,-4.18779
7.11868,-4.17846
7.12238,-4.16912
7.12604,-4.15976
7.12968,-4.15040
7.13329,-4.14103
7.13687,-4.13164
7.14042,-4.12225
7.14395,-4.11284
7.14744,-4.10343
7.15091,-4.09400
7.15435,-4.08456
7.15776,-4.07512
7.16114,-4.06566
7.16450,-4.05619
7.16782,-4.04671
7.17112,-4.03722
7.17439,-4.02773
7.17763,-4.01822
7.18084,-4.00870
7.18402,-3.99917
7.18717,-3.98964
7.19030,-3.98009
7.19340,-3.97054
7.19646,-3.96097
7.19950,-3.95140
7.20251,-3.94182
7.20549,-3.93222
7.20844,-3.92262
7.21137,-3.91301
7.21426,-3.90339
7.21712,-3.89377
7.21996,-3.88413
7.22277,-3.87449
7.22554,-3.86483
7.22829,-3.85517
7.23101,-3.84550
7.23370,-3.83583
7.23636,-3.82614
7.23899,-3.81645
7.24160,-3.80675
7.24417,-3.79704
7.24671,-3.78732
7.24923,-3.77760
7.25171,-3.76786
7.25417,-3.75812
7.25660,-3.74838
7.25900,-3.73862
7.26136,-3.72886
7.26370,-3.71909
7.26601,-3.70932
7.26829,-3.69954
7.27054,-3.68975
7.27276,-3.67995
7.27495,-3.67015
7.27711,-3.66034
7.27925,-3.65052
7.28135,-3.64070
7.28342,-3.63087
7.28546,-3.62104
7.28748,-3.61120
7.28946,-3.60135
7.29142,-3.59150
7.29334,-3.58164
7.29524,-3.57178
7.29710,-3.56191
7.29894,-3.55203
7.30074,-3.54215
7.30252,-3.53227
7.30426,-3.52238
7.30598,-3.51248
7.30767,-3.50258
7.30932,-3.49267
7.31095,-3.48276
7.31255,-3.47284
7.31411,-3.46292
7.31565,-3.45299
7.31716,-3.44306
7.31863,-3.43313
7.32008,-3.42319
7.32150,-3.41324
7.32289,-3.40330
7.32424,-3.39334
7.32557,-3.38339
7.32687,-3.37343
7.32814,-3.36346
7.32937,-3.35350
7.33058,-3.34352
7.33176,-3.33355
7.33290,-3.32357
7.33402,-3.31359
7.33511,-3.30360
7.33616,-3.29361
7.33719,-3.28362
7.33819,-3.27363
7.33915,-3.26363
7.34009,-3.25363
7.34100,-3.24363
7.34187,-3.23362
7.34272,-3.22361
7.34353,-3.21360
7.34432,-3.20359
7.34508,-3.19357
7.34580,-3.18355
7.34650,-3.17353
7.34716,-3.16351
7.34780,-3.15349
7.34840,-3.14346
7.34897,-3.13343
7.34952,-3.12340
7.35003,-3.11337
7.35052,-3.10334
7.35097,-3.09330
7.35139,-3.08327
7.35178,-3.07323
7.35215,-3.06319
7.35248,-3.05315
7.35278,-3.04312
7.35305,-3.03307
7.35330,-3.02303
7.35351,-3.01299
7.35369,-3.00295
7.35384,-2.99290
7.35396,-2.98286
7.35405,-2.97282
7.35411,-2.96277
7.35414,-2.95273
7.35414,-2.94268
7.35411,-2.93264
7.35405,-2.92260
7.35395,-2.91255
7.35383,-2.90251
7.35368,-2.89246
7.35350,-2.88242
7.35329,-2.87238
7.35304,-2.86234
7.35277,-2.85230
7.35247,-2.84226
7.35213,-2.83222
7.35177,-2.82218
7.35138,-2.81214
7.35095,-2.80211
7.35050,-2.79208
7.35001,-2.78204
7.34950,-2.77201
7.34895,-2.76198
7.34838,-2.75195
7.34777,-2.74193
7.34714,-2.73190
7.34647,-2.72188
7.34578,-2.71186
7.34505,-2.70184
7.34429,-2.69183
7.34351,-2.68181
7.34269,-2.67180
7.34184,-2.66179
7.34096,-2.65179
7.34006,-2.64178
7.33912,-2.63178
7.33912,-2.63178
7.33816,-2.62168
7.33719,-2.61157
7.33623,-2.60147
7.33527,-2.59136
7.33431,-2.58126
7.33334,-2.57116
7.33238,-2.56105
7.33142,-2.55095
7.33046,-2.54084
7.32949,-2.53074
7.32853,-2.52063
7.32757,-2.51053
7.32661,-2.50042
7.32564,-2.49032
7.32468,-2.48021
7.32372,-2.47011
7.32276,-2.46000
7.32179,-2.44990
7.32083,-2.43979
7.31987,-2.42969
7.31891,-2.41958
7.31794,-2.40948
7.31698,-2.39937
7.31602,-2.38927
7.31505,-2.37916
7.31409,-2.36906
7.31313,-2.35895
7.31217,-2.34885
7.31120,-2.33874
7.31024,-2.32864
7.30928,-2.31853
7.30832,-2.30843
7.30735,-2.29832
7.30639,-2.28822
7.30543,-2.27811
7.30447,-2.26801
7.30350,-2.25790
7.30254,-2.24780
7.30158,-2.23769
7.30062,-2.22759
7.29965,-2.21749
7.29869,-2.20738
7.29773,-2.19728
7.29677,-2.18717
7.29580,-2.17707
7.29484,-2.16696
7.29388,-2.15686
7.29292,-2.14675
7.29195,-2.13665
7.29099,-2.12654
7.29003,-2.11644
7.28906,-2.10633
7.28810,-2.09623
7.28714,-2.08612
7.28618,-2.07602
7.28521,-2.06591
7.28425,-2.05581
7.28329,-2.04570
7.28233,-2.03560
7.28136,-2.02549
7.28040,-2.01539
7.27944,-2.00528
7.27848,-1.99518
7.27751,-1.98507
7.27655,-1.97497
7.27559,-1.96486
7.27463,-1.95476
7.27366,-1.94465
7.27270,-1.93455
7.27174,-1.92444
7.27078,-1.91434
7.26981,-1.90423
7.26885,-1.89413
7.26789,-1.88402
7.26692,-1.87392
7.26596,-1.86382
7.26500,-1.85371
7.26404,-1.84361
7.26307,-1.83350
7.26211,-1.82340
7.26115,-1.81329
7.26019,-1.80319
7.25922,-1.79308
7.25826,-1.78298
7.25826,-1.78298
7.25719,-1.77194
7.25608,-1.76090
7.25494,-1.74987
7.25376,-1.73884
7.25254,-1.72782
7.25129,-1.71680
7.25000,-1.70578
7.24867,-1.69477
7.24731,-1.68376
7.24591,-1.67276
7.24447,-1.66176
7.24300,-1.65077
7.24149,-1.63978
7.23994,-1.62880
7.23836,-1.61782
7.23836,-1.61782
7.23691,-1.60790
7.23547,-1.59799
7.23402,-1.58807
7.23257,-1.57816
7.23112,-1.56824
7.22968,-1.55833
7.22823,-1.54841
7.22678,-1.53850
7.22534,-1.52858
7.22389,-1.51867
7.22244,-1.50875
7.22100,-1.49883
7.21955,-1.48892
7.21810,-1.47900
7.21666,-1.46909
7.21521,-1.45917
7.21376,-1.44926
7.21232,-1.43934
7.21087,-1.42943
7.20942,-1.41951
7.20798,-1.40960
7.20653,-1.39968
7.20508,-1.38977
7.20364,-1.37985
7.20219,-1.36994
7.20074,-1.36002
7.19930,-1.35011
7.19785,-1.34019
7.19640,-1.33028
7.19496,-1.32036
7.19351,-1.31044
7.19206,-1.30053
7.19062,-1.29061
7.18917,-1.28070
7.18772,-1.27078
7.18628,-1.26087
7.18483,-1.25095
7.18338,-1.24104
7.18194,-1.23112
7.18049,-1.22121
7.17904,-1.21129
7.17760,-1.20138
7.17615,-1.19146
7.17470,-1.18155
7.17326,-1.17163
7.17181,-1.16172
7.17036,-1.15180
7.16892,-1.14189
7.16747,-1.13197
7.16602,-1.12205
7.16458,-1.11214
7.16313,-1.10222
7.16168,-1.09231
7.16024,-1.08239
7.15879,-1.07248
7.15734,-1.06256
7.15590,-1.05265
7.15445,-1.04273
7.15300,-1.03282
7.15156,-1.02290
7.15011,-1.01299
7.14866,-1.00307
7.14722,-0.99316
7.14577,-0.98324
7.14432,-0.97333
7.14288,-0.96341
7.14143,-0.95350
7.13998,-0.94358
7.13854,-0.93367
7.13709,-0.92375
7.13564,-0.91383
7.13420,-0.90392
7.13275,-0.89400
7.13130,-0.88409
7.12985,-0.87417
7.12841,-0.86426
7.12696,-0.85434
7.12551,-0.84443
7.12407,-0.83451
7.12262,-0.82460
7.12117,-0.81468
7.11973,-0.80477
7.11828,-0.79485
7.11683,-0.78494
7.11539,-0.77502
7.11394,-0.76511
7.11249,-0.75519
7.11105,-0.74528
7.10960,-0.73536
7.10815,-0.72544
7.10671,-0.71553
7.10526,-0.70561
7.10381,-0.69570
7.10237,-0.68578
7.10092,-0.67587
7.09947,-0.66595
7.09803,-0.65604
7.09658,-0.64612
7.09513,-0.63621
7.09369,-0.62629
7.09224,-0.61638
7.09079,-0.60646
7.08935,-0.59655
7.08790,-0.58663
7.08645,-0.57672
7.08501,-0.56680
7.08356,-0.55689
7.08211,-0.54697
7.08067,-0.53705
7.07922,-0.52714
7.07777,-0.51722
7.07633,-0.50731
7.07488,-0.49739
7.07343,-0.48748
7.07199,-0.47756
7.07054,-0.46765
7.06909,-0.45773
7.06765,-0.44782
7.06620,-0.43790
7.06475,-0.42799
7.06331,-0.41807
7.06186,-0.40816
7.06041,-0.39824
7.05897,-0.38833
7.05752,-0.37841
7.05607,-0.36850
7.05463,-0.35858
7.05318,-0.34866
7.05173,-0.33875
7.05029,-0.32883
7.04884,-0.31892
7.04739,-0.30900
7.04595,-0.29909
7.04450,-0.28917
7.04305,-0.27926
7.04161,-0.26934
7.04016,-0.25943
7.03871,-0.24951
7.03727,-0.23960
7.03582,-0.22968
7.03437,-0.21977
7.03292,-0.20985
7.03148,-0.19994
7.03003,-0.19002
7.02858,-0.18011
7.02714,-0.17019
7.02569,-0.16027
7.02424,-0.15036
7.02280,-0.14044
7.02135,-0.13053
7.01990,-0.12061
7.01846,-0.11070
7.01701,-0.10078
7.01556,-0.09087
7.01412,-0.08095
7.01267,-0.07104
7.01122,-0.06112
7.00978,-0.05121
7.00833,-0.04129
7.00688,-0.03138
7.00544,-0.02146
7.00399,-0.01155
7.00254,-0.00163
7.00110,0.00828
6.99965,0.01820
6.99820,0.02811
6.99676,0.03803
6.99531,0.04795
6.99386,0.05786
6.99242,0.06778
6.99097,0.07769
6.98952,0.08761
6.98808,0.09752
6.98663,0.10744
6.98518,0.11735
6.98374,0.12727
6.98229,0.13718
6.98084,0.14710
6.97940,0.15701
6.97795,0.16693
6.97650,0.17684
6.97506,0.18676
6.97361,0.19667
6.97216,0.20659
6.97072,0.21650
6.96927,0.22642
6.96782,0.23634
6.96638,0.24625
6.96493,0.25617
6.96348,0.26608
6.96204,0.27600
6.96059,0.28591
6.95914,0.29583
6.95770,0.30574
6.95625,0.31566
6.95480,0.32557
6.95336,0.33549
6.95191,0.34540
6.95046,0.35532
6.94902,0.36523
6.94757,0.37515
6.94612,0.38506
6.94468,0.39498
6.94323,0.40489
6.94178,0.41481
6.94034,0.42473
6.93889,0.43464
6.93744,0.44456
6.93600,0.45447
6.93455,0.46439
6.93310,0.47430
6.93165,0.48422
6.93021,0.49413
6.92876,0.50405
6.92731,0.51396
6.92587,0.52388
6.92442,0.53379
6.92297,0.54371
6.92153,0.55362
6.92008,0.56354
6.91863,0.57345
6.91719,0.58337
6.91574,0.59328
6.91429,0.60320
6.91285,0.61312
6.91140,0.62303
6.90995,0.63295
6.90851,0.64286
6.90706,0.65278
6.90561,0.66269
6.90417,0.67261
6.90272,0.68252
6.90127,0.69244
6.89983,0.70235
6.89838,0.71227
6.89693,0.72218
6.89549,0.73210
6.89404,0.74201
6.89259,0.75193
6.89115,0.76184
6.88970,0.77176
6.88825,0.78167
6.88681,0.79159
6.88536,0.80150
6.88391,0.81142
6.88247,0.82134
6.88102,0.83125
6.87957,0.84117
6.87813,0.85108
6.87668,0.86100
6.87523,0.87091
6.87379,0.88083
6.87234,0.89074
6.87089,0.90066
6.86945,0.91057
6.86800,0.92049
6.86655,0.93040
6.86511,0.94032
6.86366,0.95023
6.86221,0.96015
6.86077,0.97006
6.85932,0.97998
6.85787,0.98989
6.85643,0.99981
6.85498,1.00973
6.85353,1.01964
6.85209,1.02956
6.85064,1.03947
6.84919,1.04939
6.84775,1.05930
6.84630,1.06922
6.84485,1.07913
6.84341,1.08905
6.84196,1.09896
6.84051,1.10888
6.83907,1.11879
6.83762,1.12871
6.83617,1.13862
6.83472,1.14854
6.83328,1.15845
6.83183,1.16837
6.83038,1.17828
6.82894,1.18820
6.82749,1.19812
6.82604,1.20803
6.82460,1.21795
6.82315,1.22786
6.82170,1.23778
6.82026,1.24769
6.81881,1.25761
6.81736,1.26752
6.81592,1.27744
6.81447,1.28735
6.81302,1.29727
6.81158,1.30718
6.81013,1.31710
6.80868,1.32701
6.80724,1.33693
6.80579,1.34684
6.80434,1.35676
6.80290,1.36667
6.80145,1.37659
6.80000,1.38651
6.79856,1.39642
6.79711,1.40634
6.79566,1.41625
6.79422,1.42617
6.79277,1.43608
6.79132,1.44600
6.78988,1.45591
6.78843,1.46583
6.78698,1.47574
6.78554,1.48566
6.78409,1.49557
6.78264,1.50549
6.78120,1.51540
6.77975,1.52532
6.77830,1.53523
6.77686,1.54515
6.77541,1.55506
6.77396,1.56498
6.77252,1.57490
6.77107,1.58481
6.76962,1.59473
6.76818,1.60464
6.76673,1.61456
6.76528,1.62447
6.76384,1.63439
6.76239,1.64430
6.76094,1.65422
6.75950,1.66413
6.75805,1.67405
6.75660,1.68396
6.75516,1.69388
6.75371,1.70379
6.75226,1.71371
6.75082,1.72362
6.74937,1.73354
6.74792,1.74345
6.74648,1.75337
6.74503,1.76328
6.74358,1.77320
6.74214,1.78312
6.74069,1.79303
6.73924,1.80295
6.73780,1.81286
6.73635,1.82278
6.73490,1.83269
6.73345,1.84261
6.73201,1.85252
6.73056,1.86244
6.72911,1.87235
6.72767,1.88227
6.72622,1.89218
6.72477,1.90210
6.72333,1.91201
6.72188,1.92193
6.72043,1.93184
6.71899,1.94176
6.71754,1.95167
6.71609,1.96159
6.71465,1.97151
6.71320,1.98142
6.71175,1.99134
6.71031,2.00125
6.70886,2.01117
6.70741,2.02108
6.70597,2.03100
6.70452,2.04091
6.70307,2.05083
6.70163,2.06074
6.70018,2.07066
6.69873,2.08057
6.69729,2.09049
6.69584,2.10040
6.69439,2.11032
6.69295,2.12023
6.69150,2.13015
6.69005,2.14006
6.68861,2.14998
6.68716,2.15990
6.68571,2.16981
6.68427,2.17973
6.68282,2.18964
6.68137,2.19956
6.67993,2.20947
6.67848,2.21939
6.67703,2.22930
6.67559,2.23922
6.67414,2.24913
6.67269,2.25905
6.67125,2.26896
6.66980,2.27888
6.66835,2.28879
6.66691,2.29871
6.66546,2.30862
6.66401,2.31854
6.66257,2.32845
6.66112,2.33837
6.65967,2.34829
6.65823,2.35820
6.65678,2.36812
6.65533,2.37803
6.65389,2.38795
6.65244,2.39786
6.65099,2.40778
6.64955,2.41769
6.64810,2.42761
6.64665,2.43752
6.64521,2.44744
6.64376,2.45735
6.64231,2.46727
6.64087,2.47718
6.63942,2.48710
6.63797,2.49701
6.63652,2.50693
6.63508,2.51684
6.63363,2.52676
6.63218,2.53667
6.63074,2.54659
6.62929,2.55651
6.62784,2.56642
6.62640,2.57634
6.62495,2.58625
6.62350,2.59617
6.62206,2.60608
6.62061,2.61600
6.61916,2.62591
6.61772,2.63583
6.61627,2.64574
6.61482,2.65566
6.61338,2.66557
6.61193,2.67549
6.61048,2.68540
6.60904,2.69532
6.60759,2.70523
6.60614,2.71515
6.60470,2.72506
6.60325,2.73498
6.60180,2.74490
6.60036,2.75481
6.59891,2.76473
6.59746,2.77464
6.59602,2.78456
6.59457,2.79447
6.59312,2.80439
6.59168,2.81430
6.59023,2.82422
6.58878,2.83413
6.58734,2.84405
6.58589,2.85396
6.58444,2.86388
6.58300,2.87379
6.58155,2.88371
6.58010,2.89362
6.57866,2.90354
6.57721,2.91345
6.57576,2.92337
6.57432,2.93329
6.57287,2.94320
6.57142,2.95312
6.56998,2.96303
6.56853,2.97295
6.56708,2.98286
6.56564,2.99278
6.56419,3.00269
6.56274,3.01261
6.56130,3.02252
6.55985,3.03244
6.55840,3.04235
6.55696,3.05227
6.55551,3.06218
6.55406,3.07210
6.55262,3.08201
6.55117,3.09193
6.54972,3.10184
6.54828,3.11176
6.54683,3.12168
6.54538,3.13159
6.54394,3.14151
6.54249,3.15142
6.54104,3.16134
6.53959,3.17125
6.53815,3.18117
6.53670,3.19108
6.53525,3.20100
6.53381,3.21091
6.53236,3.22083
6.53091,3.23074
6.52947,3.24066
6.52802,3.25057
6.52657,3.26049
6.52513,3.27040
6.52368,3.28032
6.52223,3.29023
6.52079,3.30015
6.51934,3.31007
6.51789,3.31998
6.51645,3.32990
6.51500,3.33981
6.51355,3.34973
6.51211,3.35964
6.51066,3.36956
6.50921,3.37947
6.50777,3.38939
6.50632,3.39930
6.50487,3.40922
6.50343,3.41913
6.50198,3.42905
6.50053,3.43896
6.49909,3.44888
6.49764,3.45879
6.49619,3.46871
6.49475,3.47862
6.49330,3.48854
6.49185,3.49845
6.49041,3.50837
6.48896,3.51829
6.48751,3.52820
6.48607,3.53812
6.48462,3.54803
6.48317,3.55795
6.48173,3.56786
6.48028,3.57778
6.47883,3.58769
6.47739,3.59761
6.47594,3.60752
6.47449,3.61744
6.47305,3.62735
6.47160,3.63727
6.47015,3.64718
6.46871,3.65710
6.46726,3.66701
6.46581,3.67693
6.46437,3.68684
6.46292,3.69676
6.46147,3.70668
6.46003,3.71659
6.45858,3.72651
6.45713,3.73642
6.45569,3.74634
6.45424,3.75625
6.45279,3.76617
6.45135,3.77608
6.44990,3.78600
6.44845,3.79591
6.44701,3.80583
6.44556,3.81574
6.44411,3.82566
6.44267,3.83557
6.44122,3.84549
6.43977,3.85540
6.43832,3.86532
6.43688,3.87523
6.43543,3.88515
6.43398,3.89507
6.43254,3.90498
6.43109,3.91490
6.42964,3.92481
6.42820,3.93473
6.42675,3.94464
6.42530,3.95456
6.42386,3.96447
6.42241,3.97439
6.42096,3.98430
6.41952,3.99422
6.41807,4.00413
6.41662,4.01405
6.41518,4.02396
6.41373,4.03388
6.41228,4.04379
6.41084,4.05371
6.40939,4.06362
6.40794,4.07354
6.40650,4.08346
6.40505,4.09337
6.40360,4.10329
6.40216,4.11320
6.40071,4.12312
6.39926,4.13303
6.39782,4.14295
6.39637,4.15286
6.39492,4.16278
6.39348,4.17269
6.39203,4.18261
6.39058,4.19252
6.38914,4.20244
6.38769,4.21235
6.38624,4.22227
6.38480,4.23218
6.38335,4.24210
6.38190,4.25201
6.38046,4.26193
6.37901,4.27184
6.37756,4.28176
6.37612,4.29168
6.37467,4.30159
6.37322,4.31151
6.37178,4.32142
6.37033,4.33134
6.36888,4.34125
6.36744,4.35117
6.36599,4.36108
6.36454,4.37100
6.36310,4.38091
6.36165,4.39083
6.36020,4.40074
6.35876,4.41066
6.35731,4.42057
6.35586,4.43049
6.35442,4.44040
6.35297,4.45032
6.35152,4.46023
6.35008,4.47015
6.34863,4.48007
6.34718,4.48998
6.34574,4.49990
6.34429,4.50981
6.34284,4.51973
6.34139,4.52964
6.33995,4.53956
6.33850,4.54947
6.33705,4.55939
6.33561,4.56930
6.33416,4.57922
6.33271,4.58913
6.33127,4.59905
6.32982,4.60896
6.32837,4.61888
6.32693,4.62879
6.32548,4.63871
6.32403,4.64862
6.32403,4.64862
6.32245,4.65959
6.32091,4.67055
6.31940,4.68153
6.31793,4.69250
6.31649,4.70348
6.31510,4.71447
6.31373,4.72546
6.31241,4.73646
6.31112,4.74746
6.30987,4.75846
6.30865,4.76947
6.30747,4.78048
6.30633,4.79150
6.30522,4.80252
6.30415,4.81354
6.30312,4.82457
6.30213,4.83560
6.30117,4.84663
6.30117,4.84663
6.30031,4.85665
6.29946,4.86666
6.29860,4.87667
6.29775,4.88669
6.29690,4.89670
6.29604,4.90671
6.29519,4.91673
6.29433,4.92674
6.29348,4.93675
6.29263,4.94677
6.29177,4.95678
6.29092,4.96680
6.29006,4.97681
6.28921,4.98682
6.28836,4.99684
6.28750,5.00685
6.28665,5.01686
6.28579,5.02688
6.28494,5.03689
6.28409,5.04690
6.28323,5.05692
6.28238,5.06693
6.28152,5.07694
6.28067,5.08696
6.27982,5.09697
6.27896,5.10699
6.27811,5.11700
6.27725,5.12701
6.27640,5.13703
6.27555,5.14704
6.27469,5.15705
6.27384,5.16707
6.27298,5.17708
6.27213,5.18709
6.27128,5.19711
6.27042,5.20712
6.26957,5.21713
6.26871,5.22715
6.26786,5.23716
6.26701,5.24718
6.26615,5.25719
6.26530,5.26720
6.26444,5.27722
6.26359,5.28723
6.26274,5.29724
6.26188,5.30726
6.26103,5.31727
6.26017,5.32728
6.25932,5.33730
6.25847,5.34731
6.25761,5.35732
6.25676,5.36734
6.25590,5.37735
6.25505,5.38736
6.25420,5.39738
6.25334,5.40739
6.25249,5.41741
6.25163,5.42742
6.25078,5.43743
6.24993,5.44745
6.24907,5.45746
6.24822,5.46747
6.24736,5.47749
6.24651,5.48750
6.24566,5.49751
6.24480,5.50753
6.24395,5.51754
6.24309,5.52755
6.24224,5.53757
6.24139,5.54758
6.24053,5.55760
6.23968,5.56761
6.23882,5.57762
6.23797,5.58764
6.23712,5.59765
6.23626,5.60766
6.23541,5.61768
6.23455,5.62769
6.23370,5.63770
6.23285,5.64772
6.23199,5.65773
6.23114,5.66774
6.23028,5.67776
6.22943,5.68777
6.22858,5.69779
6.22772,5.70780
6.22687,5.71781
6.22601,5.72783
6.22516,5.73784
6.22431,5.74785
6.22345,5.75787
6.22260,5.76788
6.22174,5.77789
6.22089,5.78791
6.22004,5.79792
6.21918,5.80793
6.21833,5.81795
6.21747,5.82796
6.21662,5.83798
6.21577,5.84799
6.21491,5.85800
6.21406,5.86802
6.21320,5.87803
6.21235,5.88804
6.21149,5.89806
6.21064,5.90807
6.20979,5.91808
6.20893,5.92810
6.20808,5.93811
6.20722,5.94812
6.20637,5.95814
6.20552,5.96815
6.20466,5.97817
6.20381,5.98818
6.20295,5.99819
6.20210,6.00821
6.20125,6.01822
6.20039,6.02823
6.19954,6.03825
6.19868,6.04826
6.19783,6.05827
6.19698,6.06829
6.19612,6.07830
6.19527,6.08831
6.19441,6.09833
6.19356,6.10834
6.19271,6.11836
6.19185,6.12837
6.19100,6.13838
6.19014,6.14840
6.18929,6.15841
6.18844,6.16842
6.18758,6.17844
6.18673,6.18845
6.18587,6.19846
6.18502,6.20848
6.18417,6.21849
6.18331,6.22850
6.18246,6.23852
6.18160,6.24853
6.18075,6.25854
6.17990,6.26856
6.17904,6.27857
6.17819,6.28859
6.17733,6.29860
6.17648,6.30861
6.17563,6.31863
6.17477,6.32864
6.17392,6.33865
6.17306,6.34867
6.17221,6.35868
6.17136,6.36869
6.17050,6.37871
6.16965,6.38872
6.16879,6.39873
6.16794,6.40875
6.16709,6.41876
6.16623,6.42878
6.16538,6.43879
6.16452,6.44880
6.16367,6.45882
6.16282,6.46883
6.16196,6.47884
6.16111,6.48886
6.16025,6.49887
6.15940,6.50888
6.15855,6.51890
6.15769,6.52891
6.15684,6.53892
6.15598,6.54894
6.15513,6.55895
6.15428,6.56897
6.15342,6.57898
6.15257,6.58899
6.15171,6.59901
6.15086,6.60902
6.15001,6.61903
6.14915,6.62905
6.14830,6.63906
6.14744,6.64907
6.14659,6.65909
6.14574,6.66910
6.14488,6.67911
6.14403,6.68913
6.14317,6.69914
6.14232,6.70916
6.14147,6.71917
6.14061,6.72918
6.13976,6.73920
6.13890,6.74921
6.13805,6.75922
6.13720,6.76924
6.13634,6.77925
6.13549,6.78926
6.13463,6.79928
6.13378,6.80929
6.13293,6.81930
6.13207,6.82932
6.13122,6.83933
6.13036,6.84935
6.12951,6.85936
6.12866,6.86937
6.12780,6.87939
6.12695,6.88940
6.12609,6.89941
6.12524,6.90943
6.12439,6.91944
6.12353,6.92945
6.12268,6.93947
6.12182,6.94948
6.12097,6.95949
6.12012,6.96951
6.11926,6.97952
6.11841,6.98953
6.11755,6.99955
6.11670,7.00956
6.11585,7.01958
6.11499,7.02959
6.11414,7.03960
6.11328,7.04962
6.11243,7.05963
6.11158,7.06964
6.11072,7.07966
6.10987,7.08967
6.10901,7.09968
6.10816,7.10970
6.10731,7.11971
6.10645,7.12972
6.10560,7.13974
6.10474,7.14975
6.10389,7.15977
6.10304,7.16978
6.10218,7.17979
6.10133,7.18981
6.10047,7.19982
6.09962,7.20983
6.09877,7.21985
6.09791,7.22986
6.09706,7.23987
6.09620,7.24989
6.09535,7.25990
6.09450,7.26991
6.09364,7.27993
6.09279,7.28994
6.09193,7.29996
6.09193,7.29996
6.09104,7.31064
6.09018,7.32133
6.08935,7.33203
6.08856,7.34272
6.08781,7.35342
6.08708,7.36412
6.08640,7.37482
6.08574,7.38553
6.08512,7.39623
6.08454,7.40694
6.08399,7.41765
6.08348,7.42836
6.08299,7.43908
6.08255,7.44979
6.08214,7.46051
6.08176,7.47123
6.08142,7.48195
6.08111,7.49267
6.08083,7.50339
6.08059,7.51411
6.08039,7.52483
6.08022,7.53556
6.08008,7.54628
6.07998,7.55701
6.07991,7.56773
6.07988,7.57845
6.07988,7.58918
6.07988,7.58918
6.07990,7.60062
6.07992,7.61206
6.07994,7.62349
6.07996,7.63493
6.07998,7.64637
6.08000,7.65781
6.08003,7.66925
6.08005,7.68069
6.08007,7.69213
6.08009,7.70357
6.08009,7.70357
6.08009,7.71364
6.08006,7.72371
6.08000,7.73379
6.07992,7.74386
6.07980,7.75394
6.07965,7.76401
6.07947,7.77408
6.07926,7.78415
6.07902,7.79423
6.07874,7.80430
6.07844,7.81437
6.07811,7.82444
6.07775,7.83450
6.07736,7.84457
6.07693,7.85464
6.07648,7.86470
6.07599,7.87476
6.07548,7.88482
6.07493,7.89488
6.07436,7.90494
6.07375,7.91500
6.07312,7.92505
6.07245,7.93511
6.07175,7.94516
6.07103,7.95520
6.07027,7.96525
6.06948,7.97529
6.06866,7.98533
6.06781,7.99537
6.06693,8.00541
6.06603,8.01544
6.06509,8.02547
6.06412,8.03550
6.06312,8.04553
6.06208,8.05555
6.06102,8.06557
6.05993,8.07558
6.05881,8.08559
6.05766,8.09560
6.05648,8.10561
6.05527,8.11561
6.05402,8.12560
6.05275,8.13560
6.05145,8.14559
6.05011,8.15557
6.04875,8.16556
6.04736,8.17553
6.04593,8.18551
6.04448,8.19548
6.04300,8.20544
6.04148,8.21540
6.03994,8.22536
6.03837,8.23531
6.03676,8.24525
6.03513,8.25519
6.03346,8.26513
6.03177,8.27506
6.03004,8.28499
6.02829,8.29491
6.02651,8.30482
6.02469,8.31473
6.02285,8.32464
6.02097,8.33453
6.01907,8.34443
6.01714,8.35431
6.01517,8.36420
6.01318,8.37407
6.01116,8.38394
6.00910,8.39380
6.00702,8.40366
6.00491,8.41351
6.00276,8.42335
6.00059,8.43319
5.99839,8.44302
5.99616,8.45285
5.99390,8.46266
5.99161,8.47247
5.98928,8.48228
5.98693,8.49207
5.98455,8.50186
5.98215,8.51165
5.97971,8.52142
5.97724,8.53119
5.97474,8.54095
5.97221,8.55070
5.96965,8.56044
5.96707,8.57018
5.96445,8.57991
5.96181,8.58963
5.95913,8.59934
5.95643,8.60905
5.95370,8.61875
5.95093,8.62843
5.94814,8.63811
5.94532,8.64779
5.94247,8.65745
5.93959,8.66710
5.93668,8.67675
5.93374,8.68638
5.93078,8.69601
5.92778,8.70563
5.92476,8.71524
5.92170,8.72484
5.91862,8.73443
5.91551,8.74401
5.91237,8.75359
5.90920,8.76315
5.90600,8.77270
5.90277,8.78224
5.89951,8.79178
5.89623,8.80130
5.89291,8.81082
5.88957,8.82032
5.88620,8.82981
5.88280,8.83930
5.87937,8.84877
5.87591,8.85823
5.87243,8.86768
5.86891,8.87713
5.86537,8.88656
5.86180,8.89598
5.85820,8.90539
5.85457,8.91478
5.85091,8.92417
5.84723,8.93355
5.84351,8.94291
5.83977,8.95227
5.83600,8.96161
5.83220,8.97094
5.82838,8.98026
5.82452,8.98957
5.82064,8.99886
5.81673,9.00815
5.81279,9.01742
5.80882,9.02668
5.80483,9.03593
5.80080,9.04517
5.79675,9.05439
5.79268,9.06360
5.78857,9.07280
5.78443,9.08199
5.78027,9.09116
5.77608,9.10033
5.77187,9.10947
5.76762,9.11861
5.76335,9.12773
5.75905,9.13685
5.75472,9.14594
5.75037,9.15503
5.74598,9.16410
5.74157,9.17316
5.73714,9.18220
5.73267,9.19123
5.72818,9.20025
5.72366,9.20925
5.71911,9.21824
5.71454,9.22722
5.70994,9.23618
5.70531,9.24513
5.70066,9.25407
5.69598,9.26299
5.69127,9.27189
5.68653,9.28079
5.68177,9.28966
5.67698,9.29853
5.67217,9.30738
5.66732,9.31621
5.66245,9.32503
5.65756,9.33384
5.65264,9.34263
5.64769,9.35140
5.64271,9.36016
5.63771,9.36891
5.63268,9.37764
5.62763,9.38635
5.62254,9.39505
5.61744,9.40373
5.61230,9.41240
5.60714,9.42105
5.60196,9.42969
5.59675,9.43831
5.59151,9.44692
5.58624,9.45551
5.58095,9.46408
5.57564,9.47264
5.57030,9.48118
5.56493,9.48971
5.55954,9.49822
5.55412,9.50671
5.54867,9.51519
5.54320,9.52365
5.53771,9.53209
5.53219,9.54052
5.52664,9.54893
5.52107,9.55732
5.51547,9.56570
5.50985,9.57406
5.50420,9.58240
5.49853,9.59072
5.49283,9.59903
5.48711,9.60732
5.48136,9.61560
5.47558,9.62385
5.46979,9.63209
5.46396,9.64031
5.45812,9.64852
5.45224,9.65670
5.44635,9.66487
5.44042,9.67302
5.43448,9.68115
5.42851,9.68927
5.42251,9.69736
5.41649,9.70544
5.41045,9.71350
5.40438,9.72154
5.39828,9.72956
5.39217,9.73757
5.38602,9.74555
5.37986,9.75352
5.37367,9.76147
5.36746,9.76940
5.36122,9.77731
5.35496,9.78520
5.34867,9.79308
5.34236,9.80093
5.33603,9.80877
5.32967,9.81658
5.32329,9.82438
5.31689,9.83216
5.31046,9.83992
5.30401,9.84765
5.30401,9.84765
5.29535,9.85802
5.28669,9.86838
5.27802,9.87874
5.26936,9.88910
5.26936,9.88910
5.26288,9.89682
5.25638,9.90453
5.24985,9.91222
5.24330,9.91988
5.23673,9.92753
5.23014,9.93515
5.22352,9.94276
5.21688,9.95035
5.21021,9.95791
5.20353,9.96546
5.19682,9.97299
5.19009,9.98049
5.18333,9.98798
5.17655,9.99544
5.16975,10.00289
5.16293,10.01031
5.15608,10.01771
5.14922,10.02509
5.14233,10.03246
5.13541,10.03980
5.12848,10.04712
5.12152,10.05441
5.11455,10.06169
5.10754,10.06895
5.10052,10.07618
5.09348,10.08340
5.08641,10.09059
5.07932,10.09776
5.07222,10.10491
5.06508,10.11204
5.05793,10.11914
5.05076,10.12623
5.04356,10.13329
5.03635,10.14033
5.02911,10.14735
5.02185,10.15435
5.01457,10.16133
5.00727,10.16828
4.99995,10.17521
4.99260,10.18212
4.98524,10.18901
4.97785,10.19587
4.97045,10.20271
4.96302,10.20953
4.95557,10.21633
4.94811,10.22310
4.94062,10.22986
4.93311,10.23659
4.92558,10.24329
4.91803,10.24998
4.91046,10.25664
4.90287,10.26328
4.89527,10.26989
4.88764,10.27648
4.87999,10.28305
4.87232,10.28960
4.86463,10.29612
4.85692,10.30262
4.84919,10.30910
4.84145,10.31555
4.83368,10.32198
4.82589,10.32838
4.81809,10.33476
4.81026,10.34112
4.80242,10.34746
4.79455,10.35377
4.78667,10.36006
4.77877,10.36632
4.77085,10.37256
4.76291,10.37877
4.75495,10.38496
4.74698,10.39113
4.73898,10.39727
4.73097,10.40339
4.72294,10.40949
4.71488,10.41556
4.70682,10.42160
4.69873,10.42762
4.69062,10.43362
4.68250,10.43959
4.67436,10.44554
4.66620,10.45146
4.65802,10.45736
4.64983,10.46324
4.64161,10.46909
4.63338,10.47491
4.62513,10.48071
4.61687,10.48648
4.60859,10.49223
4.60029,10.49796
4.59197,10.50365
4.58363,10.50933
4.57528,10.51498
4.56691,10.52060
4.55853,10.52620
4.55012,10.53177
4.54170,10.53732
4.53327,10.54284
4.52481,10.54833
4.51634,10.55380
4.50786,10.55925
4.49936,10.56467
4.49084,10.57006
4.48230,10.57543
4.47375,10.58077
4.46518,10.58608
4.45660,10.59137
4.44800,10.59664
4.43938,10.60188
4.43075,10.60709
4.42211,10.61227
4.41344,10.61743
4.40476,10.62257
4.39607,10.62767
4.38736,10.63275
4.37864,10.63781
4.36990,10.64283
4.36114,10.64784
4.35237,10.65281
4.34359,10.65776
4.33479,10.66268
4.32597,10.66757
4.31714,10.67244
4.30830,10.67728
4.29944,10.68210
4.29057,10.68689
4.28168,10.69165
4.27278,10.69638
4.26386,10.70109
4.25493,10.70577
4.24599,10.71042
4.23703,10.71505
4.22805,10.71965
4.21907,10.72422
4.21007,10.72876
4.20105,10.73328
4.19203,10.73777
4.18299,10.74224
4.17393,10.74667
4.16486,10.75108
4.15578,10.75546
4.14669,10.75981
4.13758,10.76414
4.12846,10.76844
4.11932,10.77271
4.11018,10.77695
4.10102,10.78116
4.09185,10.78535
4.08266,10.78951
4.07346,10.79364
4.06426,10.79775
4.05503,10.80182
4.04580,10.80587
4.03655,10.80989
4.02729,10.81388
4.01802,10.81785
4.00874,10.82178
3.99945,10.82569
3.99014,10.82957
3.98082,10.83342
3.97149,10.83725
3.96215,10.84104
3.95280,10.84481
3.94343,10.84855
3.93406,10.85226
3.92467,10.85594
3.91528,10.85959
3.90587,10.86322
3.89645,10.86681
3.88702,10.87038
3.87758,10.87392
3.86813,10.87743
3.85866,10.88092
3.84919,10.88437
3.83971,10.88779
3.83021,10.89119
3.82071,10.89456
3.81120,10.89790
3.80167,10.90121
3.79214,10.90449
3.78260,10.90774
3.77304,10.91096
3.76348,10.91416
3.75391,10.91732
3.74432,10.92046
3.73473,10.92357
3.73473,10.92357
3.72508,10.92668
3.71543,10.92979
3.70578,10.93290
3.69613,10.93601
3.68648,10.93912
3.67683,10.94223
3.66718,10.94534
3.65753,10.94845
3.64788,10.95156
3.63823,10.95467
3.62858,10.95778
3.61893,10.96090
3.60928,10.96401
3.59963,10.96712
3.58998,10.97023
3.58033,10.97334
3.57068,10.97645
3.56103,10.97956
3.55138,10.98267
3.54173,10.98578
3.53208,10.98889
3.52243,10.99200
3.51278,10.99511
3.50313,10.99822
3.49348,11.00133
3.48383,11.00444
3.47418,11.00755
3.46453,11.01066
3.45488,11.01377
3.44523,11.01688
3.43558,11.01999
3.42593,11.02310
3.41628,11.02622
3.40663,11.02933
3.39698,11.03244
3.38733,11.03555
3.37768,11.03866
3.36803,11.04177
3.35838,11.04488
3.34873,11.04799
3.33908,11.05110
3.32943,11.05421
3.31978,11.05732
3.31013,11.06043
3.30048,11.06354
3.29083,11.06665
3.28118,11.06976
3.27153,11.07287
3.26188,11.07598
3.25223,11.07909
3.24258,11.08220
3.23294,11.08531
3.22329,11.08842
3.21364,11.09154
3.20399,11.09465
3.19434,11.09776
3.18469,11.10087
3.17504,11.10398
3.16539,11.10709
3.15574,11.11020
3.14609,11.11331
3.13644,11.11642
3.12679,11.11953
3.11714,11.12264
3.10749,11.12575
3.09784,11.12886
3.08819,11.13197
3.07854,11.13508
3.06889,11.13819
3.05924,11.14130
3.04959,11.14441
3.03994,11.14752
3.03029,11.15063
3.02064,11.15374
3.01099,11.15686
3.00134,11.15997
2.99169,11.16308
2.98204,11.16619
2.97239,11.16930
2.96274,11.17241
2.95309,11.17552
2.94344,11.17863
2.93379,11.18174
2.93379,11.18174
2.92399,11.18488
2.91418,11.18799
2.90436,11.19107
2.89454,11.19412
2.88470,11.19714
2.87486,11.20013
2.86500,11.20309
2.85514,11.20602
2.84527,11.20892
2.83539,11.21179
2.82549,11.21463
2.81560,11.21743
2.80569,11.22021
2.79577,11.22296
2.78585,11.22567
2.77592,11.22836
2.76597,11.23101
2.75603,11.23363
2.74607,11.23623
2.73610,11.23879
2.72613,11.24132
2.71615,11.24382
2.70616,11.24629
2.69617,11.24873
2.68616,11.25113
2.67615,11.25351
2.66613,11.25586
2.65611,11.25817
2.64607,11.26046
2.63604,11.26271
2.62599,11.26493
2.61594,11.26712
2.60588,11.26928
2.59581,11.27141
2.58574,11.27351
2.57566,11.27557
2.56557,11.27761
2.55548,11.27961
2.54538,11.28159
2.53528,11.28353
2.52517,11.28544
2.51505,11.28732
2.50493,11.28917
2.49480,11.29099
2.48467,11.29277
2.47453,11.29453
2.46439,11.29625
2.45424,11.29794
2.44408,11.29960
2.43392,11.30123
2.42376,11.30283
2.41359,11.30440
2.40342,11.30593
2.39324,11.30744
2.38305,11.30891
2.37287,11.31035
2.36267,11.31176
2.35248,11.31314
2.34228,11.31448
2.34228,11.31448
2.33234,11.31578
2.32240,11.31708
2.31246,11.31837
2.30252,11.31967
2.29258,11.32097
2.28263,11.32226
2.27269,11.32356
2.26275,11.32485
2.25281,11.32615
2.24287,11.32745
2.23293,11.32874
2.22299,11.33004
2.21305,11.33134
2.20311,11.33263
2.19317,11.33393
2.18323,11.33523
2.17329,11.33652
2.16335,11.33782
2.15341,11.33912
2.14347,11.34041
2.13353,11.34171
2.12359,11.34301
2.11365,11.34430
2.10371,11.34560
2.09377,11.34690
2.08383,11.34819
2.07388,11.34949
2.06394,11.35079
2.05400,11.35208
2.04406,11.35338
2.03412,11.35468
2.02418,11.35597
2.01424,11.35727
2.00430,11.35856
1.99436,11.35986
1.98442,11.36116
1.97448,11.36245
1.96454,11.36375
1.95460,11.36505
1.94466,11.36634
1.93472,11.36764
1.92478,11.36894
1.91484,11.37023
1.90490,11.37153
1.89496,11.37283
1.88502,11.37412
1.87507,11.37542
1.86513,11.37672
1.85519,11.37801
1.84525,11.37931
1.83531,11.38061
1.82537,11.38190
1.81543,11.38320
1.80549,11.38450
1.79555,11.38579
1.78561,11.38709
1.77567,11.38839
1.76573,11.38968
1.75579,11.39098
1.74585,11.39227
1.73591,11.39357
1.72597,11.39487
1.71603,11.39616
1.70609,11.39746
1.69615,11.39876
1.68621,11.40005
1.67627,11.40135
1.66632,11.40265
1.65638,11.40394
1.64644,11.40524
1.63650,11.40654
1.62656,11.40783
1.61662,11.40913
1.60668,11.41043
1.59674,11.41172
1.58680,11.41302
1.57686,11.41432
1.56692,11.41561
1.55698,11.41691
1.54704,11.41821
1.53710,11.41950
1.52716,11.42080
1.51722,11.42210
1.50728,11.42339
1.49734,11.42469
1.48740,11.42598
1.47746,11.42728
1.46751,11.42858
1.45757,11.42987
1.44763,11.43117
1.43769,11.43247
1.42775,11.43376
1.41781,11.43506
1.40787,11.43636
1.39793,11.43765
1.38799,11.43895
1.37805,11.44025
1.36811,11.44154
1.35817,11.44284
1.34823,11.44414
1.33829,11.44543
1.32835,11.44673
1.31841,11.44803
1.30847,11.44932
1.29853,11.45062
1.28859,11.45192
1.27865,11.45321
1.26871,11.45451
1.25876,11.45581
1.24882,11.45710
1.23888,11.45840
1.22894,11.45970
1.21900,11.46099
1.20906,11.46229
1.19912,11.46358
1.18918,11.46488
1.17924,11.46618
1.16930,11.46747
1.15936,11.46877
1.14942,11.47007
1.13948,11.47136
1.12954,11.47266
1.11960,11.47396
1.10966,11.47525
1.09972,11.47655
1.08978,11.47785
1.07984,11.47914
1.06990,11.48044
1.05995,11.48174
1.05001,11.48303
1.04007,11.48433
1.03013,11.48563
1.02019,11.48692
1.01025,11.48822
1.00031,11.48952
0.99037,11.49081
0.98043,11.49211
0.97049,11.49341
0.96055,11.49470
0.95061,11.49600
0.94067,11.49729
0.93073,11.49859
0.92079,11.49989
0.91085,11.50118
0.90091,11.50248
0.89097,11.50378
0.88103,11.50507
0.87109,11.50637
0.86115,11.50767
0.85120,11.50896
0.84126,11.51026
0.83132,11.51156
0.82138,11.51285
0.81144,11.51415
0.80150,11.51545
0.79156,11.51674
0.78162,11.51804
0.77168,11.51934
0.76174,11.52063
0.75180,11.52193
0.74186,11.52323
0.73192,11.52452
0.72198,11.52582
0.71204,11.52712
0.70210,11.52841
0.69216,11.52971
0.68222,11.53100
0.67228,11.53230
0.66234,11.53360
0.65239,11.53489
0.64245,11.53619
0.63251,11.53749
0.62257,11.53878
0.61263,11.54008
0.60269,11.54138
0.59275,11.54267
0.58281,11.54397
0.57287,11.54527
0.56293,11.54656
0.55299,11.54786
0.54305,11.54916
0.53311,11.55045
0.52317,11.55175
0.51323,11.55305
0.50329,11.55434
0.49335,11.55564
0.48341,11.55694
0.47347,11.55823
0.46353,11.55953
0.45359,11.56083
0.44364,11.56212
0.43370,11.56342
0.42376,11.56471
0.41382,11.56601
0.40388,11.56731
0.39394,11.56860
0.38400,11.56990
0.37406,11.57120
0.36412,11.57249
0.35418,11.57379
0.34424,11.57509
0.33430,11.57638
0.32436,11.57768
0.31442,11.57898
0.30448,11.58027
0.29454,11.58157
0.28460,11.58287
0.27466,11.58416
0.26472,11.58546
0.25478,11.58676
0.24483,11.58805
0.23489,11.58935
0.22495,11.59065
0.21501,11.59194
0.20507,11.59324
0.19513,11.59454
0.18519,11.59583
0.17525,11.59713
0.16531,11.59843
0.15537,11.59972
0.14543,11.60102
0.13549,11.60231
0.12555,11.60361
0.11561,11.60491
0.10567,11.60620
0.09573,11.60750
0.08579,11.60880
0.07585,11.61009
0.06591,11.61139
0.05597,11.61269
0.04603,11.61398
0.03608,11.61528
0.02614,11.61658
0.01620,11.61787
0.00626,11.61917
-0.00368,11.62047
-0.01362,11.62176
-0.02356,11.62306
-0.03350,11.62436
-0.04344,11.62565
-0.05338,11.62695
-0.06332,11.62825
-0.07326,11.62954
-0.08320,11.63084
-0.09314,11.63214
-0.10308,11.63343
-0.11302,11.63473
-0.12296,11.63602
-0.13290,11.63732
-0.14284,11.63862
-0.15278,11.63991
-0.16273,11.64121
-0.17267,11.64251
-0.18261,11.64380
-0.19255,11.64510
-0.20249,11.64640
-0.21243,11.64769
-0.22237,11.64899
-0.23231,11.65029
-0.24225,11.65158
-0.25219,11.65288
-0.26213,11.65418
-0.27207,11.65547
-0.28201,11.65677
-0.29195,11.65807
-0.30189,11.65936
-0.31183,11.66066
-0.32177,11.66196
-0.33171,11.66325
-0.34165,11.66455
-0.35159,11.66585
-0.36153,11.66714
-0.37148,11.66844
-0.38142,11.66973
-0.39136,11.67103
-0.40130,11.67233
-0.41124,11.67362
-0.42118,11.67492
-0.43112,11.67622
-0.44106,11.67751
-0.45100,11.67881
-0.46094,11.68011
-0.47088,11.68140
-0.48082,11.68270
-0.49076,11.68400
-0.50070,11.68529
-0.51064,11.68659
-0.52058,11.68789
-0.53052,11.68918
-0.54046,11.69048
-0.55040,11.69178
-0.56034,11.69307
-0.57028,11.69437
-0.58023,11.69567
-0.59017,11.69696
-0.60011,11.69826
-0.61005,11.69956
-0.61999,11.70085
-0.62993,11.70215
-0.63987,11.70344
-0.64981,11.70474
-0.65975,11.70604
-0.66969,11.70733
-0.67963,11.70863
-0.68957,11.70993
-0.69951,11.71122
-0.70945,11.71252
-0.71939,11.71382
-0.72933,11.71511
-0.73927,11.71641
-0.74921,11.71771
-0.75915,11.71900
-0.76909,11.72030
-0.77904,11.72160
-0.78898,11.72289
-0.79892,11.72419
-0.80886,11.72549
-0.81880,11.72678
-0.82874,11.72808
-0.83868,11.72938
-0.84862,11.73067
-0.85856,11.73197
-0.86850,11.73327
-0.87844,11.73456
-0.88838,11.73586
-0.89832,11.73715
-0.90826,11.73845
-0.91820,11.73975
-0.92814,11.74104
-0.93808,11.74234
-0.94802,11.74364
-0.95796,11.74493
-0.96790,11.74623
-0.97784,11.74753
-0.98779,11.74882
-0.99773,11.75012
-1.00767,11.75142
-1.01761,11.75271
-1.02755,11.75401
-1.03749,11.75531
-1.04743,11.75660
-1.05737,11.75790
-1.06731,11.75920
-1.07725,11.76049
-1.08719,11.76179
-1.09713,11.76309
-1.10707,11.76438
-1.11701,11.76568
-1.12695,11.76698
-1.13689,11.76827
-1.14683,11.76957
-1.15677,11.77087
-1.16671,11.77216
-1.17665,11.77346
-1.18660,11.77475
-1.19654,11.77605
-1.20648,11.77735
-1.21642,11.77864
-1.22636,11.77994
-1.23630,11.78124
-1.24624,11.78253
-1.25618,11.78383
-1.26612,11.78513
-1.27606,11.78642
-1.28600,11.78772
-1.29594,11.78902
-1.30588,11.79031
-1.31582,11.79161
-1.32576,11.79291
-1.33570,11.79420
-1.34564,11.79550
-1.35558,11.79680
-1.36552,11.79809
-1.37546,11.79939
-1.38540,11.80069
-1.39535,11.80198
-1.40529,11.80328
-1.41523,11.80458
-1.42517,11.80587
-1.43511,11.80717
-1.44505,11.80846
-1.45499,11.80976
-1.46493,11.81106
-1.47487,11.81235
-1.48481,11.81365
-1.49475,11.81495
-1.50469,11.81624
-1.51463,11.81754
-1.52457,11.81884
-1.53451,11.82013
-1.54445,11.82143
-1.55439,11.82273
-1.56433,11.82402
-1.57427,11.82532
-1.58421,11.82662
-1.59416,11.82791
-1.60410,11.82921
-1.61404,11.83051
-1.62398,11.83180
-1.63392,11.83310
-1.64386,11.83440
-1.65380,11.83569
-1.66374,11.83699
-1.67368,11.83829
-1.68362,11.83958
-1.69356,11.84088
-1.70350,11.84217
-1.71344,11.84347
-1.72338,11.84477
-1.73332,11.84606
-1.74326,11.84736
-1.75320,11.84866
-1.76314,11.84995
-1.77308,11.85125
-1.78302,11.85255
-1.79296,11.85384
-1.80291,11.85514
-1.81285,11.85644
-1.82279,11.85773
-1.83273,11.85903
-1.84267,11.86033
-1.85261,11.86162
-1.86255,11.86292
-1.87249,11.86422
-1.88243,11.86551
-1.89237,11.86681
-1.90231,11.86811
-1.91225,11.86940
-1.92219,11.87070
-1.93213,11.87200
-1.94207,11.87329
-1.95201,11.87459
-1.96195,11.87588
-1.97189,11.87718
-1.98183,11.87848
-1.99177,11.87977
-2.00172,11.88107
-2.01166,11.88237
-2.02160,11.88366
-2.03154,11.88496
-2.04148,11.88626
-2.05142,11.88755
-2.06136,11.88885
-2.07130,11.89015
-2.08124,11.89144
-2.09118,11.89274
-2.10112,11.89404
-2.11106,11.89533
-2.12100,11.89663
-2.13094,11.89793
-2.14088,11.89922
-2.15082,11.90052
-2.16076,11.90182
-2.17070,11.90311
-2.18064,11.90441
-2.19058,11.90571
-2.20052,11.90700
-2.21047,11.90830
-2.22041,11.90960
-2.23035,11.91089
-2.24029,11.91219
-2.25023,11.91348
-2.26017,11.91478
-2.27011,11.91608
-2.28005,11.91737
-2.28999,11.91867
-2.29993,11.91997
-2.30987,11.92126
-2.31981,11.92256
-2.32975,11.92386
-2.33969,11.92515
-2.34963,11.92645
-2.35957,11.92775
-2.36951,11.92904
-2.37945,11.93034
-2.38939,11.93164
-2.39933,11.93293
-2.40928,11.93423
-2.41922,11.93553
-2.42916,11.93682
-2.43910,11.93812
-2.44904,11.93942
-2.45898,11.94071
-2.46892,11.94201
-2.47886,11.94331
-2.48880,11.94460
-2.49874,11.94590
-2.50868,11.94719
-2.51862,11.94849
-2.52856,11.94979
-2.53850,11.95108
-2.54844,11.95238
-2.55838,11.95368
-2.56832,11.95497
-2.57826,11.95627
-2.58820,11.95757
-2.59814,11.95886
-2.60808,11.96016
-2.61803,11.96146
-2.62797,11.96275
-2.63791,11.96405
-2.64785,11.96535
-2.65779,11.96664
-2.66773,11.96794
-2.67767,11.96924
-2.68761,11.97053
-2.69755,11.97183
-2.70749,11.97313
-2.71743,11.97442
-2.72737,11.97572
-2.73731,11.97702
-2.74725,11.97831
-2.75719,11.97961
-2.76713,11.98090
-2.77707,11.98220
-2.78701,11.98350
-2.79695,11.98479
-2.80689,11.98609
-2.81684,11.98739
-2.82678,11.98868
-2.83672,11.98998
-2.84666,11.99128
-2.85660,11.99257
-2.86654,11.99387
-2.87648,11.99517
-2.88642,11.99646
-2.89636,11.99776
-2.90630,11.99906
-2.91624,12.00035
-2.92618,12.00165
-2.93612,12.00295


==> pics/curvature_constrained_path/reverse_arc_fillet.csv <==
x,y
-13.5,-6.5
-13.49648568,-6.5
-13.49648568,-6.5
-13.48600417,-6.500013733
-13.47552273,-6.500054931
-13.46504143,-6.500123594
-13.45456035,-6.500219723
-13.44407956,-6.500343315
-13.43359913,-6.50049437
-13.42311913,-6.500672888
-13.41263963,-6.500878867
-13.40216071,-6.501112305
-13.39168244,-6.501373201
-13.38120488,-6.501661553
-13.37072812,-6.501977359
-13.36025222,-6.502320617
-13.34977726,-6.502691325
-13.3393033,-6.50308948
-13.32883043,-6.50351508
-13.3183587,-6.503968121
-13.3078882,-6.5044486
-13.29741899,-6.504956514
-13.28695115,-6.50549186
-13.27648475,-6.506054633
-13.26601986,-6.506644831
-13.25555655,-6.507262448
-13.2450949,-6.507907482
-13.23463497,-6.508579926
-13.22417684,-6.509279777
-13.21372058,-6.51000703
-13.20326626,-6.51076168
-13.19281395,-6.511543722
-13.18236373,-6.512353149
-13.17191567,-6.513189958
-13.16146984,-6.514054142
-13.1510263,-6.514945694
-13.14058514,-6.51586461
-13.14058514,-6.51586461
-13.13061063,-6.516755627
-13.12063612,-6.517646644
-13.11066162,-6.518537661
-13.10068711,-6.519428678
-13.0907126,-6.520319695
-13.08073809,-6.521210712
-13.07076359,-6.522101729
-13.06078908,-6.522992746
-13.05081457,-6.523883763
-13.04084007,-6.52477478
-13.03086556,-6.525665797
-13.02089105,-6.526556814
-13.01091654,-6.527447831
-13.00094204,-6.528338849
-12.99096753,-6.529229866
-12.98099302,-6.530120883
-12.97101851,-6.5310119
-12.96104401,-6.531902917
-12.9510695,-6.532793934
-12.94109499,-6.533684951
-12.93112048,-6.534575968
-12.92114598,-6.535466985
-12.91117147,-6.536358002
-12.90119696,-6.537249019
-12.89122245,-6.538140036
-12.88124795,-6.539031053
-12.87127344,-6.53992207
-12.86129893,-6.540813087
-12.85132443,-6.541704104
-12.84134992,-6.542595121
-12.83137541,-6.543486138
-12.8214009,-6.544377155
-12.8114264,-6.545268172
-12.80145189,-6.546159189
-12.79147738,-6.547050207
-12.78150287,-6.547941224
-12.77152837,-6.548832241
-12.76155386,-6.549723258
-12.75157935,-6.550614275
-12.74160484,-6.551505292
-12.73163034,-6.552396309
-12.72165583,-6.553287326
-12.71168132,-6.554178343
-12.70170681,-6.55506936
-12.69173231,-6.555960377
-12.6817578,-6.556851394
-12.67178329,-6.557742411
-12.66180878,-6.558633428
-12.65183428,-6.559524445
-12.64185977,-6.560415462
-12.63188526,-6.561306479
-12.62191076,-6.562197496
-12.61193625,-6.563088513
-12.60196174,-6.56397953
-12.59198723,-6.564870547
-12.58201273,-6.565761564
-12.57203822,-6.566652582
-12.56206371,-6.567543599
-12.5520892,-6.568434616
-12.5421147,-6.569325633
-12.53214019,-6.57021665
-12.52216568,-6.571107667
-12.51219117,-6.571998684
-12.50221667,-6.572889701
-12.49224216,-6.573780718
-12.48226765,-6.574671735
-12.47229314,-6.575562752
-12.46231864,-6.576453769
-12.45234413,-6.577344786
-12.44236962,-6.578235803
-12.43239512,-6.57912682
-12.42242061,-6.580017837
-12.4124461,-6.580908854
-12.40247159,-6.581799871
-12.39249709,-6.582690888
-12.38252258,-6.583581905
-12.37254807,-6.584472922
-12.36257356,-6.58536394
-12.35259906,-6.586254957
-12.34262455,-6.587145974
-12.33265004,-6.588036991
-12.32267553,-6.588928008
-12.31270103,-6.589819025
-12.30272652,-6.590710042
-12.29275201,-6.591601059
-12.2827775,-6.592492076
-12.272803,-6.593383093
-12.26282849,-6.59427411
-12.25285398,-6.595165127
-12.24287948,-6.596056144
-12.23290497,-6.596947161
-12.22293046,-6.597838178
-12.21295595,-6.598729195
-12.20298145,-6.599620212
-12.19300694,-6.600511229
-12.18303243,-6.601402246
-12.17305792,-6.602293263
-12.16308342,-6.60318428
-12.15310891,-6.604075297
-12.1431344,-6.604966315
-12.13315989,-6.605857332
-12.12318539,-6.606748349
-12.11321088,-6.607639366
-12.10323637,-6.608530383
-12.09326186,-6.6094214
-12.08328736,-6.610312417
-12.07331285,-6.611203434
-12.06333834,-6.612094451
-12.05336384,-6.612985468
-12.04338933,-6.613876485
-12.03341482,-6.614767502
-12.02344031,-6.615658519
-12.01346581,-6.616549536
-12.0034913,-6.617440553
-11.99351679,-6.61833157
-11.98354228,-6.619222587
-11.97356778,-6.620113604
-11.96359327,-6.621004621
-11.95361876,-6.621895638
-11.94364425,-6.622786655
-11.93366975,-6.623677672
-11.92369524,-6.62456869
-11.91372073,-6.625459707
-11.90374622,-6.626350724
-11.89377172,-6.627241741
-11.88379721,-6.628132758
-11.8738227,-6.629023775
-11.86384819,-6.629914792
-11.85387369,-6.630805809
-11.84389918,-6.631696826
-11.83392467,-6.632587843
-11.82395017,-6.63347886
-11.81397566,-6.634369877
-11.80400115,-6.635260894
-11.79402664,-6.636151911
-11.78405214,-6.637042928
-11.77407763,-6.637933945
-11.76410312,-6.638824962
-11.75412861,-6.639715979
-11.74415411,-6.640606996
-11.7341796,-6.641498013
-11.72420509,-6.64238903
-11.71423058,-6.643280048
-11.70425608,-6.644171065
-11.69428157,-6.645062082
-11.68430706,-6.645953099
-11.67433255,-6.646844116
-11.66435805,-6.647735133
-11.65438354,-6.64862615
-11.64440903,-6.649517167
-11.63443453,-6.650408184
-11.62446002,-6.651299201
-11.61448551,-6.652190218
-11.604511,-6.653081235
-11.5945365,-6.653972252
-11.58456199,-6.654863269
-11.57458748,-6.655754286
-11.56461297,-6.656645303
-11.55463847,-6.65753632
-11.54466396,-6.658427337
-11.53468945,-6.659318354
-11.52471494,-6.660209371
-11.51474044,-6.661100388
-11.50476593,-6.661991405
-11.49479142,-6.662882423
-11.48481691,-6.66377344
-11.47484241,-6.664664457
-11.4648679,-6.665555474
-11.45489339,-6.666446491
-11.44491889,-6.667337508
-11.43494438,-6.668228525
-11.42496987,-6.669119542
-11.41499536,-6.670010559
-11.40502086,-6.670901576
-11.39504635,-6.671792593
-11.38507184,-6.67268361
-11.37509733,-6.673574627
-11.36512283,-6.674465644
-11.35514832,-6.675356661
-11.34517381,-6.676247678
-11.3351993,-6.677138695
-11.3252248,-6.678029712
-11.31525029,-6.678920729
-11.30527578,-6.679811746
-11.29530127,-6.680702763
-11.28532677,-6.68159378
-11.27535226,-6.682484798
-11.26537775,-6.683375815
-11.25540324,-6.684266832
-11.24542874,-6.685157849
-11.23545423,-6.686048866
-11.22547972,-6.686939883
-11.21550522,-6.6878309
-11.20553071,-6.688721917
-11.1955562,-6.689612934
-11.18558169,-6.690503951
-11.17560719,-6.691394968
-11.16563268,-6.692285985
-11.15565817,-6.693177002
-11.14568366,-6.694068019
-11.13570916,-6.694959036
-11.12573465,-6.695850053
-11.11576014,-6.69674107
-11.10578563,-6.697632087
-11.09581113,-6.698523104
-11.08583662,-6.699414121
-11.07586211,-6.700305138
-11.0658876,-6.701196156
-11.0559131,-6.702087173
-11.04593859,-6.70297819
-11.03596408,-6.703869207
-11.02598958,-6.704760224
-11.01601507,-6.705651241
-11.00604056,-6.706542258
-10.99606605,-6.707433275
-10.98609155,-6.708324292
-10.97611704,-6.709215309
-10.96614253,-6.710106326
-10.95616802,-6.710997343
-10.94619352,-6.71188836
-10.93621901,-6.712779377
-10.9262445,-6.713670394
-10.91626999,-6.714561411
-10.90629549,-6.715452428
-10.89632098,-6.716343445
-10.88634647,-6.717234462
-10.87637196,-6.718125479
-10.86639746,-6.719016496
-10.85642295,-6.719907513
-10.84644844,-6.720798531
-10.83647394,-6.721689548
-10.82649943,-6.722580565
-10.81652492,-6.723471582
-10.80655041,-6.724362599
-10.79657591,-6.725253616
-10.7866014,-6.726144633
-10.77662689,-6.72703565
-10.76665238,-6.727926667
-10.75667788,-6.728817684
-10.74670337,-6.729708701
-10.73672886,-6.730599718
-10.72675435,-6.731490735
-10.71677985,-6.732381752
-10.70680534,-6.733272769
-10.69683083,-6.734163786
-10.68685632,-6.735054803
-10.67688182,-6.73594582
-10.66690731,-6.736836837
-10.6569328,-6.737727854
-10.64695829,-6.738618871
-10.63698379,-6.739509888
-10.62700928,-6.740400906
-10.61703477,-6.741291923
-10.60706027,-6.74218294
-10.59708576,-6.743073957
-10.58711125,-6.743964974
-10.57713674,-6.744855991
-10.56716224,-6.745747008
-10.55718773,-6.746638025
-10.54721322,-6.747529042
-10.53723871,-6.748420059
-10.52726421,-6.749311076
-10.5172897,-6.750202093
-10.50731519,-6.75109311
-10.49734068,-6.751984127
-10.48736618,-6.752875144
-10.47739167,-6.753766161
-10.46741716,-6.754657178
-10.45744265,-6.755548195
-10.44746815,-6.756439212
-10.43749364,-6.757330229
-10.42751913,-6.758221246
-10.41754463,-6.759112264
-10.40757012,-6.760003281
-10.39759561,-6.760894298
-10.3876211,-6.761785315
-10.3776466,-6.762676332
-10.36767209,-6.763567349
-10.35769758,-6.764458366
-10.34772307,-6.765349383
-10.33774857,-6.7662404
-10.32777406,-6.767131417
-10.31779955,-6.768022434
-10.30782504,-6.768913451
-10.29785054,-6.769804468
-10.28787603,-6.770695485
-10.27790152,-6.771586502
-10.26792701,-6.772477519
-10.25795251,-6.773368536
-10.247978,-6.774259553
-10.23800349,-6.77515057
-10.22802899,-6.776041587
-10.21805448,-6.776932604
-10.20807997,-6.777823621
-10.19810546,-6.778714639
-10.18813096,-6.779605656
-10.17815645,-6.780496673
-10.16818194,-6.78138769
-10.15820743,-6.782278707
-10.14823293,-6.783169724
-10.13825842,-6.784060741
-10.12828391,-6.784951758
-10.1183094,-6.785842775
-10.1083349,-6.786733792
-10.09836039,-6.787624809
-10.08838588,-6.788515826
-10.07841137,-6.789406843
-10.06843687,-6.79029786
-10.05846236,-6.791188877
-10.04848785,-6.792079894
-10.03851335,-6.792970911
-10.02853884,-6.793861928
-10.01856433,-6.794752945
-10.00858982,-6.795643962
-9.998615316,-6.796534979
-9.988640808,-6.797425997
-9.978666301,-6.798317014
-9.968691793,-6.799208031
-9.958717286,-6.800099048
-9.948742779,-6.800990065
-9.938768271,-6.801881082
-9.928793764,-6.802772099
-9.918819256,-6.803663116
-9.908844749,-6.804554133
-9.898870242,-6.80544515
-9.888895734,-6.806336167
-9.878921227,-6.807227184
-9.86894672,-6.808118201
-9.858972212,-6.809009218
-9.848997705,-6.809900235
-9.839023197,-6.810791252
-9.82904869,-6.811682269
-9.819074183,-6.812573286
-9.809099675,-6.813464303
-9.799125168,-6.81435532
-9.789150661,-6.815246337
-9.779176153,-6.816137354
-9.769201646,-6.817028372
-9.759227138,-6.817919389
-9.749252631,-6.818810406
-9.739278124,-6.819701423
-9.729303616,-6.82059244
-9.719329109,-6.821483457
-9.709354602,-6.822374474
-9.699380094,-6.823265491
-9.689405587,-6.824156508
-9.679431079,-6.825047525
-9.669456572,-6.825938542
-9.659482065,-6.826829559
-9.649507557,-6.827720576
-9.63953305,-6.828611593
-9.629558543,-6.82950261
-9.619584035,-6.830393627
-9.609609528,-6.831284644
-9.59963502,-6.832175661
-9.589660513,-6.833066678
-9.579686006,-6.833957695
-9.569711498,-6.834848712
-9.559736991,-6.835739729
-9.549762484,-6.836630747
-9.539787976,-6.837521764
-9.529813469,-6.838412781
-9.519838961,-6.839303798
-9.509864454,-6.840194815
-9.499889947,-6.841085832
-9.489915439,-6.841976849
-9.479940932,-6.842867866
-9.469966425,-6.843758883
-9.459991917,-6.8446499
-9.45001741,-6.845540917
-9.440042902,-6.846431934
-9.430068395,-6.847322951
-9.420093888,-6.848213968
-9.41011938,-6.849104985
-9.400144873,-6.849996002
-9.390170366,-6.850887019
-9.380195858,-6.851778036
-9.370221351,-6.852669053
-9.360246843,-6.85356007
-9.350272336,-6.854451087
-9.340297829,-6.855342105
-9.330323321,-6.856233122
-9.320348814,-6.857124139
-9.310374307,-6.858015156
-9.300399799,-6.858906173
-9.290425292,-6.85979719
-9.280450784,-6.860688207
-9.270476277,-6.861579224
-9.26050177,-6.862470241
-9.250527262,-6.863361258
-9.240552755,-6.864252275
-9.230578248,-6.865143292
-9.22060374,-6.866034309
-9.210629233,-6.866925326
-9.200654725,-6.867816343
-9.190680218,-6.86870736
-9.180705711,-6.869598377
-9.170731203,-6.870489394
-9.160756696,-6.871380411
-9.150782189,-6.872271428
-9.140807681,-6.873162445
-9.130833174,-6.874053462
-9.120858666,-6.87494448
-9.110884159,-6.875835497
-9.100909652,-6.876726514
-9.090935144,-6.877617531
-9.080960637,-6.878508548
-9.070986129,-6.879399565
-9.061011622,-6.880290582
-9.051037115,-6.881181599
-9.041062607,-6.882072616
-9.0310881,-6.882963633
-9.021113593,-6.88385465
-9.011139085,-6.884745667
-9.001164578,-6.885636684
-8.99119007,-6.886527701
-8.981215563,-6.887418718
-8.971241056,-6.888309735
-8.961266548,-6.889200752
-8.951292041,-6.890091769
-8.941317534,-6.890982786
-8.931343026,-6.891873803
-8.921368519,-6.89276482
-8.911394011,-6.893655837
-8.901419504,-6.894546855
-8.891444997,-6.895437872
-8.881470489,-6.896328889
-8.871495982,-6.897219906
-8.861521475,-6.898110923
-8.851546967,-6.89900194
-8.84157246,-6.899892957
-8.831597952,-6.900783974
-8.821623445,-6.901674991
-8.821623445,-6.901674991
-8.810342197,-6.902666643
-8.799058186,-6.903626352
-8.787771504,-6.904554111
-8.77648224,-6.90544991
-8.765190485,-6.906313744
-8.75389633,-6.907145606
-8.742599865,-6.907945489
-8.731301181,-6.908713386
-8.720000367,-6.909449291
-8.720000367,-6.909449291
-8.709978716,-6.910087652
-8.699957064,-6.910726013
-8.689935412,-6.911364374
-8.679913761,-6.912002735
-8.669892109,-6.912641097
-8.659870457,-6.913279458
-8.649848806,-6.913917819
-8.639827154,-6.91455618
-8.629805502,-6.915194541
-8.619783851,-6.915832902
-8.609762199,-6.916471264
-8.599740547,-6.917109625
-8.589718896,-6.917747986
-8.579697244,-6.918386347
-8.569675592,-6.919024708
-8.559653941,-6.91966307
-8.549632289,-6.920301431
-8.539610637,-6.920939792
-8.529588986,-6.921578153
-8.519567334,-6.922216514
-8.509545682,-6.922854875
-8.499524031,-6.923493237
-8.489502379,-6.924131598
-8.479480727,-6.924769959
-8.469459076,-6.92540832
-8.459437424,-6.926046681
-8.449415772,-6.926685042
-8.439394121,-6.927323404
-8.429372469,-6.927961765
-8.419350817,-6.928600126
-8.409329165,-6.929238487
-8.399307514,-6.929876848
-8.389285862,-6.930515209
-8.37926421,-6.931153571
-8.369242559,-6.931791932
-8.359220907,-6.932430293
-8.349199255,-6.933068654
-8.339177604,-6.933707015
-8.329155952,-6.934345376
-8.3191343,-6.934983738
-8.309112649,-6.935622099
-8.299090997,-6.93626046
-8.289069345,-6.936898821
-8.279047694,-6.937537182
-8.269026042,-6.938175543
-8.25900439,-6.938813905
-8.248982739,-6.939452266
-8.238961087,-6.940090627
-8.228939435,-6.940728988
-8.218917784,-6.941367349
-8.208896132,-6.94200571
-8.19887448,-6.942644072
-8.188852829,-6.943282433
-8.178831177,-6.943920794
-8.168809525,-6.944559155
-8.158787874,-6.945197516
-8.148766222,-6.945835877
-8.13874457,-6.946474239
-8.128722919,-6.9471126
-8.118701267,-6.947750961
-8.108679615,-6.948389322
-8.098657964,-6.949027683
-8.088636312,-6.949666045
-8.07861466,-6.950304406
-8.068593009,-6.950942767
-8.058571357,-6.951581128
-8.048549705,-6.952219489
-8.038528053,-6.95285785
-8.028506402,-6.953496212
-8.01848475,-6.954134573
-8.008463098,-6.954772934
-7.998441447,-6.955411295
-7.988419795,-6.956049656
-7.978398143,-6.956688017
-7.968376492,-6.957326379
-7.95835484,-6.95796474
-7.948333188,-6.958603101
-7.938311537,-6.959241462
-7.928289885,-6.959879823
-7.918268233,-6.960518184
-7.908246582,-6.961156546
-7.89822493,-6.961794907
-7.888203278,-6.962433268
-7.878181627,-6.963071629
-7.868159975,-6.96370999
-7.858138323,-6.964348351
-7.848116672,-6.964986713
-7.83809502,-6.965625074
-7.828073368,-6.966263435
-7.818051717,-6.966901796
-7.808030065,-6.967540157
-7.798008413,-6.968178518
-7.787986762,-6.96881688
-7.77796511,-6.969455241
-7.767943458,-6.970093602
-7.757921807,-6.970731963
-7.747900155,-6.971370324
-7.737878503,-6.972008685
-7.727856852,-6.972647047
-7.7178352,-6.973285408
-7.707813548,-6.973923769
-7.697791896,-6.97456213
-7.687770245,-6.975200491
-7.677748593,-6.975838853
-7.667726941,-6.976477214
-7.65770529,-6.977115575
-7.647683638,-6.977753936
-7.637661986,-6.978392297
-7.627640335,-6.979030658
-7.617618683,-6.97966902
-7.607597031,-6.980307381
-7.59757538,-6.980945742
-7.587553728,-6.981584103
-7.577532076,-6.982222464
-7.567510425,-6.982860825
-7.557488773,-6.983499187
-7.547467121,-6.984137548
-7.53744547,-6.984775909
-7.527423818,-6.98541427
-7.517402166,-6.986052631
-7.507380515,-6.986690992
-7.497358863,-6.987329354
-7.487337211,-6.987967715
-7.47731556,-6.988606076
-7.467293908,-6.989244437
-7.457272256,-6.989882798
-7.447250605,-6.990521159
-7.437228953,-6.991159521
-7.427207301,-6.991797882
-7.427207301,-6.991797882
-7.41720065,-6.992422697
-7.407192463,-6.993022427
-7.397182805,-6.993597071
-7.387171738,-6.994146622
-7.377159325,-6.994671079
-7.367145628,-6.995170438
-7.357130712,-6.995644696
-7.347114638,-6.996093849
-7.33709747,-6.996517896
-7.327079271,-6.996916832
-7.317060103,-6.997290657
-7.307040029,-6.997639367
-7.297019113,-6.99796296
-7.286997417,-6.998261434
-7.276975005,-6.998534788
-7.266951939,-6.99878302
-7.256928282,-6.999006127
-7.246904097,-6.999204109
-7.236879448,-6.999376965
-7.226854397,-6.999524693
-7.216829007,-6.999647292
-7.206803342,-6.999744762
-7.196777463,-6.999817103
-7.186751435,-6.999864312
-7.17672532,-6.999886391
-7.166699181,-6.999883339
-7.156673081,-6.999855156
-7.146647083,-6.999801843
-7.136621251,-6.999723399
-7.126595646,-6.999619826
-7.116570333,-6.999491123
-7.106545374,-6.999337292
-7.096520831,-6.999158333
-7.086496769,-6.998954248
-7.07647325,-6.998725038
-7.066450337,-6.998470705
-7.056428093,-6.99819125
-7.046406581,-6.997886674
-7.036385864,-6.99755698
-7.026366004,-6.99720217
-7.016347066,-6.996822246
-7.006329111,-6.99641721
-6.996312203,-6.995987066
-6.986296404,-6.995531815
-6.976281778,-6.99505146
-6.966268388,-6.994546005
-6.956256296,-6.994015453
-6.946245565,-6.993459806
-6.936236259,-6.992879069
-6.926228439,-6.992273246
-6.91622217,-6.991642339
-6.906217513,-6.990986353
-6.896214532,-6.990305293
-6.88621329,-6.989599161
-6.876213849,-6.988867964
-6.866216272,-6.988111704
-6.856220622,-6.987330388
-6.846226962,-6.98652402
-6.836235354,-6.985692605
-6.826245862,-6.984836149
-6.816258548,-6.983954656
-6.806273475,-6.983048132
-6.796290705,-6.982116583
-6.786310302,-6.981160015
-6.776332327,-6.980178434
-6.766356845,-6.979171846
-6.756383917,-6.978140257
-6.746413606,-6.977083674
-6.736445974,-6.976002103
-6.726481085,-6.974895551
-6.716519001,-6.973764026
-6.706559784,-6.972607534
-6.696603497,-6.971426082
-6.686650203,-6.970219679
-6.676699964,-6.96898833
-6.666752843,-6.967732046
-6.656808902,-6.966450832
-6.646868204,-6.965144697
-6.63693081,-6.96381365
-6.626996785,-6.962457699
-6.617066189,-6.961076852
-6.607139085,-6.959671118
-6.597215536,-6.958240506
-6.587295605,-6.956785024
-6.577379352,-6.955304683
-6.567466842,-6.95379949
-6.557558135,-6.952269457
-6.547653294,-6.950714592
-6.537752382,-6.949134904
-6.527855461,-6.947530405
-6.517962592,-6.945901104
-6.508073838,-6.944247011
-6.498189262,-6.942568137
-6.488308925,-6.940864492
-6.478432888,-6.939136087
-6.468561216,-6.937382933
-6.458693968,-6.935605041
-6.448831208,-6.933802422
-6.438972997,-6.931975087
-6.429119398,-6.930123048
-6.419270472,-6.928246316
-6.40942628,-6.926344904
-6.399586886,-6.924418823
-6.38975235,-6.922468085
-6.379922735,-6.920492703
-6.370098102,-6.918492688
-6.360278513,-6.916468054
-6.350464029,-6.914418814
-6.340654713,-6.912344979
-6.330850626,-6.910246564
-6.321051829,-6.908123581
-6.311258385,-6.905976043
-6.301470354,-6.903803965
-6.291687798,-6.901607359
-6.281910779,-6.899386241
-6.272139358,-6.897140622
-6.262373596,-6.894870519
-6.252613555,-6.892575944
-6.242859296,-6.890256913
-6.233110881,-6.887913439
-6.22336837,-6.885545538
-6.213631825,-6.883153225
-6.203901307,-6.880736514
-6.194176877,-6.878295421
-6.184458596,-6.875829961
-6.174746526,-6.87334015
-6.165040727,-6.870826003
-6.15534126,-6.868287535
-6.145648187,-6.865724764
-6.135961567,-6.863137705
-6.126281463,-6.860526374
-6.116607934,-6.857890788
-6.106941042,-6.855230963
-6.097280847,-6.852546916
-6.08762741,-6.849838664
-6.077980792,-6.847106223
-6.068341053,-6.844349612
-6.058708254,-6.841568847
-6.049082455,-6.838763946
-6.039463717,-6.835934926
-6.029852101,-6.833081806
-6.020247665,-6.830204602
-6.010650472,-6.827303334
-6.001060582,-6.824378019
-5.991478053,-6.821428676
-5.981902948,-6.818455324
-5.972335325,-6.81545798
-5.962775245,-6.812436664
-5.953222769,-6.809391396
-5.943677955,-6.806322193
-5.934140865,-6.803229075
-5.924611557,-6.800112062
-5.915090092,-6.796971173
-5.90557653,-6.793806429
-5.896070931,-6.790617848
-5.886573353,-6.787405451
-5.877083858,-6.784169258
-5.867602503,-6.78090929
-5.85812935,-6.777625566
-5.848664457,-6.774318108
-5.839207885,-6.770986937
-5.829759691,-6.767632072
-5.820319937,-6.764253537
-5.81088868,-6.76085135
-5.801465981,-6.757425535
-5.792051898,-6.753976112
-5.782646491,-6.750503103
-5.773249819,-6.74700653
-5.76386194,-6.743486415
-5.754482915,-6.73994278
-5.745112801,-6.736375647
-5.735751657,-6.732785039
-5.726399543,-6.729170978
-5.717056517,-6.725533487
-5.707722638,-6.721872589
-5.698397965,-6.718188307
-5.689082555,-6.714480664
-5.679776468,-6.710749683
-5.670479762,-6.706995388
-5.661192496,-6.703217802
-5.651914728,-6.699416949
-5.642646515,-6.695592853
-5.633387917,-6.691745538
-5.624138991,-6.687875028
-5.614899796,-6.683981348
-5.60567039,-6.680064521
-5.59645083,-6.676124573
-5.587241175,-6.672161528
-5.578041482,-6.668175411
-5.56885181,-6.664166248
-5.559672215,-6.660134063
-5.550502757,-6.656078881
-5.541343491,-6.652000729
-5.532194476,-6.647899632
-5.52305577,-6.643775615
-5.513927429,-6.639628704
-5.504809511,-6.635458927
-5.495702074,-6.631266307
-5.486605174,-6.627050873
-5.477518868,-6.622812651
-5.468443215,-6.618551667
-5.45937827,-6.614267947
-5.450324092,-6.60996152
-5.441280735,-6.605632411
-5.432248259,-6.601280649
-5.423226718,-6.59690626
-5.41421617,-6.592509272
-5.405216672,-6.588089713
-5.39622828,-6.58364761
-5.38725105,-6.579182991
-5.37828504,-6.574695884
-5.369330304,-6.570186319
-5.3603869,-6.565654321
-5.351454884,-6.561099922
-5.342534312,-6.556523148
-5.333625239,-6.551924028
-5.324727722,-6.547302593
-5.315841817,-6.54265887
-5.30696758,-6.537992888
-5.298105066,-6.533304678
-5.289254331,-6.528594268
-5.28041543,-6.523861689
-5.27158842,-6.519106969
-5.262773355,-6.514330139
-5.253970291,-6.509531229
-5.245179283,-6.504710269
-5.236400387,-6.499867289
-5.227633658,-6.495002319
-5.21887915,-6.490115391
-5.210136919,-6.485206534
-5.20140702,-6.480275781
-5.192689507,-6.475323161
-5.183984436,-6.470348706
-5.175291861,-6.465352447
-5.166611836,-6.460334415
-5.157944416,-6.455294643
-5.149289656,-6.450233161
-5.14064761,-6.445150001
-5.132018332,-6.440045196
-5.123401876,-6.434918777
-5.114798297,-6.429770778
-5.106207649,-6.424601229
-5.097629986,-6.419410163
-5.089065361,-6.414197614
-5.080513828,-6.408963614
-5.071975441,-6.403708195
-5.063450254,-6.398431391
-5.054938321,-6.393133235
-5.046439694,-6.38781376
-5.037954427,-6.382473
-5.029482574,-6.377110988
-5.021024187,-6.371727758
-5.01257932,-6.366323343
-5.004148026,-6.360897778
-4.995730358,-6.355451097
-4.987326368,-6.349983334
-4.97893611,-6.344494523
-4.970559637,-6.338984699
-4.962197,-6.333453897
-4.953848253,-6.32790215
-4.945513447,-6.322329495
-4.937192636,-6.316735965
-4.928885871,-6.311121597
-4.920593205,-6.305486425
-4.91231469,-6.299830485
-4.904050377,-6.294153813
-4.895800319,-6.288456443
-4.887564568,-6.282738413
-4.879343175,-6.276999757
-4.871136192,-6.271240512
-4.862943671,-6.265460714
-4.854765662,-6.259660399
-4.846602218,-6.253839604
-4.83845339,-6.247998366
-4.830319228,-6.24213672
-4.822199785,-6.236254705
-4.81409511,-6.230352356
-4.806005255,-6.224429711
-4.797930271,-6.218486807
-4.789870209,-6.212523682
-4.781825118,-6.206540373
-4.77379505,-6.200536917
-4.765780056,-6.194513352
-4.757780184,-6.188469716
-4.749795487,-6.182406048
-4.741826013,-6.176322384
-4.733871813,-6.170218764
-4.725932937,-6.164095226
-4.718009435,-6.157951808
-4.710101357,-6.151788549
-4.702208751,-6.145605487
-4.694331669,-6.139402661
-4.686470159,-6.133180111
-4.67862427,-6.126937875
-4.670794053,-6.120675993
-4.662979556,-6.114394504
-4.655180828,-6.108093447
-4.647397918,-6.101772863
-4.639630876,-6.09543279
-4.63187975,-6.089073268
-4.624144588,-6.082694338
-4.61642544,-6.07629604
-4.608722353,-6.069878414
-4.601035377,-6.063441499
-4.593364559,-6.056985337
-4.585709948,-6.050509969
-4.578071591,-6.044015434
-4.570449537,-6.037501774
-4.562843834,-6.030969029
-4.55525453,-6.024417241
-4.547681671,-6.01784645
-4.540125307,-6.011256699
-4.532585483,-6.004648028
-4.525062248,-5.998020479
-4.517555648,-5.991374094
-4.510065732,-5.984708914
-4.502592546,-5.978024981
-4.495136137,-5.971322337
-4.487696551,-5.964601025
-4.480273836,-5.957861086
-4.472868038,-5.951102563
-4.465479204,-5.944325499
-4.45810738,-5.937529935
-4.450752613,-5.930715915
-4.443414948,-5.923883481
-4.436094432,-5.917032677
-4.428791111,-5.910163545
-4.42150503,-5.903276129
-4.414236236,-5.896370472
-4.406984774,-5.889446617
-4.39975069,-5.882504607
-4.392534028,-5.875544487
-4.385334836,-5.8685663
-4.378153156,-5.86157009
-4.370989036,-5.854555901
-4.363842519,-5.847523776
-4.356713651,-5.840473761
-4.349602477,-5.833405899
-4.342509041,-5.826320235
-4.335433387,-5.819216814
-4.328375561,-5.812095679
-4.321335606,-5.804956876
-4.314313567,-5.79780045
-4.307309488,-5.790626445
-4.300323413,-5.783434906
-4.293355385,-5.77622588
-4.286405449,-5.76899941
-4.279473648,-5.761755543
-4.272560026,-5.754494324
-4.265664627,-5.747215798
-4.258787492,-5.739920012
-4.251928667,-5.732607011
-4.245088193,-5.725276841
-4.238266114,-5.717929548
-4.231462473,-5.710565179
-4.224677312,-5.703183779
-4.217910674,-5.695785395
-4.211162602,-5.688370073
-4.204433138,-5.680937861
-4.197722324,-5.673488804
-4.191030202,-5.66602295
-4.184356815,-5.658540345
-4.177702204,-5.651041037
-4.171066411,-5.643525072
-4.164449478,-5.635992498
-4.157851447,-5.628443362
-4.151272358,-5.620877711
-4.144712254,-5.613295594
-4.138171175,-5.605697057
-4.131649163,-5.598082149
-4.125146258,-5.590450917
-4.118662501,-5.58280341
-4.112197934,-5.575139674
-4.105752596,-5.567459759
-4.099326529,-5.559763713
-4.092919772,-5.552051584
-4.086532366,-5.54432342
-4.080164351,-5.53657927
-4.073815767,-5.528819183
-4.067486653,-5.521043207
-4.061177051,-5.513251392
-4.054886998,-5.505443786
-4.048616536,-5.497620438
-4.042365702,-5.489781398
-4.036134537,-5.481926714
-4.02992308,-5.474056437
-4.023731369,-5.466170614
-4.017559444,-5.458269297
-4.011407343,-5.450352535
-4.005275105,-5.442420377
-3.999162768,-5.434472874
-3.993070372,-5.426510074
-3.986997953,-5.418532029
-3.980945551,-5.410538788
-3.974913203,-5.402530402
-3.968900948,-5.39450692
-3.962908822,-5.386468394
-3.956936864,-5.378414874
-3.950985111,-5.37034641
-3.945053601,-5.362263053
-3.939142371,-5.354164854
-3.933251457,-5.346051863
-3.927380898,-5.337924133
-3.921530729,-5.329781713
-3.915700988,-5.321624655
-3.909891712,-5.31345301
-3.904102936,-5.30526683
-3.898334697,-5.297066166
-3.892587031,-5.288851069
-3.886859975,-5.280621592
-3.881153565,-5.272377785
-3.875467835,-5.264119701
-3.869802823,-5.255847391
-3.864158564,-5.247560908
-3.858535092,-5.239260303
-3.852932444,-5.230945629
-3.847350654,-5.222616938
-3.841789758,-5.214274282
-3.836249791,-5.205917713
-3.830730787,-5.197547285
-3.825232782,-5.18916305
-3.819755808,-5.180765059
-3.814299902,-5.172353368
-3.808865098,-5.163928027
-3.803451428,-5.15548909
-3.798058929,-5.14703661
-3.792687632,-5.13857064
-3.787337573,-5.130091233
-3.782008784,-5.121598443
-3.7767013,-5.113092323
-3.771415153,-5.104572926
-3.766150377,-5.096040306
-3.760907004,-5.087494516
-3.755685069,-5.078935611
-3.750484603,-5.070363644
-3.745305639,-5.061778668
-3.74014821,-5.053180738
-3.742149641,-5.044115275
-3.746128383,-5.034912391
-3.750084046,-5.025699562
-3.754016604,-5.016476848
-3.757926032,-5.007244305
-3.761812307,-4.998001993
-3.765675403,-4.988749968
-3.769515297,-4.97948829
-3.773331963,-4.970217015
-3.777125379,-4.960936204
-3.780895521,-4.951645913
-3.784642364,-4.942346201
-3.788365886,-4.933037127
-3.792066062,-4.923718749
-3.795742869,-4.914391126
-3.799396286,-4.905054316
-3.803026287,-4.895708377
-3.806632852,-4.88635337
-3.810215956,-4.876989352
-3.813775578,-4.867616382
-3.817311695,-4.858234519
-3.820824285,-4.848843823
-3.824313326,-4.839444351
-3.827778796,-4.830036164
-3.831220673,-4.820619319
-3.834638936,-4.811193878
-3.838033563,-4.801759898
-3.841404532,-4.792317438
-3.844751823,-4.782866559
-3.848075415,-4.77340732
-3.851375286,-4.763939779
-3.854651416,-4.754463997
-3.857903785,-4.744980034
-3.861132371,-4.735487947
-3.864337156,-4.725987798
-3.867518117,-4.716479646
-3.870675236,-4.706963551
-3.873808493,-4.697439572
-3.876917868,-4.687907769
-3.880003341,-4.678368203
-3.883064893,-4.668820933
-3.886102505,-4.659266019
-3.889116158,-4.649703521
-3.892105833,-4.640133499
-3.895071511,-4.630556013
-3.898013173,-4.620971124
-3.900930801,-4.611378892
-3.903824377,-4.601779377
-3.906693882,-4.592172639
-3.909539298,-4.582558739
-3.912360608,-4.572937737
-3.915157794,-4.563309693
-3.917930838,-4.553674668
-3.920679723,-4.544032723
-3.923404431,-4.534383918
-3.926104945,-4.524728314
-3.928781249,-4.515065971
-3.931433326,-4.505396951
-3.934061159,-4.495721313
-3.936664731,-4.486039118
-3.939244026,-4.476350429
-3.941799028,-4.466655304
-3.944329721,-4.456953806
-3.946836088,-4.447245995
-3.949318115,-4.437531933
-3.951775786,-4.427811679
-3.954209085,-4.418085296
-3.956617996,-4.408352844
-3.959002505,-4.398614385
-3.961362597,-4.388869979
-3.963698257,-4.379119689
-3.96600947,-4.369363575
-3.968296222,-4.359601698
-3.970558499,-4.34983412
-3.972796285,-4.340060902
-3.975009567,-4.330282106
-3.977198332,-4.320497793
-3.979362565,-4.310708025
-3.981502253,-4.300912862
-3.983617382,-4.291112367
-3.985707939,-4.281306601
-3.987773912,-4.271495626
-3.989815286,-4.261679504
-3.991832049,-4.251858295
-3.993824189,-4.242032062
-3.995791693,-4.232200867
-3.997734549,-4.222364771
-3.999652743,-4.212523836
-4.001546266,-4.202678124
-4.003415103,-4.192827697
-4.005259245,-4.182972616
-4.007078678,-4.173112944
-4.008873392,-4.163248743
-4.010643376,-4.153380073
-4.012388618,-4.143506999
-4.014109107,-4.133629581
-4.015804833,-4.123747881
-4.017475784,-4.113861962
-4.019121951,-4.103971886
-4.020743323,-4.094077715
-4.02233989,-4.084179511
-4.023911642,-4.074277336
-4.025458569,-4.064371252
-4.02698066,-4.054461322
-4.028477908,-4.044547608
-4.029950302,-4.034630173
-4.031397832,-4.024709078
-4.032820491,-4.014784386
-4.034218269,-4.004856159
-4.035591156,-3.994924459
-4.036939146,-3.98498935
-4.038262228,-3.975050893
-4.039560395,-3.965109151
-4.040833639,-3.955164186
-4.042081951,-3.945216062
-4.043305325,-3.935264839
-4.044503751,-3.925310581
-4.045677223,-3.915353351
-4.046825733,-3.905393211
-4.047949274,-3.895430223
-4.049047839,-3.88546445
-4.050121421,-3.875495955
-4.051170013,-3.8655248
-4.052193609,-3.855551048
-4.053192202,-3.845574762
-4.054165786,-3.835596005
-4.055114355,-3.825614838
-4.056037903,-3.815631325
-4.056936424,-3.805645528
-4.057809912,-3.795657511
-4.058658363,-3.785667336
-4.05948177,-3.775675065
-4.060280128,-3.765680762
-4.061053433,-3.755684489
-4.061801679,-3.745686309
-4.062524863,-3.735686285
-4.063222978,-3.72568448
-4.063896022,-3.715680956
-4.064543989,-3.705675777
-4.065166877,-3.695669005
-4.065764679,-3.685660704
-4.066337394,-3.675650935
-4.066885017,-3.665639762
-4.066885017,-3.665639762
-4.067430208,-3.655438652
-4.067975399,-3.645237542
-4.06852059,-3.635036432
-4.069065781,-3.624835321
-4.069610971,-3.614634211
-4.070156162,-3.604433101
-4.070701353,-3.594231991
-4.071246544,-3.584030881
-4.071791735,-3.573829771
-4.072336926,-3.563628661
-4.072882116,-3.55342755
-4.073427307,-3.54322644
-4.073972498,-3.53302533
-4.074517689,-3.52282422
-4.07506288,-3.51262311
-4.075608071,-3.502422
-4.076153262,-3.49222089
-4.076698452,-3.482019779
-4.077243643,-3.471818669
-4.077788834,-3.461617559
-4.078334025,-3.451416449
-4.078879216,-3.441215339
-4.079424407,-3.431014229
-4.079969597,-3.420813119
-4.080514788,-3.410612008
-4.081059979,-3.400410898
-4.08160517,-3.390209788
-4.082150361,-3.380008678
-4.082695552,-3.369807568
-4.083240742,-3.359606458
-4.083785933,-3.349405348
-4.084331124,-3.339204237
-4.084876315,-3.329003127
-4.085421506,-3.318802017
-4.085966697,-3.308600907
-4.086511888,-3.298399797
-4.086511888,-3.298399797
-4.087051548,-3.288050616
-4.087564394,-3.277700071
-4.088050422,-3.267348233
-4.088509629,-3.25699517
-4.088942012,-3.246640952
-4.089347567,-3.236285649
-4.089726292,-3.22592933
-4.090078185,-3.215572064
-4.090403243,-3.205213921
-4.090701463,-3.194854971
-4.090972845,-3.184495283
-4.091217386,-3.174134927
-4.091435085,-3.163773972
-4.091625939,-3.153412488
-4.091789948,-3.143050544
-4.091927111,-3.132688209
-4.092037426,-3.122325555
-4.092120894,-3.111962649
-4.092177513,-3.101599562
-4.092207283,-3.091236363
-4.092210203,-3.080873121
-4.092186275,-3.070509907
-4.092135498,-3.06014679
-4.092057871,-3.049783838
-4.091953397,-3.039421123
-4.091822075,-3.029058713
-4.091663907,-3.018696679
-4.091478893,-3.008335088
-4.091267035,-2.997974012
-4.091028334,-2.98761352
-4.090762792,-2.977253681
-4.09047041,-2.966894564
-4.090151191,-2.95653624
-4.089805137,-2.946178777
-4.089432249,-2.935822246
-4.089432249,-2.935822246
-4.089058515,-2.925803158
-4.088684781,-2.915784071
-4.088311047,-2.905764983
-4.087937313,-2.895745895
-4.087563579,-2.885726807
-4.087189844,-2.875707719
-4.08681611,-2.865688632
-4.086442376,-2.855669544
-4.086068642,-2.845650456
-4.085694908,-2.835631368
-4.085321174,-2.82561228
-4.08494744,-2.815593193
-4.084573706,-2.805574105
-4.084199972,-2.795555017
-4.083826237,-2.785535929
-4.083452503,-2.775516841
-4.083078769,-2.765497753
-4.082705035,-2.755478666
-4.082331301,-2.745459578
-4.081957567,-2.73544049
-4.081583833,-2.725421402
-4.081210099,-2.715402314
-4.080836364,-2.705383227
-4.08046263,-2.695364139
-4.080088896,-2.685345051
-4.079715162,-2.675325963
-4.079341428,-2.665306875
-4.078967694,-2.655287788
-4.07859396,-2.6452687
-4.078220226,-2.635249612
-4.077846492,-2.625230524
-4.077472757,-2.615211436
-4.077099023,-2.605192348
-4.076725289,-2.595173261
-4.076351555,-2.585154173
-4.075977821,-2.575135085
-4.075604087,-2.565115997
-4.075230353,-2.555096909
-4.074856619,-2.545077822
-4.074482884,-2.535058734
-4.07410915,-2.525039646
-4.073735416,-2.515020558
-4.073361682,-2.50500147
-4.072987948,-2.494982383
-4.072614214,-2.484963295
-4.07224048,-2.474944207
-4.071866746,-2.464925119
-4.071493012,-2.454906031
-4.071119277,-2.444886943
-4.070745543,-2.434867856
-4.070371809,-2.424848768
-4.069998075,-2.41482968
-4.069624341,-2.404810592
-4.069250607,-2.394791504
-4.068876873,-2.384772417
-4.068503139,-2.374753329
-4.068129404,-2.364734241
-4.06775567,-2.354715153
-4.067381936,-2.344696065
-4.067008202,-2.334676978
-4.066634468,-2.32465789
-4.066260734,-2.314638802
-4.065887,-2.304619714
-4.065513266,-2.294600626
-4.065139532,-2.284581538
-4.064765797,-2.274562451
-4.064392063,-2.264543363
-4.064018329,-2.254524275
-4.063644595,-2.244505187
-4.063270861,-2.234486099
-4.062897127,-2.224467012
-4.062523393,-2.214447924
-4.062149659,-2.204428836
-4.061775924,-2.194409748
-4.06140219,-2.18439066
-4.061028456,-2.174371573
-4.060654722,-2.164352485
-4.060280988,-2.154333397
-4.059907254,-2.144314309
-4.05953352,-2.134295221
-4.059159786,-2.124276133
-4.058786051,-2.114257046
-4.058412317,-2.104237958
-4.058038583,-2.09421887
-4.057664849,-2.084199782
-4.057291115,-2.074180694
-4.056917381,-2.064161607
-4.056543647,-2.054142519
-4.056169913,-2.044123431
-4.055796179,-2.034104343
-4.055422444,-2.024085255
-4.05504871,-2.014066168
-4.054674976,-2.00404708
-4.054301242,-1.994027992
-4.053927508,-1.984008904
-4.053553774,-1.973989816
-4.05318004,-1.963970728
-4.052806306,-1.953951641
-4.052432571,-1.943932553
-4.052058837,-1.933913465
-4.051685103,-1.923894377
-4.051311369,-1.913875289
-4.050937635,-1.903856202
-4.050563901,-1.893837114
-4.050190167,-1.883818026
-4.049816433,-1.873798938
-4.049442699,-1.86377985
-4.049068964,-1.853760763
-4.04869523,-1.843741675
-4.048321496,-1.833722587
-4.047947762,-1.823703499
-4.047574028,-1.813684411
-4.047200294,-1.803665324
-4.04682656,-1.793646236
-4.046452826,-1.783627148
-4.046079091,-1.77360806
-4.045705357,-1.763588972
-4.045331623,-1.753569884
-4.044957889,-1.743550797
-4.044584155,-1.733531709
-4.044210421,-1.723512621
-4.043836687,-1.713493533
-4.043462953,-1.703474445
-4.043089219,-1.693455358
-4.042715484,-1.68343627
-4.04234175,-1.673417182
-4.041968016,-1.663398094
-4.041594282,-1.653379006
-4.041220548,-1.643359919
-4.040846814,-1.633340831
-4.04047308,-1.623321743
-4.040099346,-1.613302655
-4.039725611,-1.603283567
-4.039351877,-1.593264479
-4.038978143,-1.583245392
-4.038604409,-1.573226304
-4.038230675,-1.563207216
-4.037856941,-1.553188128
-4.037483207,-1.54316904
-4.037109473,-1.533149953
-4.036735739,-1.523130865
-4.036362004,-1.513111777
-4.03598827,-1.503092689
-4.035614536,-1.493073601
-4.035240802,-1.483054514
-4.034867068,-1.473035426
-4.034493334,-1.463016338
-4.0341196,-1.45299725
-4.033745866,-1.442978162
-4.033372131,-1.432959074
-4.032998397,-1.422939987
-4.032624663,-1.412920899
-4.032250929,-1.402901811
-4.031877195,-1.392882723
-4.031503461,-1.382863635
-4.031129727,-1.372844548
-4.030755993,-1.36282546
-4.030382259,-1.352806372
-4.030008524,-1.342787284
-4.02963479,-1.332768196
-4.029261056,-1.322749109
-4.028887322,-1.312730021
-4.028513588,-1.302710933
-4.028139854,-1.292691845
-4.02776612,-1.282672757
-4.027392386,-1.272653669
-4.027018651,-1.262634582
-4.026644917,-1.252615494
-4.026271183,-1.242596406
-4.025897449,-1.232577318
-4.025523715,-1.22255823
-4.025149981,-1.212539143
-4.024776247,-1.202520055
-4.024402513,-1.192500967
-4.024028779,-1.182481879
-4.023655044,-1.172462791
-4.02328131,-1.162443704
-4.022907576,-1.152424616
-4.022533842,-1.142405528
-4.022160108,-1.13238644
-4.021786374,-1.122367352
-4.02141264,-1.112348264
-4.021038906,-1.102329177
-4.020665171,-1.092310089
-4.020291437,-1.082291001
-4.019917703,-1.072271913
-4.019543969,-1.062252825
-4.019170235,-1.052233738
-4.018796501,-1.04221465
-4.018422767,-1.032195562
-4.018049033,-1.022176474
-4.017675299,-1.012157386
-4.017301564,-1.002138299
-4.01692783,-0.9921192107
-4.016554096,-0.9821001229
-4.016180362,-0.9720810351
-4.015806628,-0.9620619473
-4.015432894,-0.9520428595
-4.01505916,-0.9420237717
-4.014685426,-0.9320046838
-4.014311691,-0.921985596
-4.013937957,-0.9119665082
-4.013564223,-0.9019474204
-4.013190489,-0.8919283326
-4.012816755,-0.8819092448
-4.012443021,-0.871890157
-4.012069287,-0.8618710692
-4.011695553,-0.8518519813
-4.011321819,-0.8418328935
-4.010948084,-0.8318138057
-4.01057435,-0.8217947179
-4.010200616,-0.8117756301
-4.009826882,-0.8017565423
-4.009453148,-0.7917374545
-4.009079414,-0.7817183667
-4.00870568,-0.7716992788
-4.008331946,-0.761680191
-4.007958211,-0.7516611032
-4.007584477,-0.7416420154
-4.007210743,-0.7316229276
-4.006837009,-0.7216038398
-4.006463275,-0.711584752
-4.006089541,-0.7015656642
-4.005715807,-0.6915465764
-4.005342073,-0.6815274885
-4.004968339,-0.6715084007
-4.004594604,-0.6614893129
-4.00422087,-0.6514702251
-4.003847136,-0.6414511373
-4.003473402,-0.6314320495
-4.003099668,-0.6214129617
-4.002725934,-0.6113938739
-4.0023522,-0.601374786
-4.001978466,-0.5913556982
-4.001604731,-0.5813366104
-4.001230997,-0.5713175226
-4.000857263,-0.5612984348
-4.000483529,-0.551279347
-4.000109795,-0.5412602592
-3.999736061,-0.5312411714
-3.999362327,-0.5212220835
-3.998988593,-0.5112029957
-3.998614859,-0.5011839079
-3.998241124,-0.4911648201
-3.99786739,-0.4811457323
-3.997493656,-0.4711266445
-3.997119922,-0.4611075567
-3.996746188,-0.4510884689
-3.996372454,-0.441069381
-3.99599872,-0.4310502932
-3.995624986,-0.4210312054
-3.995251251,-0.4110121176
-3.994877517,-0.4009930298
-3.994503783,-0.390973942
-3.994130049,-0.3809548542
-3.993756315,-0.3709357664
-3.993382581,-0.3609166785
-3.993008847,-0.3508975907
-3.992635113,-0.3408785029
-3.992261379,-0.3308594151
-3.992261379,-0.3308594151
-3.991787381,-0.3175584498
-3.991357643,-0.304255981
-3.99097217,-0.290952156
-3.990630965,-0.277647122
-3.990334032,-0.2643410263
-3.990334032,-0.2643410263
-3.990127042,-0.2543178404
-3.989920053,-0.2442946545
-3.989713063,-0.2342714686
-3.989506073,-0.2242482827
-3.989299083,-0.2142250968
-3.989092094,-0.2042019109
-3.988885104,-0.194178725
-3.988678114,-0.1841555391
-3.988471125,-0.1741323532
-3.988264135,-0.1641091673
-3.988057145,-0.1540859814
-3.987850155,-0.1440627955
-3.987643166,-0.1340396096
-3.987436176,-0.1240164237
-3.987229186,-0.1139932378
-3.987022197,-0.1039700519
-3.986815207,-0.093946866
-3.986608217,-0.0839236801
-3.986401227,-0.0739004942
-3.986194238,-0.0638773083
-3.985987248,-0.0538541224
-3.985780258,-0.0438309365
-3.985573269,-0.03380775059
-3.985366279,-0.02378456469
-3.985159289,-0.01376137879
-3.984952299,-0.003738192892
-3.98474531,0.006284993008
-3.98453832,0.01630817891
-3.98433133,0.02633136481
-3.984124341,0.03635455071
-3.983917351,0.04637773661
-3.983710361,0.05640092251
-3.983503371,0.06642410841
-3.983296382,0.07644729431
-3.983089392,0.08647048021
-3.982882402,0.09649366611
-3.982675413,0.106516852
-3.982468423,0.1165400379
-3.982261433,0.1265632238
-3.982054443,0.1365864097
-3.981847454,0.1466095956
-3.981640464,0.1566327815
-3.981433474,0.1666559674
-3.981226485,0.1766791533
-3.981019495,0.1867023392
-3.980812505,0.1967255251
-3.980605515,0.206748711
-3.980398526,0.2167718969
-3.980191536,0.2267950828
-3.979984546,0.2368182687
-3.979777557,0.2468414546
-3.979570567,0.2568646405
-3.979363577,0.2668878264
-3.979156587,0.2769110123
-3.978949598,0.2869341982
-3.978742608,0.2969573841
-3.978535618,0.30698057
-3.978328629,0.3170037559
-3.978121639,0.3270269418
-3.977914649,0.3370501277
-3.977707659,0.3470733136
-3.97750067,0.3570964995
-3.97729368,0.3671196854
-3.97708669,0.3771428713
-3.976879701,0.3871660572
-3.976672711,0.3971892431
-3.976465721,0.407212429
-3.976258732,0.4172356149
-3.976051742,0.4272588008
-3.975844752,0.4372819867
-3.975637762,0.4473051726
-3.975430773,0.4573283585
-3.975223783,0.4673515444
-3.975016793,0.4773747303
-3.974809804,0.4873979162
-3.974602814,0.4974211021
-3.974395824,0.507444288
-3.974188834,0.5174674739
-3.973981845,0.5274906598
-3.973774855,0.5375138457
-3.973567865,0.5475370316
-3.973360876,0.5575602175
-3.973153886,0.5675834034
-3.972946896,0.5776065893
-3.972739906,0.5876297753
-3.972532917,0.5976529612
-3.972325927,0.6076761471
-3.972118937,0.617699333
-3.971911948,0.6277225189
-3.971704958,0.6377457048
-3.971497968,0.6477688907
-3.971290978,0.6577920766
-3.971083989,0.6678152625
-3.970876999,0.6778384484
-3.970670009,0.6878616343
-3.97046302,0.6978848202
-3.97025603,0.7079080061
-3.97004904,0.717931192
-3.96984205,0.7279543779
-3.969635061,0.7379775638
-3.969428071,0.7480007497
-3.969221081,0.7580239356
-3.969014092,0.7680471215
-3.968807102,0.7780703074
-3.968600112,0.7880934933
-3.968393122,0.7981166792
-3.968186133,0.8081398651
-3.967979143,0.818163051
-3.967772153,0.8281862369
-3.967565164,0.8382094228
-3.967358174,0.8482326087
-3.967151184,0.8582557946
-3.966944194,0.8682789805
-3.966737205,0.8783021664
-3.966530215,0.8883253523
-3.966323225,0.8983485382
-3.966116236,0.9083717241
-3.965909246,0.91839491
-3.965702256,0.9284180959
-3.965495266,0.9384412818
-3.965288277,0.9484644677
-3.965081287,0.9584876536
-3.964874297,0.9685108395
-3.964667308,0.9785340254
-3.964460318,0.9885572113
-3.964253328,0.9985803972
-3.964046338,1.008603583
-3.963839349,1.018626769
-3.963632359,1.028649955
-3.963425369,1.038673141
-3.96321838,1.048696327
-3.96301139,1.058719513
-3.9628044,1.068742698
-3.96259741,1.078765884
-3.962390421,1.08878907
-3.962183431,1.098812256
-3.961976441,1.108835442
-3.961769452,1.118858628
-3.961562462,1.128881814
-3.961355472,1.138905
-3.961148483,1.148928186
-3.960941493,1.158951372
-3.960734503,1.168974557
-3.960527513,1.178997743
-3.960320524,1.189020929
-3.960113534,1.199044115
-3.959906544,1.209067301
-3.959699555,1.219090487
-3.959492565,1.229113673
-3.959285575,1.239136859
-3.959078585,1.249160045
-3.958871596,1.259183231
-3.958664606,1.269206417
-3.958457616,1.279229602
-3.958250627,1.289252788
-3.958043637,1.299275974
-3.957836647,1.30929916
-3.957629657,1.319322346
-3.957422668,1.329345532
-3.957215678,1.339368718
-3.957008688,1.349391904
-3.956801699,1.35941509
-3.956594709,1.369438276
-3.956387719,1.379461461
-3.956180729,1.389484647
-3.95597374,1.399507833
-3.95576675,1.409531019
-3.95555976,1.419554205
-3.955352771,1.429577391
-3.955145781,1.439600577
-3.954938791,1.449623763
-3.954731801,1.459646949
-3.954524812,1.469670135
-3.954317822,1.47969332
-3.954110832,1.489716506
-3.953903843,1.499739692
-3.953696853,1.509762878
-3.953489863,1.519786064
-3.953282873,1.52980925
-3.953075884,1.539832436
-3.952868894,1.549855622
-3.952661904,1.559878808
-3.952454915,1.569901994
-3.952247925,1.579925179
-3.952040935,1.589948365
-3.951833945,1.599971551
-3.951626956,1.609994737
-3.951419966,1.620017923
-3.951212976,1.630041109
-3.951005987,1.640064295
-3.950798997,1.650087481
-3.950592007,1.660110667
-3.950385017,1.670133853
-3.950178028,1.680157038
-3.949971038,1.690180224
-3.949764048,1.70020341
-3.949557059,1.710226596
-3.949350069,1.720249782
-3.949143079,1.730272968
-3.948936089,1.740296154
-3.9487291,1.75031934
-3.94852211,1.760342526
-3.94831512,1.770365712
-3.948108131,1.780388897
-3.947901141,1.790412083
-3.947694151,1.800435269
-3.947487162,1.810458455
-3.947280172,1.820481641
-3.947073182,1.830504827
-3.946866192,1.840528013
-3.946659203,1.850551199
-3.946452213,1.860574385
-3.946245223,1.870597571
-3.946038234,1.880620756
-3.945831244,1.890643942
-3.945624254,1.900667128
-3.945417264,1.910690314
-3.945210275,1.9207135
-3.945003285,1.930736686
-3.944796295,1.940759872
-3.944589306,1.950783058
-3.944382316,1.960806244
-3.944175326,1.97082943
-3.943968336,1.980852615
-3.943761347,1.990875801
-3.943554357,2.000898987
-3.943347367,2.010922173
-3.943140378,2.020945359
-3.942933388,2.030968545
-3.942726398,2.040991731
-3.942519408,2.051014917
-3.942312419,2.061038103
-3.942105429,2.071061289
-3.941898439,2.081084474
-3.94169145,2.09110766
-3.94148446,2.101130846
-3.94127747,2.111154032
-3.94107048,2.121177218
-3.940863491,2.131200404
-3.940656501,2.14122359
-3.940449511,2.151246776
-3.940242522,2.161269962
-3.940035532,2.171293148
-3.939828542,2.181316333
-3.939621552,2.191339519
-3.939414563,2.201362705
-3.939207573,2.211385891
-3.939000583,2.221409077
-3.938793594,2.231432263
-3.938586604,2.241455449
-3.938379614,2.251478635
-3.938172624,2.261501821
-3.937965635,2.271525007
-3.937758645,2.281548192
-3.937551655,2.291571378
-3.937344666,2.301594564
-3.937137676,2.31161775
-3.936930686,2.321640936
-3.936723696,2.331664122
-3.936516707,2.341687308
-3.936309717,2.351710494
-3.936102727,2.36173368
-3.935895738,2.371756866
-3.935688748,2.381780051
-3.935481758,2.391803237
-3.935274768,2.401826423
-3.935067779,2.411849609
-3.934860789,2.421872795
-3.934653799,2.431895981
-3.93444681,2.441919167
-3.93423982,2.451942353
-3.93403283,2.461965539
-3.93382584,2.471988725
-3.933618851,2.48201191
-3.933411861,2.492035096
-3.933204871,2.502058282
-3.932997882,2.512081468
-3.932790892,2.522104654
-3.932583902,2.53212784
-3.932376913,2.542151026
-3.932169923,2.552174212
-3.931962933,2.562197398
-3.931755943,2.572220584
-3.931548954,2.582243769
-3.931341964,2.592266955
-3.931134974,2.602290141
-3.930927985,2.612313327
-3.930720995,2.622336513
-3.930514005,2.632359699
-3.930307015,2.642382885
-3.930100026,2.652406071
-3.929893036,2.662429257
-3.929686046,2.672452443
-3.929479057,2.682475629
-3.929272067,2.692498814
-3.929065077,2.702522
-3.928858087,2.712545186
-3.928651098,2.722568372
-3.928444108,2.732591558
-3.928237118,2.742614744
-3.928030129,2.75263793
-3.927823139,2.762661116
-3.927616149,2.772684302
-3.927409159,2.782707488
-3.92720217,2.792730673
-3.92699518,2.802753859
-3.92678819,2.812777045
-3.926581201,2.822800231
-3.926374211,2.832823417
-3.926167221,2.842846603
-3.925960231,2.852869789
-3.925753242,2.862892975
-3.925546252,2.872916161
-3.925339262,2.882939347
-3.925132273,2.892962532
-3.924925283,2.902985718
-3.924718293,2.913008904
-3.924511303,2.92303209
-3.924304314,2.933055276
-3.924097324,2.943078462
-3.923890334,2.953101648
-3.923683345,2.963124834
-3.923476355,2.97314802
-3.923269365,2.983171206
-3.923062375,2.993194391
-3.922855386,3.003217577
-3.922648396,3.013240763
-3.922441406,3.023263949
-3.922234417,3.033287135
-3.922027427,3.043310321
-3.921820437,3.053333507
-3.921613447,3.063356693
-3.921406458,3.073379879
-3.921199468,3.083403065
-3.920992478,3.09342625
-3.920785489,3.103449436
-3.920578499,3.113472622
-3.920578499,3.113472622
-3.920377779,3.123843639
-3.920377779,3.123843639
-3.920196905,3.133860521
-3.920016032,3.143877403
-3.919835158,3.153894284
-3.919654284,3.163911166
-3.919473411,3.173928048
-3.919292537,3.18394493
-3.919111664,3.193961812
-3.91893079,3.203978693
-3.918749916,3.213995575
-3.918569043,3.224012457
-3.918388169,3.234029339
-3.918207296,3.24404622
-3.918026422,3.254063102
-3.917845548,3.264079984
-3.917664675,3.274096866
-3.917483801,3.284113748
-3.917302928,3.294130629
-3.917122054,3.304147511
-3.91694118,3.314164393
-3.916760307,3.324181275
-3.916579433,3.334198156
-3.91639856,3.344215038
-3.916217686,3.35423192
-3.916036812,3.364248802
-3.915855939,3.374265684
-3.915675065,3.384282565
-3.915494192,3.394299447
-3.915313318,3.404316329
-3.915132444,3.414333211
-3.914951571,3.424350092
-3.914770697,3.434366974
-3.914589824,3.444383856
-3.91440895,3.454400738
-3.914228076,3.46441762
-3.914047203,3.474434501
-3.913866329,3.484451383
-3.913685456,3.494468265
-3.913504582,3.504485147
-3.913323708,3.514502028
-3.913142835,3.52451891
-3.912961961,3.534535792
-3.912781088,3.544552674
-3.912600214,3.554569556
-3.91241934,3.564586437
-3.912238467,3.574603319
-3.912057593,3.584620201
-3.91187672,3.594637083
-3.911695846,3.604653964
-3.911514973,3.614670846
-3.911334099,3.624687728
-3.911153225,3.63470461
-3.910972352,3.644721492
-3.910791478,3.654738373
-3.910610605,3.664755255
-3.910429731,3.674772137
-3.910248857,3.684789019
-3.910067984,3.6948059
-3.90988711,3.704822782
-3.909706237,3.714839664
-3.909525363,3.724856546
-3.909344489,3.734873428
-3.909163616,3.744890309
-3.908982742,3.754907191
-3.908801869,3.764924073
-3.908620995,3.774940955
-3.908440121,3.784957836
-3.908259248,3.794974718
-3.908078374,3.8049916
-3.907897501,3.815008482
-3.907716627,3.825025364
-3.907535753,3.835042245
-3.90735488,3.845059127
-3.907174006,3.855076009
-3.906993133,3.865092891
-3.906812259,3.875109772
-3.906631385,3.885126654
-3.906450512,3.895143536
-3.906269638,3.905160418
-3.906088765,3.9151773
-3.905907891,3.925194181
-3.905727017,3.935211063
-3.905546144,3.945227945
-3.90536527,3.955244827
-3.905184397,3.965261708
-3.905003523,3.97527859
-3.904822649,3.985295472
-3.904641776,3.995312354
-3.904460902,4.005329236
-3.904280029,4.015346117
-3.904099155,4.025362999
-3.903918281,4.035379881
-3.903737408,4.045396763
-3.903556534,4.055413644
-3.903375661,4.065430526
-3.903194787,4.075447408
-3.903013913,4.08546429
-3.90283304,4.095481172
-3.902652166,4.105498053
-3.902471293,4.115514935
-3.902290419,4.125531817
-3.902109545,4.135548699
-3.901928672,4.14556558
-3.901747798,4.155582462
-3.901566925,4.165599344
-3.901386051,4.175616226
-3.901205177,4.185633108
-3.901024304,4.195649989
-3.90084343,4.205666871
-3.900662557,4.215683753
-3.900481683,4.225700635
-3.900300809,4.235717516
-3.900119936,4.245734398
-3.899939062,4.25575128
-3.899758189,4.265768162
-3.899577315,4.275785044
-3.899396441,4.285801925
-3.899215568,4.295818807
-3.899034694,4.305835689
-3.898853821,4.315852571
-3.898672947,4.325869452
-3.898492074,4.335886334
-3.8983112,4.345903216
-3.898130326,4.355920098
-3.897949453,4.36593698
-3.897768579,4.375953861
-3.897587706,4.385970743
-3.897406832,4.395987625
-3.897225958,4.406004507
-3.897045085,4.416021388
-3.896864211,4.42603827
-3.896683338,4.436055152
-3.896502464,4.446072034
-3.89632159,4.456088916
-3.896140717,4.466105797
-3.895959843,4.476122679
-3.89577897,4.486139561
-3.895598096,4.496156443
-3.895417222,4.506173324
-3.895236349,4.516190206
-3.895055475,4.526207088
-3.894874602,4.53622397
-3.894693728,4.546240852
-3.894512854,4.556257733
-3.894331981,4.566274615
-3.894151107,4.576291497
-3.893970234,4.586308379
-3.89378936,4.59632526
-3.893608486,4.606342142
-3.893427613,4.616359024
-3.893246739,4.626375906
-3.893065866,4.636392788
-3.892884992,4.646409669
-3.892704118,4.656426551
-3.892523245,4.666443433
-3.892342371,4.676460315
-3.892161498,4.686477196
-3.891980624,4.696494078
-3.89179975,4.70651096
-3.891618877,4.716527842
-3.891438003,4.726544724
-3.89125713,4.736561605
-3.891076256,4.746578487
-3.890895382,4.756595369
-3.890714509,4.766612251
-3.890533635,4.776629132
-3.890352762,4.786646014
-3.890171888,4.796662896
-3.889991014,4.806679778
-3.889810141,4.81669666
-3.889629267,4.826713541
-3.889448394,4.836730423
-3.88926752,4.846747305
-3.889086646,4.856764187
-3.888905773,4.866781068
-3.888724899,4.87679795
-3.888544026,4.886814832
-3.888363152,4.896831714
-3.888182278,4.906848596
-3.888001405,4.916865477
-3.887820531,4.926882359
-3.887639658,4.936899241
-3.887458784,4.946916123
-3.88727791,4.956933004
-3.887097037,4.966949886
-3.886916163,4.976966768
-3.88673529,4.98698365
-3.886554416,4.997000532
-3.886373542,5.007017413
-3.886192669,5.017034295
-3.886011795,5.027051177
-3.885830922,5.037068059
-3.885650048,5.04708494
-3.885469175,5.057101822
-3.885288301,5.067118704
-3.885107427,5.077135586
-3.884926554,5.087152468
-3.88474568,5.097169349
-3.884564807,5.107186231
-3.884383933,5.117203113
-3.884203059,5.127219995
-3.884022186,5.137236876
-3.883841312,5.147253758
-3.883660439,5.15727064
-3.883479565,5.167287522
-3.883298691,5.177304404
-3.883117818,5.187321285
-3.882936944,5.197338167
-3.882756071,5.207355049
-3.882575197,5.217371931
-3.882394323,5.227388812
-3.88221345,5.237405694
-3.882032576,5.247422576
-3.881851703,5.257439458
-3.881670829,5.26745634
-3.881489955,5.277473221
-3.881309082,5.287490103
-3.881128208,5.297506985
-3.880947335,5.307523867
-3.880766461,5.317540748
-3.880585587,5.32755763
-3.880404714,5.337574512
-3.88022384,5.347591394
-3.880042967,5.357608276
-3.879862093,5.367625157
-3.879681219,5.377642039
-3.879500346,5.387658921
-3.879319472,5.397675803
-3.879138599,5.407692684
-3.878957725,5.417709566
-3.878776851,5.427726448
-3.878595978,5.43774333
-3.878415104,5.447760212
-3.878234231,5.457777093
-3.878053357,5.467793975
-3.877872483,5.477810857
-3.87769161,5.487827739
-3.877510736,5.49784462
-3.877329863,5.507861502
-3.877148989,5.517878384
-3.876968115,5.527895266
-3.876787242,5.537912148
-3.876606368,5.547929029
-3.876425495,5.557945911
-3.876244621,5.567962793
-3.876063747,5.577979675
-3.875882874,5.587996556
-3.875702,5.598013438
-3.875521127,5.60803032
-3.875340253,5.618047202
-3.875159379,5.628064084
-3.874978506,5.638080965
-3.874797632,5.648097847
-3.874616759,5.658114729
-3.874435885,5.668131611
-3.874255011,5.678148492
-3.874074138,5.688165374
-3.873893264,5.698182256
-3.873712391,5.708199138
-3.873531517,5.71821602
-3.873350643,5.728232901
-3.87316977,5.738249783
-3.872988896,5.748266665
-3.872808023,5.758283547
-3.872627149,5.768300428
-3.872446276,5.77831731
-3.872265402,5.788334192
-3.872084528,5.798351074
-3.871903655,5.808367956
-3.871722781,5.818384837
-3.871541908,5.828401719
-3.871361034,5.838418601
-3.87118016,5.848435483
-3.870999287,5.858452364
-3.870818413,5.868469246
-3.87063754,5.878486128
-3.870456666,5.88850301
-3.870275792,5.898519892
-3.870094919,5.908536773
-3.869914045,5.918553655
-3.869733172,5.928570537
-3.869552298,5.938587419
-3.869371424,5.9486043
-3.869190551,5.958621182
-3.869009677,5.968638064
-3.868828804,5.978654946
-3.86864793,5.988671828
-3.868467056,5.998688709
-3.868286183,6.008705591
-3.868105309,6.018722473
-3.867924436,6.028739355
-3.867743562,6.038756236
-3.867562688,6.048773118
-3.867381815,6.05879
-3.867200941,6.068806882
-3.867020068,6.078823764
-3.866839194,6.088840645
-3.86665832,6.098857527
-3.866477447,6.108874409
-3.866296573,6.118891291
-3.8661157,6.128908172
-3.865934826,6.138925054
-3.865753952,6.148941936
-3.865573079,6.158958818
-3.865392205,6.1689757
-3.865211332,6.178992581
-3.865030458,6.189009463
-3.864849584,6.199026345
-3.864668711,6.209043227
-3.864487837,6.219060108
-3.864306964,6.22907699
-3.86412609,6.239093872
-3.863945216,6.249110754
-3.863764343,6.259127636
-3.863583469,6.269144517
-3.863402596,6.279161399
-3.863221722,6.289178281
-3.863040848,6.299195163
-3.862859975,6.309212044
-3.862679101,6.319228926
-3.862498228,6.329245808
-3.862317354,6.33926269
-3.86213648,6.349279572
-3.861955607,6.359296453
-3.861774733,6.369313335
-3.86159386,6.379330217
-3.861412986,6.389347099
-3.861232112,6.39936398
-3.861051239,6.409380862
-3.860870365,6.419397744
-3.860689492,6.429414626
-3.860508618,6.439431508
-3.860327744,6.449448389
-3.860146871,6.459465271
-3.859965997,6.469482153
-3.859785124,6.479499035
-3.85960425,6.489515916
-3.859423377,6.499532798
-3.859242503,6.50954968
-3.859061629,6.519566562
-3.858880756,6.529583444
-3.858699882,6.539600325
-3.858519009,6.549617207
-3.858338135,6.559634089
-3.858157261,6.569650971
-3.857976388,6.579667852
-3.857795514,6.589684734
-3.857614641,6.599701616
-3.857433767,6.609718498
-3.857252893,6.61973538
-3.85707202,6.629752261
-3.856891146,6.639769143
-3.856710273,6.649786025
-3.856529399,6.659802907
-3.856348525,6.669819788
-3.856167652,6.67983667
-3.855986778,6.689853552
-3.855805905,6.699870434
-3.855625031,6.709887316
-3.855444157,6.719904197
-3.855263284,6.729921079
-3.85508241,6.739937961
-3.854901537,6.749954843
-3.854720663,6.759971724
-3.854539789,6.769988606
-3.854358916,6.780005488
-3.854178042,6.79002237
-3.853997169,6.800039252
-3.853816295,6.810056133
-3.853635421,6.820073015
-3.853454548,6.830089897
-3.853273674,6.840106779
-3.853092801,6.85012366
-3.852911927,6.860140542
-3.852731053,6.870157424
-3.85255018,6.880174306
-3.852369306,6.890191188
-3.852188433,6.900208069
-3.852007559,6.910224951
-3.851826685,6.920241833
-3.851645812,6.930258715
-3.851464938,6.940275596
-3.851284065,6.950292478
-3.851103191,6.96030936
-3.850922317,6.970326242
-3.850741444,6.980343124
-3.85056057,6.990360005
-3.850379697,7.000376887
-3.850198823,7.010393769
-3.850017949,7.020410651
-3.849837076,7.030427532
-3.849656202,7.040444414
-3.849475329,7.050461296
-3.849294455,7.060478178
-3.849113581,7.07049506
-3.848932708,7.080511941
-3.848751834,7.090528823
-3.848570961,7.100545705
-3.848390087,7.110562587
-3.848209213,7.120579468
-3.84802834,7.13059635
-3.847847466,7.140613232
-3.847666593,7.150630114
-3.847485719,7.160646996
-3.847304846,7.170663877
-3.847123972,7.180680759
-3.846943098,7.190697641
-3.846762225,7.200714523
-3.846581351,7.210731404
-3.846400478,7.220748286
-3.846219604,7.230765168
-3.84603873,7.24078205
-3.845857857,7.250798932
-3.845676983,7.260815813
-3.84549611,7.270832695
-3.845315236,7.280849577
-3.845134362,7.290866459
-3.844953489,7.30088334
-3.844772615,7.310900222
-3.844591742,7.320917104
-3.844410868,7.330933986
-3.844229994,7.340950868
-3.844049121,7.350967749
-3.844049121,7.350967749
-3.843852897,7.361120737
-3.843630899,7.371273194
-3.843383127,7.381425055
-3.843109583,7.391576253
-3.842810269,7.401726725
-3.842485186,7.411876404
-3.842134338,7.422025225
-3.841757725,7.432173123
-3.841355352,7.442320032
-3.840927219,7.452465886
-3.84047333,7.462610621
-3.839993688,7.472754171
-3.839488296,7.482896471
-3.838957158,7.493037455
-3.838400275,7.503177058
-3.837817653,7.513315214
-3.837209295,7.523451859
-3.836575205,7.533586926
-3.835915387,7.543720352
-3.835229845,7.553852069
-3.834518584,7.563982013
-3.833781607,7.574110119
-3.833018921,7.584236321
-3.83223053,7.594360555
-3.831416438,7.604482754
-3.830576652,7.614602854
-3.829711177,7.624720789
-3.828820017,7.634836495
-3.82790318,7.644949906
-3.82696067,7.655060956
-3.825992495,7.665169581
-3.824998659,7.675275716
-3.82397917,7.685379294
-3.822934035,7.695480253
-3.821863259,7.705578525
-3.820766849,7.715674046
-3.819644814,7.725766751
-3.81849716,7.735856576
-3.817323894,7.745943454
-3.816125025,7.756027321
-3.814900559,7.766108112
-3.813650504,7.776185762
-3.81237487,7.786260206
-3.811073663,7.796331379
-3.809746893,7.806399216
-3.808394567,7.816463652
-3.807016695,7.826524623
-3.805613286,7.836582063
-3.804184348,7.846635908
-3.802729891,7.856686093
-3.801249924,7.866732553
-3.799744456,7.876775224
-3.798213498,7.88681404
-3.796657059,7.896848937
-3.795075149,7.906879851
-3.793467779,7.916906716
-3.791834958,7.926929468
-3.790176698,7.936948043
-3.788493009,7.946962375
-3.786783902,7.956972401
-3.785049387,7.966978056
-3.783289477,7.976979275
-3.781504182,7.986975993
-3.779693514,7.996968147
-3.777857484,8.006955673
-3.775996105,8.016938504
-3.774109388,8.026916579
-3.772197346,8.036889831
-3.770259991,8.046858197
-3.768297335,8.056821612
-3.766309391,8.066780013
-3.764296171,8.076733334
-3.764296171,8.076733334
-3.762297245,8.086551837
-3.760298319,8.096370341
-3.758299392,8.106188844
-3.756300466,8.116007347
-3.75430154,8.12582585
-3.752302613,8.135644353
-3.750303687,8.145462856
-3.74830476,8.155281359
-3.746305834,8.165099863
-3.744306908,8.174918366
-3.742307981,8.184736869
-3.740309055,8.194555372
-3.738310128,8.204373875
-3.736311202,8.214192378
-3.734312276,8.224010882
-3.732313349,8.233829385
-3.730314423,8.243647888
-3.728315496,8.253466391
-3.72631657,8.263284894
-3.724317644,8.273103397
-3.722318717,8.2829219
-3.720319791,8.292740404
-3.718320865,8.302558907
-3.716321938,8.31237741
-3.714323012,8.322195913
-3.712324085,8.332014416
-3.710325159,8.341832919
-3.708326233,8.351651423
-3.706327306,8.361469926
-3.70432838,8.371288429
-3.702329453,8.381106932
-3.700330527,8.390925435
-3.698331601,8.400743938
-3.696332674,8.410562441
-3.694333748,8.420380945
-3.692334821,8.430199448
-3.690335895,8.440017951
-3.688336969,8.449836454
-3.686338042,8.459654957
-3.684339116,8.46947346
-3.68234019,8.479291964
-3.680341263,8.489110467
-3.678342337,8.49892897
-3.67634341,8.508747473
-3.674344484,8.518565976
-3.672345558,8.528384479
-3.670346631,8.538202983
-3.668347705,8.548021486
-3.666348778,8.557839989
-3.664349852,8.567658492
-3.662350926,8.577476995
-3.660351999,8.587295498
-3.658353073,8.597114001
-3.656354146,8.606932505
-3.65435522,8.616751008
-3.652356294,8.626569511
-3.650357367,8.636388014
-3.648358441,8.646206517
-3.646359515,8.65602502
-3.644360588,8.665843524
-3.642361662,8.675662027
-3.640362735,8.68548053
-3.638363809,8.695299033
-3.636364883,8.705117536
-3.634365956,8.714936039
-3.63236703,8.724754542
-3.630368103,8.734573046
-3.628369177,8.744391549
-3.626370251,8.754210052
-3.624371324,8.764028555
-3.622372398,8.773847058
-3.620373471,8.783665561
-3.618374545,8.793484065
-3.616375619,8.803302568
-3.614376692,8.813121071
-3.612377766,8.822939574
-3.61037884,8.832758077
-3.608379913,8.84257658
-3.606380987,8.852395083
-3.60438206,8.862213587
-3.602383134,8.87203209
-3.600384208,8.881850593
-3.598385281,8.891669096
-3.596386355,8.901487599
-3.594387428,8.911306102
-3.592388502,8.921124606
-3.590389576,8.930943109
-3.588390649,8.940761612
-3.586391723,8.950580115
-3.584392796,8.960398618
-3.58239387,8.970217121
-3.580394944,8.980035624
-3.578396017,8.989854128
-3.576397091,8.999672631
-3.574398165,9.009491134
-3.572399238,9.019309637
-3.570400312,9.02912814
-3.568401385,9.038946643
-3.566402459,9.048765147
-3.564403533,9.05858365
-3.562404606,9.068402153
-3.56040568,9.078220656
-3.558406753,9.088039159
-3.556407827,9.097857662
-3.554408901,9.107676165
-3.552409974,9.117494669
-3.550411048,9.127313172
-3.548412121,9.137131675
-3.546413195,9.146950178
-3.544414269,9.156768681
-3.542415342,9.166587184
-3.540416416,9.176405688
-3.53841749,9.186224191
-3.536418563,9.196042694
-3.534419637,9.205861197
-3.53242071,9.2156797
-3.530421784,9.225498203
-3.528422858,9.235316706
-3.526423931,9.24513521
-3.524425005,9.254953713
-3.522426078,9.264772216
-3.520427152,9.274590719
-3.518428226,9.284409222
-3.516429299,9.294227725
-3.514430373,9.304046229
-3.512431446,9.313864732
-3.51043252,9.323683235
-3.508433594,9.333501738
-3.506434667,9.343320241
-3.504435741,9.353138744
-3.502436815,9.362957248
-3.500437888,9.372775751
-3.498438962,9.382594254
-3.496440035,9.392412757
-3.494441109,9.40223126
-3.492442183,9.412049763
-3.490443256,9.421868266
-3.48844433,9.43168677
-3.486445403,9.441505273
-3.484446477,9.451323776
-3.482447551,9.461142279
-3.480448624,9.470960782
-3.478449698,9.480779285
-3.476450771,9.490597789
-3.474451845,9.500416292
-3.472452919,9.510234795
-3.470453992,9.520053298
-3.468455066,9.529871801
-3.46645614,9.539690304
-3.464457213,9.549508807
-3.462458287,9.559327311
-3.46045936,9.569145814
-3.458460434,9.578964317
-3.456461508,9.58878282
-3.454462581,9.598601323
-3.452463655,9.608419826
-3.450464728,9.61823833
-3.448465802,9.628056833
-3.446466876,9.637875336
-3.444467949,9.647693839
-3.442469023,9.657512342
-3.440470096,9.667330845
-3.43847117,9.677149348
-3.436472244,9.686967852
-3.434473317,9.696786355
-3.432474391,9.706604858
-3.430475465,9.716423361
-3.428476538,9.726241864
-3.426477612,9.736060367
-3.424478685,9.745878871
-3.422479759,9.755697374
-3.420480833,9.765515877
-3.418481906,9.77533438
-3.41648298,9.785152883
-3.414484053,9.794971386
-3.412485127,9.804789889
-3.410486201,9.814608393
-3.408487274,9.824426896
-3.406488348,9.834245399
-3.404489421,9.844063902
-3.402490495,9.853882405
-3.400491569,9.863700908
-3.398492642,9.873519412
-3.396493716,9.883337915
-3.39449479,9.893156418
-3.392495863,9.902974921
-3.390496937,9.912793424
-3.38849801,9.922611927
-3.386499084,9.93243043
-3.384500158,9.942248934
-3.382501231,9.952067437
-3.380502305,9.96188594
-3.378503378,9.971704443
-3.376504452,9.981522946
-3.374505526,9.991341449
-3.372506599,10.00115995
-3.370507673,10.01097846
-3.368508746,10.02079696
-3.36650982,10.03061546
-3.364510894,10.04043397
-3.362511967,10.05025247
-3.360513041,10.06007097
-3.358514115,10.06988947
-3.356515188,10.07970798
-3.354516262,10.08952648
-3.352517335,10.09934498
-3.350518409,10.10916349
-3.348519483,10.11898199
-3.346520556,10.12880049
-3.34452163,10.138619
-3.342522703,10.1484375
-3.340523777,10.158256
-3.338524851,10.16807451
-3.336525924,10.17789301
-3.334526998,10.18771151
-3.332528071,10.19753002
-3.330529145,10.20734852
-3.328530219,10.21716702
-3.326531292,10.22698553
-3.324532366,10.23680403
-3.32253344,10.24662253
-3.320534513,10.25644103
-3.318535587,10.26625954
-3.31653666,10.27607804
-3.314537734,10.28589654
-3.312538808,10.29571505
-3.310539881,10.30553355
-3.308540955,10.31535205
-3.306542028,10.32517056
-3.304543102,10.33498906
-3.302544176,10.34480756
-3.300545249,10.35462607
-3.298546323,10.36444457
-3.296547396,10.37426307
-3.29454847,10.38408158
-3.292549544,10.39390008
-3.290550617,10.40371858
-3.288551691,10.41353709
-3.286552765,10.42335559
-3.284553838,10.43317409
-3.282554912,10.44299259
-3.280555985,10.4528111
-3.278557059,10.4626296
-3.276558133,10.4724481
-3.274559206,10.48226661
-3.27256028,10.49208511
-3.270561353,10.50190361
-3.268562427,10.51172212
-3.266563501,10.52154062
-3.264564574,10.53135912
-3.262565648,10.54117763
-3.260566721,10.55099613
-3.258567795,10.56081463
-3.256568869,10.57063314
-3.254569942,10.58045164
-3.252571016,10.59027014
-3.25057209,10.60008865
-3.248573163,10.60990715
-3.246574237,10.61972565
-3.24457531,10.62954415
-3.242576384,10.63936266
-3.240577458,10.64918116
-3.238578531,10.65899966
-3.236579605,10.66881817
-3.234580678,10.67863667
-3.232581752,10.68845517
-3.230582826,10.69827368
-3.228583899,10.70809218
-3.226584973,10.71791068
-3.224586046,10.72772919
-3.22258712,10.73754769
-3.220588194,10.74736619
-3.218589267,10.7571847
-3.216590341,10.7670032
-3.214591415,10.7768217
-3.212592488,10.7866402
-3.210593562,10.79645871
-3.208594635,10.80627721
-3.206595709,10.81609571
-3.204596783,10.82591422
-3.202597856,10.83573272
-3.20059893,10.84555122
-3.198600003,10.85536973
-3.196601077,10.86518823
-3.194602151,10.87500673
-3.192603224,10.88482524
-3.190604298,10.89464374
-3.188605371,10.90446224
-3.186606445,10.91428075
-3.184607519,10.92409925
-3.182608592,10.93391775
-3.180609666,10.94373626
-3.17861074,10.95355476
-3.176611813,10.96337326
-3.174612887,10.97319176
-3.17261396,10.98301027
-3.170615034,10.99282877
-3.168616108,11.00264727
-3.166617181,11.01246578
-3.164618255,11.02228428
-3.162619328,11.03210278
-3.160620402,11.04192129
-3.158621476,11.05173979
-3.156622549,11.06155829
-3.154623623,11.0713768
-3.152624696,11.0811953
-3.15062577,11.0910138
-3.148626844,11.10083231
-3.146627917,11.11065081
-3.144628991,11.12046931
-3.142630065,11.13028782
-3.140631138,11.14010632
-3.138632212,11.14992482
-3.136633285,11.15974332
-3.134634359,11.16956183
-3.132635433,11.17938033
-3.130636506,11.18919883
-3.12863758,11.19901734
-3.126638653,11.20883584
-3.124639727,11.21865434
-3.122640801,11.22847285
-3.120641874,11.23829135
-3.118642948,11.24810985
-3.116644021,11.25792836
-3.114645095,11.26774686
-3.112646169,11.27756536
-3.110647242,11.28738387
-3.108648316,11.29720237
-3.10664939,11.30702087
-3.104650463,11.31683938
-3.102651537,11.32665788
-3.10065261,11.33647638
-3.098653684,11.34629488
-3.096654758,11.35611339
-3.094655831,11.36593189
-3.092656905,11.37575039
-3.090657978,11.3855689
-3.088659052,11.3953874
-3.086660126,11.4052059
-3.084661199,11.41502441
-3.082662273,11.42484291
-3.080663346,11.43466141
-3.07866442,11.44447992
-3.076665494,11.45429842
-3.074666567,11.46411692
-3.072667641,11.47393543
-3.070668715,11.48375393
-3.068669788,11.49357243
-3.066670862,11.50339094
-3.064671935,11.51320944
-3.062673009,11.52302794
-3.060674083,11.53284644
-3.058675156,11.54266495
-3.05667623,11.55248345
-3.054677303,11.56230195
-3.052678377,11.57212046
-3.050679451,11.58193896
-3.048680524,11.59175746
-3.046681598,11.60157597
-3.044682671,11.61139447
-3.042683745,11.62121297
-3.040684819,11.63103148
-3.038685892,11.64084998
-3.036686966,11.65066848
-3.03468804,11.66048699
-3.032689113,11.67030549
-3.030690187,11.68012399
-3.02869126,11.6899425
-3.026692334,11.699761
-3.024693408,11.7095795
-3.022694481,11.719398
-3.020695555,11.72921651
-3.018696628,11.73903501
-3.016697702,11.74885351
-3.014698776,11.75867202
-3.012699849,11.76849052
-3.010700923,11.77830902
-3.008701996,11.78812753
-3.00670307,11.79794603
-3.004704144,11.80776453
-3.002705217,11.81758304
-3.000706291,11.82740154
-2.998707365,11.83722004
-2.996708438,11.84703855
-2.994709512,11.85685705
-2.992710585,11.86667555
-2.990711659,11.87649406
-2.988712733,11.88631256
-2.986713806,11.89613106
-2.98471488,11.90594956
-2.982715953,11.91576807
-2.980717027,11.92558657
-2.978718101,11.93540507
-2.976719174,11.94522358
-2.974720248,11.95504208
-2.972721321,11.96486058
-2.970722395,11.97467909
-2.968723469,11.98449759
-2.966724542,11.99431609
-2.964725616,12.0041346
-2.96272669,12.0139531


==> pics/curvature_constrained_path/reverse_arc_fillet_reverse.csv <==
x,y
-3.742149641,-5.044115275
-3.746128383,-5.034912391
-3.750084046,-5.025699562
-3.754016604,-5.016476848
-3.757926032,-5.007244305
-3.761812307,-4.998001993
-3.765675403,-4.988749968
-3.769515297,-4.97948829
-3.773331963,-4.970217015
-3.777125379,-4.960936204
-3.780895521,-4.951645913
-3.784642364,-4.942346201
-3.788365886,-4.933037127
-3.792066062,-4.923718749
-3.795742869,-4.914391126
-3.799396286,-4.905054316
-3.803026287,-4.895708377
-3.806632852,-4.88635337
-3.810215956,-4.876989352
-3.813775578,-4.867616382
-3.817311695,-4.858234519
-3.820824285,-4.848843823
-3.824313326,-4.839444351
-3.827778796,-4.830036164
-3.831220673,-4.820619319
-3.834638936,-4.811193878
-3.838033563,-4.801759898
-3.841404532,-4.792317438
-3.844751823,-4.782866559
-3.848075415,-4.77340732
-3.851375286,-4.763939779
-3.854651416,-4.754463997
-3.857903785,-4.744980034
-3.861132371,-4.735487947
-3.864337156,-4.725987798
-3.867518117,-4.716479646
-3.870675236,-4.706963551
-3.873808493,-4.697439572
-3.876917868,-4.687907769
-3.880003341,-4.678368203
-3.883064893,-4.668820933
-3.886102505,-4.659266019
-3.889116158,-4.649703521
-3.892105833,-4.640133499
-3.895071511,-4.630556013
-3.898013173,-4.620971124
-3.900930801,-4.611378892
-3.903824377,-4.601779377
-3.906693882,-4.592172639
-3.909539298,-4.582558739
-3.912360608,-4.572937737
-3.915157794,-4.563309693
-3.917930838,-4.553674668
-3.920679723,-4.544032723
-3.923404431,-4.534383918
-3.926104945,-4.524728314
-3.928781249,-4.515065971
-3.931433326,-4.505396951
-3.934061159,-4.495721313
-3.936664731,-4.486039118
-3.939244026,-4.476350429
-3.941799028,-4.466655304
-3.944329721,-4.456953806
-3.946836088,-4.447245995
-3.949318115,-4.437531933
-3.951775786,-4.427811679
-3.954209085,-4.418085296
-3.956617996,-4.408352844
-3.959002505,-4.398614385
-3.961362597,-4.388869979
-3.963698257,-4.379119689
-3.96600947,-4.369363575
-3.968296222,-4.359601698
-3.970558499,-4.34983412
-3.972796285,-4.340060902
-3.975009567,-4.330282106
-3.977198332,-4.320497793
-3.979362565,-4.310708025
-3.981502253,-4.300912862
-3.983617382,-4.291112367
-3.985707939,-4.281306601
-3.987773912,-4.271495626
-3.989815286,-4.261679504
-3.991832049,-4.251858295
-3.993824189,-4.242032062
-3.995791693,-4.232200867
-3.997734549,-4.222364771
-3.999652743,-4.212523836
-4.001546266,-4.202678124
-4.003415103,-4.192827697
-4.005259245,-4.182972616
-4.007078678,-4.173112944
-4.008873392,-4.163248743
-4.010643376,-4.153380073
-4.012388618,-4.143506999
-4.014109107,-4.133629581
-4.015804833,-4.123747881
-4.017475784,-4.113861962
-4.019121951,-4.103971886
-4.020743323,-4.094077715
-4.02233989,-4.084179511
-4.023911642,-4.074277336
-4.025458569,-4.064371252
-4.02698066,-4.054461322
-4.028477908,-4.044547608
-4.029950302,-4.034630173
-4.031397832,-4.024709078
-4.032820491,-4.014784386
-4.034218269,-4.004856159
-4.035591156,-3.994924459
-4.036939146,-3.98498935
-4.038262228,-3.975050893
-4.039560395,-3.965109151
-4.040833639,-3.955164186
-4.042081951,-3.945216062
-4.043305325,-3.935264839
-4.044503751,-3.925310581
-4.045677223,-3.915353351
-4.046825733,-3.905393211
-4.047949274,-3.895430223
-4.049047839,-3.88546445
-4.050121421,-3.875495955
-4.051170013,-3.8655248
-4.052193609,-3.855551048
-4.053192202,-3.845574762
-4.054165786,-3.835596005
-4.055114355,-3.825614838
-4.056037903,-3.815631325
-4.056936424,-3.805645528
-4.057809912,-3.795657511
-4.058658363,-3.785667336
-4.05948177,-3.775675065
-4.060280128,-3.765680762
-4.061053433,-3.755684489
-4.061801679,-3.745686309
-4.062524863,-3.735686285
-4.063222978,-3.72568448
-4.063896022,-3.715680956
-4.064543989,-3.705675777
-4.065166877,-3.695669005
-4.065764679,-3.685660704
-4.066337394,-3.675650935
-4.066885017,-3.665639762
-4.066885017,-3.665639762
-4.067430208,-3.655438652
-4.067975399,-3.645237542
-4.06852059,-3.635036432
-4.069065781,-3.624835321
-4.069610971,-3.614634211
-4.070156162,-3.604433101
-4.070701353,-3.594231991
-4.071246544,-3.584030881
-4.071791735,-3.573829771
-4.072336926,-3.563628661
-4.072882116,-3.55342755
-4.073427307,-3.54322644
-4.073972498,-3.53302533
-4.074517689,-3.52282422
-4.07506288,-3.51262311
-4.075608071,-3.502422
-4.076153262,-3.49222089
-4.076698452,-3.482019779
-4.077243643,-3.471818669
-4.077788834,-3.461617559
-4.078334025,-3.451416449
-4.078879216,-3.441215339
-4.079424407,-3.431014229
-4.079969597,-3.420813119
-4.080514788,-3.410612008
-4.081059979,-3.400410898
-4.08160517,-3.390209788
-4.082150361,-3.380008678
-4.082695552,-3.369807568
-4.083240742,-3.359606458
-4.083785933,-3.349405348
-4.084331124,-3.339204237
-4.084876315,-3.329003127
-4.085421506,-3.318802017
-4.085966697,-3.308600907
-4.086511888,-3.298399797
-4.086511888,-3.298399797
-4.087051548,-3.288050616
-4.087564394,-3.277700071
-4.088050422,-3.267348233
-4.088509629,-3.25699517
-4.088942012,-3.246640952
-4.089347567,-3.236285649
-4.089726292,-3.22592933
-4.090078185,-3.215572064
-4.090403243,-3.205213921
-4.090701463,-3.194854971
-4.090972845,-3.184495283
-4.091217386,-3.174134927
-4.091435085,-3.163773972
-4.091625939,-3.153412488
-4.091789948,-3.143050544
-4.091927111,-3.132688209
-4.092037426,-3.122325555
-4.092120894,-3.111962649
-4.092177513,-3.101599562
-4.092207283,-3.091236363
-4.092210203,-3.080873121
-4.092186275,-3.070509907
-4.092135498,-3.06014679
-4.092057871,-3.049783838
-4.091953397,-3.039421123
-4.091822075,-3.029058713
-4.091663907,-3.018696679
-4.091478893,-3.008335088
-4.091267035,-2.997974012
-4.091028334,-2.98761352
-4.090762792,-2.977253681
-4.09047041,-2.966894564
-4.090151191,-2.95653624
-4.089805137,-2.946178777
-4.089432249,-2.935822246
-4.089432249,-2.935822246
-4.089058515,-2.925803158
-4.088684781,-2.915784071
-4.088311047,-2.905764983
-4.087937313,-2.895745895
-4.087563579,-2.885726807
-4.087189844,-2.875707719
-4.08681611,-2.865688632
-4.086442376,-2.855669544
-4.086068642,-2.845650456
-4.085694908,-2.835631368
-4.085321174,-2.82561228
-4.08494744,-2.815593193
-4.084573706,-2.805574105
-4.084199972,-2.795555017
-4.083826237,-2.785535929
-4.083452503,-2.775516841
-4.083078769,-2.765497753
-4.082705035,-2.755478666
-4.082331301,-2.745459578
-4.081957567,-2.73544049
-4.081583833,-2.725421402
-4.081210099,-2.715402314
-4.080836364,-2.705383227
-4.08046263,-2.695364139
-4.080088896,-2.685345051
-4.079715162,-2.675325963
-4.079341428,-2.665306875
-4.078967694,-2.655287788
-4.07859396,-2.6452687
-4.078220226,-2.635249612
-4.077846492,-2.625230524
-4.077472757,-2.615211436
-4.077099023,-2.605192348
-4.076725289,-2.595173261
-4.076351555,-2.585154173
-4.075977821,-2.575135085
-4.075604087,-2.565115997
-4.075230353,-2.555096909
-4.074856619,-2.545077822
-4.074482884,-2.535058734
-4.07410915,-2.525039646
-4.073735416,-2.515020558
-4.073361682,-2.50500147
-4.072987948,-2.494982383
-4.072614214,-2.484963295
-4.07224048,-2.474944207
-4.071866746,-2.464925119
-4.071493012,-2.454906031
-4.071119277,-2.444886943
-4.070745543,-2.434867856
-4.070371809,-2.424848768
-4.069998075,-2.41482968
-4.069624341,-2.404810592
-4.069250607,-2.394791504
-4.068876873,-2.384772417
-4.068503139,-2.374753329
-4.068129404,-2.364734241
-4.06775567,-2.354715153
-4.067381936,-2.344696065
-4.067008202,-2.334676978
-4.066634468,-2.32465789
-4.066260734,-2.314638802
-4.065887,-2.304619714
-4.065513266,-2.294600626
-4.065139532,-2.284581538
-4.064765797,-2.274562451
-4.064392063,-2.264543363
-4.064018329,-2.254524275
-4.063644595,-2.244505187
-4.063270861,-2.234486099
-4.062897127,-2.224467012
-4.062523393,-2.214447924
-4.062149659,-2.204428836
-4.061775924,-2.194409748
-4.06140219,-2.18439066
-4.061028456,-2.174371573
-4.060654722,-2.164352485
-4.060280988,-2.154333397
-4.059907254,-2.144314309
-4.05953352,-2.134295221
-4.059159786,-2.124276133
-4.058786051,-2.114257046
-4.058412317,-2.104237958
-4.058038583,-2.09421887
-4.057664849,-2.084199782
-4.057291115,-2.074180694
-4.056917381,-2.064161607
-4.056543647,-2.054142519
-4.056169913,-2.044123431
-4.055796179,-2.034104343
-4.055422444,-2.024085255
-4.05504871,-2.014066168
-4.054674976,-2.00404708
-4.054301242,-1.994027992
-4.053927508,-1.984008904
-4.053553774,-1.973989816
-4.05318004,-1.963970728
-4.052806306,-1.953951641
-4.052432571,-1.943932553
-4.052058837,-1.933913465
-4.051685103,-1.923894377
-4.051311369,-1.913875289
-4.050937635,-1.903856202
-4.050563901,-1.893837114
-4.050190167,-1.883818026
-4.049816433,-1.873798938
-4.049442699,-1.86377985
-4.049068964,-1.853760763
-4.04869523,-1.843741675
-4.048321496,-1.833722587
-4.047947762,-1.823703499
-4.047574028,-1.813684411
-4.047200294,-1.803665324
-4.04682656,-1.793646236
-4.046452826,-1.783627148
-4.046079091,-1.77360806
-4.045705357,-1.763588972
-4.045331623,-1.753569884
-4.044957889,-1.743550797
-4.044584155,-1.733531709
-4.044210421,-1.723512621
-4.043836687,-1.713493533
-4.043462953,-1.703474445
-4.043089219,-1.693455358
-4.042715484,-1.68343627
-4.04234175,-1.673417182
-4.041968016,-1.663398094
-4.041594282,-1.653379006
-4.041220548,-1.643359919
-4.040846814,-1.633340831
-4.04047308,-1.623321743
-4.040099346,-1.613302655
-4.039725611,-1.603283567
-4.039351877,-1.593264479
-4.038978143,-1.583245392
-4.038604409,-1.573226304
-4.038230675,-1.563207216
-4.037856941,-1.553188128
-4.037483207,-1.54316904
-4.037109473,-1.533149953
-4.036735739,-1.523130865
-4.036362004,-1.513111777
-4.03598827,-1.503092689
-4.035614536,-1.493073601
-4.035240802,-1.483054514
-4.034867068,-1.473035426
-4.034493334,-1.463016338
-4.0341196,-1.45299725
-4.033745866,-1.442978162
-4.033372131,-1.432959074
-4.032998397,-1.422939987
-4.032624663,-1.412920899
-4.032250929,-1.402901811
-4.031877195,-1.392882723
-4.031503461,-1.382863635
-4.031129727,-1.372844548
-4.030755993,-1.36282546
-4.030382259,-1.352806372
-4.030008524,-1.342787284
-4.02963479,-1.332768196
-4.029261056,-1.322749109
-4.028887322,-1.312730021
-4.028513588,-1.302710933
-4.028139854,-1.292691845
-4.02776612,-1.282672757
-4.027392386,-1.272653669
-4.027018651,-1.262634582
-4.026644917,-1.252615494
-4.026271183,-1.242596406
-4.025897449,-1.232577318
-4.025523715,-1.22255823
-4.025149981,-1.212539143
-4.024776247,-1.202520055
-4.024402513,-1.192500967
-4.024028779,-1.182481879
-4.023655044,-1.172462791
-4.02328131,-1.162443704
-4.022907576,-1.152424616
-4.022533842,-1.142405528
-4.022160108,-1.13238644
-4.021786374,-1.122367352
-4.02141264,-1.112348264
-4.021038906,-1.102329177
-4.020665171,-1.092310089
-4.020291437,-1.082291001
-4.019917703,-1.072271913
-4.019543969,-1.062252825
-4.019170235,-1.052233738
-4.018796501,-1.04221465
-4.018422767,-1.032195562
-4.018049033,-1.022176474
-4.017675299,-1.012157386
-4.017301564,-1.002138299
-4.01692783,-0.9921192107
-4.016554096,-0.9821001229
-4.016180362,-0.9720810351
-4.015806628,-0.9620619473
-4.015432894,-0.9520428595
-4.01505916,-0.9420237717
-4.014685426,-0.9320046838
-4.014311691,-0.921985596
-4.013937957,-0.9119665082
-4.013564223,-0.9019474204
-4.013190489,-0.8919283326
-4.012816755,-0.8819092448
-4.012443021,-0.871890157
-4.012069287,-0.8618710692
-4.011695553,-0.8518519813
-4.011321819,-0.8418328935
-4.010948084,-0.8318138057
-4.01057435,-0.8217947179
-4.010200616,-0.8117756301
-4.009826882,-0.8017565423
-4.009453148,-0.7917374545
-4.009079414,-0.7817183667
-4.00870568,-0.7716992788
-4.008331946,-0.761680191
-4.007958211,-0.7516611032
-4.007584477,-0.7416420154
-4.007210743,-0.7316229276
-4.006837009,-0.7216038398
-4.006463275,-0.711584752
-4.006089541,-0.7015656642
-4.005715807,-0.6915465764
-4.005342073,-0.6815274885
-4.004968339,-0.6715084007
-4.004594604,-0.6614893129
-4.00422087,-0.6514702251
-4.003847136,-0.6414511373
-4.003473402,-0.6314320495
-4.003099668,-0.6214129617
-4.002725934,-0.6113938739
-4.0023522,-0.601374786
-4.001978466,-0.5913556982
-4.001604731,-0.5813366104
-4.001230997,-0.5713175226
-4.000857263,-0.5612984348
-4.000483529,-0.551279347
-4.000109795,-0.5412602592
-3.999736061,-0.5312411714
-3.999362327,-0.5212220835
-3.998988593,-0.5112029957
-3.998614859,-0.5011839079
-3.998241124,-0.4911648201
-3.99786739,-0.4811457323
-3.997493656,-0.4711266445
-3.997119922,-0.4611075567
-3.996746188,-0.4510884689
-3.996372454,-0.441069381
-3.99599872,-0.4310502932
-3.995624986,-0.4210312054
-3.995251251,-0.4110121176
-3.994877517,-0.4009930298
-3.994503783,-0.390973942
-3.994130049,-0.3809548542
-3.993756315,-0.3709357664
-3.993382581,-0.3609166785
-3.993008847,-0.3508975907
-3.992635113,-0.3408785029
-3.992261379,-0.3308594151
-3.992261379,-0.3308594151
-3.991787381,-0.3175584498
-3.991357643,-0.304255981
-3.99097217,-0.290952156
-3.990630965,-0.277647122
-3.990334032,-0.2643410263
-3.990334032,-0.2643410263
-3.990127042,-0.2543178404
-3.989920053,-0.2442946545
-3.989713063,-0.2342714686
-3.989506073,-0.2242482827
-3.989299083,-0.2142250968
-3.989092094,-0.2042019109
-3.988885104,-0.194178725
-3.988678114,-0.1841555391
-3.988471125,-0.1741323532
-3.988264135,-0.1641091673
-3.988057145,-0.1540859814
-3.987850155,-0.1440627955
-3.987643166,-0.1340396096
-3.987436176,-0.1240164237
-3.987229186,-0.1139932378
-3.987022197,-0.1039700519
-3.986815207,-0.093946866
-3.986608217,-0.0839236801
-3.986401227,-0.0739004942
-3.986194238,-0.0638773083
-3.985987248,-0.0538541224
-3.985780258,-0.0438309365
-3.985573269,-0.03380775059
-3.985366279,-0.02378456469
-3.985159289,-0.01376137879
-3.984952299,-0.003738192892
-3.98474531,0.006284993008
-3.98453832,0.01630817891
-3.98433133,0.02633136481
-3.984124341,0.03635455071
-3.983917351,0.04637773661
-3.983710361,0.05640092251
-3.983503371,0.06642410841
-3.983296382,0.07644729431
-3.983089392,0.08647048021
-3.982882402,0.09649366611
-3.982675413,0.106516852
-3.982468423,0.1165400379
-3.982261433,0.1265632238
-3.982054443,0.1365864097
-3.981847454,0.1466095956
-3.981640464,0.1566327815
-3.981433474,0.1666559674
-3.981226485,0.1766791533
-3.981019495,0.1867023392
-3.980812505,0.1967255251
-3.980605515,0.206748711
-3.980398526,0.2167718969
-3.980191536,0.2267950828
-3.979984546,0.2368182687
-3.979777557,0.2468414546
-3.979570567,0.2568646405
-3.979363577,0.2668878264
-3.979156587,0.2769110123
-3.978949598,0.2869341982
-3.978742608,0.2969573841
-3.978535618,0.30698057
-3.978328629,0.3170037559
-3.978121639,0.3270269418
-3.977914649,0.3370501277
-3.977707659,0.3470733136
-3.97750067,0.3570964995
-3.97729368,0.3671196854
-3.97708669,0.3771428713
-3.976879701,0.3871660572
-3.976672711,0.3971892431
-3.976465721,0.407212429
-3.976258732,0.4172356149
-3.976051742,0.4272588008
-3.975844752,0.4372819867
-3.975637762,0.4473051726
-3.975430773,0.4573283585
-3.975223783,0.4673515444
-3.975016793,0.4773747303
-3.974809804,0.4873979162
-3.974602814,0.4974211021
-3.974395824,0.507444288
-3.974188834,0.5174674739
-3.973981845,0.5274906598
-3.973774855,0.5375138457
-3.973567865,0.5475370316
-3.973360876,0.5575602175
-3.973153886,0.5675834034
-3.972946896,0.5776065893
-3.972739906,0.5876297753
-3.972532917,0.5976529612
-3.972325927,0.6076761471
-3.972118937,0.617699333
-3.971911948,0.6277225189
-3.971704958,0.6377457048
-3.971497968,0.6477688907
-3.971290978,0.6577920766
-3.971083989,0.6678152625
-3.970876999,0.6778384484
-3.970670009,0.6878616343
-3.97046302,0.6978848202
-3.97025603,0.7079080061
-3.97004904,0.717931192
-3.96984205,0.7279543779
-3.969635061,0.7379775638
-3.969428071,0.7480007497
-3.969221081,0.7580239356
-3.969014092,0.7680471215
-3.968807102,0.7780703074
-3.968600112,0.7880934933
-3.968393122,0.7981166792
-3.968186133,0.8081398651
-3.967979143,0.818163051
-3.967772153,0.8281862369
-3.967565164,0.8382094228
-3.967358174,0.8482326087
-3.967151184,0.8582557946
-3.966944194,0.8682789805
-3.966737205,0.8783021664
-3.966530215,0.8883253523
-3.966323225,0.8983485382
-3.966116236,0.9083717241
-3.965909246,0.91839491
-3.965702256,0.9284180959
-3.965495266,0.9384412818
-3.965288277,0.9484644677
-3.965081287,0.9584876536
-3.964874297,0.9685108395
-3.964667308,0.9785340254
-3.964460318,0.9885572113
-3.964253328,0.9985803972
-3.964046338,1.008603583
-3.963839349,1.018626769
-3.963632359,1.028649955
-3.963425369,1.038673141
-3.96321838,1.048696327
-3.96301139,1.058719513
-3.9628044,1.068742698
-3.96259741,1.078765884
-3.962390421,1.08878907
-3.962183431,1.098812256
-3.961976441,1.108835442
-3.961769452,1.118858628
-3.961562462,1.128881814
-3.961355472,1.138905
-3.961148483,1.148928186
-3.960941493,1.158951372
-3.960734503,1.168974557
-3.960527513,1.178997743
-3.960320524,1.189020929
-3.960113534,1.199044115
-3.959906544,1.209067301
-3.959699555,1.219090487
-3.959492565,1.229113673
-3.959285575,1.239136859
-3.959078585,1.249160045
-3.958871596,1.259183231
-3.958664606,1.269206417
-3.958457616,1.279229602
-3.958250627,1.289252788
-3.958043637,1.299275974
-3.957836647,1.30929916
-3.957629657,1.319322346
-3.957422668,1.329345532
-3.957215678,1.339368718
-3.957008688,1.349391904
-3.956801699,1.35941509
-3.956594709,1.369438276
-3.956387719,1.379461461
-3.956180729,1.389484647
-3.95597374,1.399507833
-3.95576675,1.409531019
-3.95555976,1.419554205
-3.955352771,1.429577391
-3.955145781,1.439600577
-3.954938791,1.449623763
-3.954731801,1.459646949
-3.954524812,1.469670135
-3.954317822,1.47969332
-3.954110832,1.489716506
-3.953903843,1.499739692
-3.953696853,1.509762878
-3.953489863,1.519786064
-3.953282873,1.52980925
-3.953075884,1.539832436
-3.952868894,1.549855622
-3.952661904,1.559878808
-3.952454915,1.569901994
-3.952247925,1.579925179
-3.952040935,1.589948365
-3.951833945,1.599971551
-3.951626956,1.609994737
-3.951419966,1.620017923
-3.951212976,1.630041109
-3.951005987,1.640064295
-3.950798997,1.650087481
-3.950592007,1.660110667
-3.950385017,1.670133853
-3.950178028,1.680157038
-3.949971038,1.690180224
-3.949764048,1.70020341
-3.949557059,1.710226596
-3.949350069,1.720249782
-3.949143079,1.730272968
-3.948936089,1.740296154
-3.9487291,1.75031934
-3.94852211,1.760342526
-3.94831512,1.770365712
-3.948108131,1.780388897
-3.947901141,1.790412083
-3.947694151,1.800435269
-3.947487162,1.810458455
-3.947280172,1.820481641
-3.947073182,1.830504827
-3.946866192,1.840528013
-3.946659203,1.850551199
-3.946452213,1.860574385
-3.946245223,1.870597571
-3.946038234,1.880620756
-3.945831244,1.890643942
-3.945624254,1.900667128
-3.945417264,1.910690314
-3.945210275,1.9207135
-3.945003285,1.930736686
-3.944796295,1.940759872
-3.944589306,1.950783058
-3.944382316,1.960806244
-3.944175326,1.97082943
-3.943968336,1.980852615
-3.943761347,1.990875801
-3.943554357,2.000898987
-3.943347367,2.010922173
-3.943140378,2.020945359
-3.942933388,2.030968545
-3.942726398,2.040991731
-3.942519408,2.051014917
-3.942312419,2.061038103
-3.942105429,2.071061289
-3.941898439,2.081084474
-3.94169145,2.09110766
-3.94148446,2.101130846
-3.94127747,2.111154032
-3.94107048,2.121177218
-3.940863491,2.131200404
-3.940656501,2.14122359
-3.940449511,2.151246776
-3.940242522,2.161269962
-3.940035532,2.171293148
-3.939828542,2.181316333
-3.939621552,2.191339519
-3.939414563,2.201362705
-3.939207573,2.211385891
-3.939000583,2.221409077
-3.938793594,2.231432263
-3.938586604,2.241455449
-3.938379614,2.251478635
-3.938172624,2.261501821
-3.937965635,2.271525007
-3.937758645,2.281548192
-3.937551655,2.291571378
-3.937344666,2.301594564
-3.937137676,2.31161775
-3.936930686,2.321640936
-3.936723696,2.331664122
-3.936516707,2.341687308
-3.936309717,2.351710494
-3.936102727,2.36173368
-3.935895738,2.371756866
-3.935688748,2.381780051
-3.935481758,2.391803237
-3.935274768,2.401826423
-3.935067779,2.411849609
-3.934860789,2.421872795
-3.934653799,2.431895981
-3.93444681,2.441919167
-3.93423982,2.451942353
-3.93403283,2.461965539
-3.93382584,2.471988725
-3.933618851,2.48201191
-3.933411861,2.492035096
-3.933204871,2.502058282
-3.932997882,2.512081468
-3.932790892,2.522104654
-3.932583902,2.53212784
-3.932376913,2.542151026
-3.932169923,2.552174212
-3.931962933,2.562197398
-3.931755943,2.572220584
-3.931548954,2.582243769
-3.931341964,2.592266955
-3.931134974,2.602290141
-3.930927985,2.612313327
-3.930720995,2.622336513
-3.930514005,2.632359699
-3.930307015,2.642382885
-3.930100026,2.652406071
-3.929893036,2.662429257
-3.929686046,2.672452443
-3.929479057,2.682475629
-3.929272067,2.692498814
-3.929065077,2.702522
-3.928858087,2.712545186
-3.928651098,2.722568372
-3.928444108,2.732591558
-3.928237118,2.742614744
-3.928030129,2.75263793
-3.927823139,2.762661116
-3.927616149,2.772684302
-3.927409159,2.782707488
-3.92720217,2.792730673
-3.92699518,2.802753859
-3.92678819,2.812777045
-3.926581201,2.822800231
-3.926374211,2.832823417
-3.926167221,2.842846603
-3.925960231,2.852869789
-3.925753242,2.862892975
-3.925546252,2.872916161
-3.925339262,2.882939347
-3.925132273,2.892962532
-3.924925283,2.902985718
-3.924718293,2.913008904
-3.924511303,2.92303209
-3.924304314,2.933055276
-3.924097324,2.943078462
-3.923890334,2.953101648
-3.923683345,2.963124834
-3.923476355,2.97314802
-3.923269365,2.983171206
-3.923062375,2.993194391
-3.922855386,3.003217577
-3.922648396,3.013240763
-3.922441406,3.023263949
-3.922234417,3.033287135
-3.922027427,3.043310321
-3.921820437,3.053333507
-3.921613447,3.063356693
-3.921406458,3.073379879
-3.921199468,3.083403065
-3.920992478,3.09342625
-3.920785489,3.103449436
-3.920578499,3.113472622
-3.920578499,3.113472622
-3.920377779,3.123843639
-3.920377779,3.123843639
-3.920196905,3.133860521
-3.920016032,3.143877403
-3.919835158,3.153894284
-3.919654284,3.163911166
-3.919473411,3.173928048
-3.919292537,3.18394493
-3.919111664,3.193961812
-3.91893079,3.203978693
-3.918749916,3.213995575
-3.918569043,3.224012457
-3.918388169,3.234029339
-3.918207296,3.24404622
-3.918026422,3.254063102
-3.917845548,3.264079984
-3.917664675,3.274096866
-3.917483801,3.284113748
-3.917302928,3.294130629
-3.917122054,3.304147511
-3.91694118,3.314164393
-3.916760307,3.324181275
-3.916579433,3.334198156
-3.91639856,3.344215038
-3.916217686,3.35423192
-3.916036812,3.364248802
-3.915855939,3.374265684
-3.915675065,3.384282565
-3.915494192,3.394299447
-3.915313318,3.404316329
-3.915132444,3.414333211
-3.914951571,3.424350092
-3.914770697,3.434366974
-3.914589824,3.444383856
-3.91440895,3.454400738
-3.914228076,3.46441762
-3.914047203,3.474434501
-3.913866329,3.484451383
-3.913685456,3.494468265
-3.913504582,3.504485147
-3.913323708,3.514502028
-3.913142835,3.52451891
-3.912961961,3.534535792
-3.912781088,3.544552674
-3.912600214,3.554569556
-3.91241934,3.564586437
-3.912238467,3.574603319
-3.912057593,3.584620201
-3.91187672,3.594637083
-3.911695846,3.604653964
-3.911514973,3.614670846
-3.911334099,3.624687728
-3.911153225,3.63470461
-3.910972352,3.644721492
-3.910791478,3.654738373
-3.910610605,3.664755255
-3.910429731,3.674772137
-3.910248857,3.684789019
-3.910067984,3.6948059
-3.90988711,3.704822782
-3.909706237,3.714839664
-3.909525363,3.724856546
-3.909344489,3.734873428
-3.909163616,3.744890309
-3.908982742,3.754907191
-3.908801869,3.764924073
-3.908620995,3.774940955
-3.908440121,3.784957836
-3.908259248,3.794974718
-3.908078374,3.8049916
-3.907897501,3.815008482
-3.907716627,3.825025364
-3.907535753,3.835042245
-3.90735488,3.845059127
-3.907174006,3.855076009
-3.906993133,3.865092891
-3.906812259,3.875109772
-3.906631385,3.885126654
-3.906450512,3.895143536
-3.906269638,3.905160418
-3.906088765,3.9151773
-3.905907891,3.925194181
-3.905727017,3.935211063
-3.905546144,3.945227945
-3.90536527,3.955244827
-3.905184397,3.965261708
-3.905003523,3.97527859
-3.904822649,3.985295472
-3.904641776,3.995312354
-3.904460902,4.005329236
-3.904280029,4.015346117
-3.904099155,4.025362999
-3.903918281,4.035379881
-3.903737408,4.045396763
-3.903556534,4.055413644
-3.903375661,4.065430526
-3.903194787,4.075447408
-3.903013913,4.08546429
-3.90283304,4.095481172
-3.902652166,4.105498053
-3.902471293,4.115514935
-3.902290419,4.125531817
-3.902109545,4.135548699
-3.901928672,4.14556558
-3.901747798,4.155582462
-3.901566925,4.165599344
-3.901386051,4.175616226
-3.901205177,4.185633108
-3.901024304,4.195649989
-3.90084343,4.205666871
-3.900662557,4.215683753
-3.900481683,4.225700635
-3.900300809,4.235717516
-3.900119936,4.245734398
-3.899939062,4.25575128
-3.899758189,4.265768162
-3.899577315,4.275785044
-3.899396441,4.285801925
-3.899215568,4.295818807
-3.899034694,4.305835689
-3.898853821,4.315852571
-3.898672947,4.325869452
-3.898492074,4.335886334
-3.8983112,4.345903216
-3.898130326,4.355920098
-3.897949453,4.36593698
-3.897768579,4.375953861
-3.897587706,4.385970743
-3.897406832,4.395987625
-3.897225958,4.406004507
-3.897045085,4.416021388
-3.896864211,4.42603827
-3.896683338,4.436055152
-3.896502464,4.446072034
-3.89632159,4.456088916
-3.896140717,4.466105797
-3.895959843,4.476122679
-3.89577897,4.486139561
-3.895598096,4.496156443
-3.895417222,4.506173324
-3.895236349,4.516190206
-3.895055475,4.526207088
-3.894874602,4.53622397
-3.894693728,4.546240852
-3.894512854,4.556257733
-3.894331981,4.566274615
-3.894151107,4.576291497
-3.893970234,4.586308379
-3.89378936,4.59632526
-3.893608486,4.606342142
-3.893427613,4.616359024
-3.893246739,4.626375906
-3.893065866,4.636392788
-3.892884992,4.646409669
-3.892704118,4.656426551
-3.892523245,4.666443433
-3.892342371,4.676460315
-3.892161498,4.686477196
-3.891980624,4.696494078
-3.89179975,4.70651096
-3.891618877,4.716527842
-3.891438003,4.726544724
-3.89125713,4.736561605
-3.891076256,4.746578487
-3.890895382,4.756595369
-3.890714509,4.766612251
-3.890533635,4.776629132
-3.890352762,4.786646014
-3.890171888,4.796662896
-3.889991014,4.806679778
-3.889810141,4.81669666
-3.889629267,4.826713541
-3.889448394,4.836730423
-3.88926752,4.846747305
-3.889086646,4.856764187
-3.888905773,4.866781068
-3.888724899,4.87679795
-3.888544026,4.886814832
-3.888363152,4.896831714
-3.888182278,4.906848596
-3.888001405,4.916865477
-3.887820531,4.926882359
-3.887639658,4.936899241
-3.887458784,4.946916123
-3.88727791,4.956933004
-3.887097037,4.966949886
-3.886916163,4.976966768
-3.88673529,4.98698365
-3.886554416,4.997000532
-3.886373542,5.007017413
-3.886192669,5.017034295
-3.886011795,5.027051177
-3.885830922,5.037068059
-3.885650048,5.04708494
-3.885469175,5.057101822
-3.885288301,5.067118704
-3.885107427,5.077135586
-3.884926554,5.087152468
-3.88474568,5.097169349
-3.884564807,5.107186231
-3.884383933,5.117203113
-3.884203059,5.127219995
-3.884022186,5.137236876
-3.883841312,5.147253758
-3.883660439,5.15727064
-3.883479565,5.167287522
-3.883298691,5.177304404
-3.883117818,5.187321285
-3.882936944,5.197338167
-3.882756071,5.207355049
-3.882575197,5.217371931
-3.882394323,5.227388812
-3.88221345,5.237405694
-3.882032576,5.247422576
-3.881851703,5.257439458
-3.881670829,5.26745634
-3.881489955,5.277473221
-3.881309082,5.287490103
-3.881128208,5.297506985
-3.880947335,5.307523867
-3.880766461,5.317540748
-3.880585587,5.32755763
-3.880404714,5.337574512
-3.88022384,5.347591394
-3.880042967,5.357608276
-3.879862093,5.367625157
-3.879681219,5.377642039
-3.879500346,5.387658921
-3.879319472,5.397675803
-3.879138599,5.407692684
-3.878957725,5.417709566
-3.878776851,5.427726448
-3.878595978,5.43774333
-3.878415104,5.447760212
-3.878234231,5.457777093
-3.878053357,5.467793975
-3.877872483,5.477810857
-3.87769161,5.487827739
-3.877510736,5.49784462
-3.877329863,5.507861502
-3.877148989,5.517878384
-3.876968115,5.527895266
-3.876787242,5.537912148
-3.876606368,5.547929029
-3.876425495,5.557945911
-3.876244621,5.567962793
-3.876063747,5.577979675
-3.875882874,5.587996556
-3.875702,5.598013438
-3.875521127,5.60803032
-3.875340253,5.618047202
-3.875159379,5.628064084
-3.874978506,5.638080965
-3.874797632,5.648097847
-3.874616759,5.658114729
-3.874435885,5.668131611
-3.874255011,5.678148492
-3.874074138,5.688165374
-3.873893264,5.698182256
-3.873712391,5.708199138
-3.873531517,5.71821602
-3.873350643,5.728232901
-3.87316977,5.738249783
-3.872988896,5.748266665
-3.872808023,5.758283547
-3.872627149,5.768300428
-3.872446276,5.77831731
-3.872265402,5.788334192
-3.872084528,5.798351074
-3.871903655,5.808367956
-3.871722781,5.818384837
-3.871541908,5.828401719
-3.871361034,5.838418601
-3.87118016,5.848435483
-3.870999287,5.858452364
-3.870818413,5.868469246
-3.87063754,5.878486128
-3.870456666,5.88850301
-3.870275792,5.898519892
-3.870094919,5.908536773
-3.869914045,5.918553655
-3.869733172,5.928570537
-3.869552298,5.938587419
-3.869371424,5.9486043
-3.869190551,5.958621182
-3.869009677,5.968638064
-3.868828804,5.978654946
-3.86864793,5.988671828
-3.868467056,5.998688709
-3.868286183,6.008705591
-3.868105309,6.018722473
-3.867924436,6.028739355
-3.867743562,6.038756236
-3.867562688,6.048773118
-3.867381815,6.05879
-3.867200941,6.068806882
-3.867020068,6.078823764
-3.866839194,6.088840645
-3.86665832,6.098857527
-3.866477447,6.108874409
-3.866296573,6.118891291
-3.8661157,6.128908172
-3.865934826,6.138925054
-3.865753952,6.148941936
-3.865573079,6.158958818
-3.865392205,6.1689757
-3.865211332,6.178992581
-3.865030458,6.189009463
-3.864849584,6.199026345
-3.864668711,6.209043227
-3.864487837,6.219060108
-3.864306964,6.22907699
-3.86412609,6.239093872
-3.863945216,6.249110754
-3.863764343,6.259127636
-3.863583469,6.269144517
-3.863402596,6.279161399
-3.863221722,6.289178281
-3.863040848,6.299195163
-3.862859975,6.309212044
-3.862679101,6.319228926
-3.862498228,6.329245808
-3.862317354,6.33926269
-3.86213648,6.349279572
-3.861955607,6.359296453
-3.861774733,6.369313335
-3.86159386,6.379330217
-3.861412986,6.389347099
-3.861232112,6.39936398
-3.861051239,6.409380862
-3.860870365,6.419397744
-3.860689492,6.429414626
-3.860508618,6.439431508
-3.860327744,6.449448389
-3.860146871,6.459465271
-3.859965997,6.469482153
-3.859785124,6.479499035
-3.85960425,6.489515916
-3.859423377,6.499532798
-3.859242503,6.50954968
-3.859061629,6.519566562
-3.858880756,6.529583444
-3.858699882,6.539600325
-3.858519009,6.549617207
-3.858338135,6.559634089
-3.858157261,6.569650971
-3.857976388,6.579667852
-3.857795514,6.589684734
-3.857614641,6.599701616
-3.857433767,6.609718498
-3.857252893,6.61973538
-3.85707202,6.629752261
-3.856891146,6.639769143
-3.856710273,6.649786025
-3.856529399,6.659802907
-3.856348525,6.669819788
-3.856167652,6.67983667
-3.855986778,6.689853552
-3.855805905,6.699870434
-3.855625031,6.709887316
-3.855444157,6.719904197
-3.855263284,6.729921079
-3.85508241,6.739937961
-3.854901537,6.749954843
-3.854720663,6.759971724
-3.854539789,6.769988606
-3.854358916,6.780005488
-3.854178042,6.79002237
-3.853997169,6.800039252
-3.853816295,6.810056133
-3.853635421,6.820073015
-3.853454548,6.830089897
-3.853273674,6.840106779
-3.853092801,6.85012366
-3.852911927,6.860140542
-3.852731053,6.870157424
-3.85255018,6.880174306
-3.852369306,6.890191188
-3.852188433,6.900208069
-3.852007559,6.910224951
-3.851826685,6.920241833
-3.851645812,6.930258715
-3.851464938,6.940275596
-3.851284065,6.950292478
-3.851103191,6.96030936
-3.850922317,6.970326242
-3.850741444,6.980343124
-3.85056057,6.990360005
-3.850379697,7.000376887
-3.850198823,7.010393769
-3.850017949,7.020410651
-3.849837076,7.030427532
-3.849656202,7.040444414
-3.849475329,7.050461296
-3.849294455,7.060478178
-3.849113581,7.07049506
-3.848932708,7.080511941
-3.848751834,7.090528823
-3.848570961,7.100545705
-3.848390087,7.110562587
-3.848209213,7.120579468
-3.84802834,7.13059635
-3.847847466,7.140613232
-3.847666593,7.150630114
-3.847485719,7.160646996
-3.847304846,7.170663877
-3.847123972,7.180680759
-3.846943098,7.190697641
-3.846762225,7.200714523
-3.846581351,7.210731404
-3.846400478,7.220748286
-3.846219604,7.230765168
-3.84603873,7.24078205
-3.845857857,7.250798932
-3.845676983,7.260815813
-3.84549611,7.270832695
-3.845315236,7.280849577
-3.845134362,7.290866459
-3.844953489,7.30088334
-3.844772615,7.310900222
-3.844591742,7.320917104
-3.844410868,7.330933986
-3.844229994,7.340950868
-3.844049121,7.350967749
-3.844049121,7.350967749
-3.843852897,7.361120737
-3.843630899,7.371273194
-3.843383127,7.381425055
-3.843109583,7.391576253
-3.842810269,7.401726725
-3.842485186,7.411876404
-3.842134338,7.422025225
-3.841757725,7.432173123
-3.841355352,7.442320032
-3.840927219,7.452465886
-3.84047333,7.462610621
-3.839993688,7.472754171
-3.839488296,7.482896471
-3.838957158,7.493037455
-3.838400275,7.503177058
-3.837817653,7.513315214
-3.837209295,7.523451859
-3.836575205,7.533586926
-3.835915387,7.543720352
-3.835229845,7.553852069
-3.834518584,7.563982013
-3.833781607,7.574110119
-3.833018921,7.584236321
-3.83223053,7.594360555
-3.831416438,7.604482754
-3.830576652,7.614602854
-3.829711177,7.624720789
-3.828820017,7.634836495
-3.82790318,7.644949906
-3.82696067,7.655060956
-3.825992495,7.665169581
-3.824998659,7.675275716
-3.82397917,7.685379294
-3.822934035,7.695480253
-3.821863259,7.705578525
-3.820766849,7.715674046
-3.819644814,7.725766751
-3.81849716,7.735856576
-3.817323894,7.745943454
-3.816125025,7.756027321
-3.814900559,7.766108112
-3.813650504,7.776185762
-3.81237487,7.786260206
-3.811073663,7.796331379
-3.809746893,7.806399216
-3.808394567,7.816463652
-3.807016695,7.826524623
-3.805613286,7.836582063
-3.804184348,7.846635908
-3.802729891,7.856686093
-3.801249924,7.866732553
-3.799744456,7.876775224
-3.798213498,7.88681404
-3.796657059,7.896848937
-3.795075149,7.906879851
-3.793467779,7.916906716
-3.791834958,7.926929468
-3.790176698,7.936948043
-3.788493009,7.946962375
-3.786783902,7.956972401
-3.785049387,7.966978056
-3.783289477,7.976979275
-3.781504182,7.986975993
-3.779693514,7.996968147
-3.777857484,8.006955673
-3.775996105,8.016938504
-3.774109388,8.026916579
-3.772197346,8.036889831
-3.770259991,8.046858197
-3.768297335,8.056821612
-3.766309391,8.066780013
-3.764296171,8.076733334
-3.764296171,8.076733334
-3.762297245,8.086551837
-3.760298319,8.096370341
-3.758299392,8.106188844
-3.756300466,8.116007347
-3.75430154,8.12582585
-3.752302613,8.135644353
-3.750303687,8.145462856
-3.74830476,8.155281359
-3.746305834,8.165099863
-3.744306908,8.174918366
-3.742307981,8.184736869
-3.740309055,8.194555372
-3.738310128,8.204373875
-3.736311202,8.214192378
-3.734312276,8.224010882
-3.732313349,8.233829385
-3.730314423,8.243647888
-3.728315496,8.253466391
-3.72631657,8.263284894
-3.724317644,8.273103397
-3.722318717,8.2829219
-3.720319791,8.292740404
-3.718320865,8.302558907
-3.716321938,8.31237741
-3.714323012,8.322195913
-3.712324085,8.332014416
-3.710325159,8.341832919
-3.708326233,8.351651423
-3.706327306,8.361469926
-3.70432838,8.371288429
-3.702329453,8.381106932
-3.700330527,8.390925435
-3.698331601,8.400743938
-3.696332674,8.410562441
-3.694333748,8.420380945
-3.692334821,8.430199448
-3.690335895,8.440017951
-3.688336969,8.449836454
-3.686338042,8.459654957
-3.684339116,8.46947346
-3.68234019,8.479291964
-3.680341263,8.489110467
-3.678342337,8.49892897
-3.67634341,8.508747473
-3.674344484,8.518565976
-3.672345558,8.528384479
-3.670346631,8.538202983
-3.668347705,8.548021486
-3.666348778,8.557839989
-3.664349852,8.567658492
-3.662350926,8.577476995
-3.660351999,8.587295498
-3.658353073,8.597114001
-3.656354146,8.606932505
-3.65435522,8.616751008
-3.652356294,8.626569511
-3.650357367,8.636388014
-3.648358441,8.646206517
-3.646359515,8.65602502
-3.644360588,8.665843524
-3.642361662,8.675662027
-3.640362735,8.68548053
-3.638363809,8.695299033
-3.636364883,8.705117536
-3.634365956,8.714936039
-3.63236703,8.724754542
-3.630368103,8.734573046
-3.628369177,8.744391549
-3.626370251,8.754210052
-3.624371324,8.764028555
-3.622372398,8.773847058
-3.620373471,8.783665561
-3.618374545,8.793484065
-3.616375619,8.803302568
-3.614376692,8.813121071
-3.612377766,8.822939574
-3.61037884,8.832758077
-3.608379913,8.84257658
-3.606380987,8.852395083
-3.60438206,8.862213587
-3.602383134,8.87203209
-3.600384208,8.881850593
-3.598385281,8.891669096
-3.596386355,8.901487599
-3.594387428,8.911306102
-3.592388502,8.921124606
-3.590389576,8.930943109
-3.588390649,8.940761612
-3.586391723,8.950580115
-3.584392796,8.960398618
-3.58239387,8.970217121
-3.580394944,8.980035624
-3.578396017,8.989854128
-3.576397091,8.999672631
-3.574398165,9.009491134
-3.572399238,9.019309637
-3.570400312,9.02912814
-3.568401385,9.038946643
-3.566402459,9.048765147
-3.564403533,9.05858365
-3.562404606,9.068402153
-3.56040568,9.078220656
-3.558406753,9.088039159
-3.556407827,9.097857662
-3.554408901,9.107676165
-3.552409974,9.117494669
-3.550411048,9.127313172
-3.548412121,9.137131675
-3.546413195,9.146950178
-3.544414269,9.156768681
-3.542415342,9.166587184
-3.540416416,9.176405688
-3.53841749,9.186224191
-3.536418563,9.196042694
-3.534419637,9.205861197
-3.53242071,9.2156797
-3.530421784,9.225498203
-3.528422858,9.235316706
-3.526423931,9.24513521
-3.524425005,9.254953713
-3.522426078,9.264772216
-3.520427152,9.274590719
-3.518428226,9.284409222
-3.516429299,9.294227725
-3.514430373,9.304046229
-3.512431446,9.313864732
-3.51043252,9.323683235
-3.508433594,9.333501738
-3.506434667,9.343320241
-3.504435741,9.353138744
-3.502436815,9.362957248
-3.500437888,9.372775751
-3.498438962,9.382594254
-3.496440035,9.392412757
-3.494441109,9.40223126
-3.492442183,9.412049763
-3.490443256,9.421868266
-3.48844433,9.43168677
-3.486445403,9.441505273
-3.484446477,9.451323776
-3.482447551,9.461142279
-3.480448624,9.470960782
-3.478449698,9.480779285
-3.476450771,9.490597789
-3.474451845,9.500416292
-3.472452919,9.510234795
-3.470453992,9.520053298
-3.468455066,9.529871801
-3.46645614,9.539690304
-3.464457213,9.549508807
-3.462458287,9.559327311
-3.46045936,9.569145814
-3.458460434,9.578964317
-3.456461508,9.58878282
-3.454462581,9.598601323
-3.452463655,9.608419826
-3.450464728,9.61823833
-3.448465802,9.628056833
-3.446466876,9.637875336
-3.444467949,9.647693839
-3.442469023,9.657512342
-3.440470096,9.667330845
-3.43847117,9.677149348
-3.436472244,9.686967852
-3.434473317,9.696786355
-3.432474391,9.706604858
-3.430475465,9.716423361
-3.428476538,9.726241864
-3.426477612,9.736060367
-3.424478685,9.745878871
-3.422479759,9.755697374
-3.420480833,9.765515877
-3.418481906,9.77533438
-3.41648298,9.785152883
-3.414484053,9.794971386
-3.412485127,9.804789889
-3.410486201,9.814608393
-3.408487274,9.824426896
-3.406488348,9.834245399
-3.404489421,9.844063902
-3.402490495,9.853882405
-3.400491569,9.863700908
-3.398492642,9.873519412
-3.396493716,9.883337915
-3.39449479,9.893156418
-3.392495863,9.902974921
-3.390496937,9.912793424
-3.38849801,9.922611927
-3.386499084,9.93243043
-3.384500158,9.942248934
-3.382501231,9.952067437
-3.380502305,9.96188594
-3.378503378,9.971704443
-3.376504452,9.981522946
-3.374505526,9.991341449
-3.372506599,10.00115995
-3.370507673,10.01097846
-3.368508746,10.02079696
-3.36650982,10.03061546
-3.364510894,10.04043397
-3.362511967,10.05025247
-3.360513041,10.06007097
-3.358514115,10.06988947
-3.356515188,10.07970798
-3.354516262,10.08952648
-3.352517335,10.09934498
-3.350518409,10.10916349
-3.348519483,10.11898199
-3.346520556,10.12880049
-3.34452163,10.138619
-3.342522703,10.1484375
-3.340523777,10.158256
-3.338524851,10.16807451
-3.336525924,10.17789301
-3.334526998,10.18771151
-3.332528071,10.19753002
-3.330529145,10.20734852
-3.328530219,10.21716702
-3.326531292,10.22698553
-3.324532366,10.23680403
-3.32253344,10.24662253
-3.320534513,10.25644103
-3.318535587,10.26625954
-3.31653666,10.27607804
-3.314537734,10.28589654
-3.312538808,10.29571505
-3.310539881,10.30553355
-3.308540955,10.31535205
-3.306542028,10.32517056
-3.304543102,10.33498906
-3.302544176,10.34480756
-3.300545249,10.35462607
-3.298546323,10.36444457
-3.296547396,10.37426307
-3.29454847,10.38408158
-3.292549544,10.39390008
-3.290550617,10.40371858
-3.288551691,10.41353709
-3.286552765,10.42335559
-3.284553838,10.43317409
-3.282554912,10.44299259
-3.280555985,10.4528111
-3.278557059,10.4626296
-3.276558133,10.4724481
-3.274559206,10.48226661
-3.27256028,10.49208511
-3.270561353,10.50190361
-3.268562427,10.51172212
-3.266563501,10.52154062
-3.264564574,10.53135912
-3.262565648,10.54117763
-3.260566721,10.55099613
-3.258567795,10.56081463
-3.256568869,10.57063314
-3.254569942,10.58045164
-3.252571016,10.59027014
-3.25057209,10.60008865
-3.248573163,10.60990715
-3.246574237,10.61972565
-3.24457531,10.62954415
-3.242576384,10.63936266
-3.240577458,10.64918116
-3.238578531,10.65899966
-3.236579605,10.66881817
-3.234580678,10.67863667
-3.232581752,10.68845517
-3.230582826,10.69827368
-3.228583899,10.70809218
-3.226584973,10.71791068
-3.224586046,10.72772919
-3.22258712,10.73754769
-3.220588194,10.74736619
-3.218589267,10.7571847
-3.216590341,10.7670032
-3.214591415,10.7768217
-3.212592488,10.7866402
-3.210593562,10.79645871
-3.208594635,10.80627721
-3.206595709,10.81609571
-3.204596783,10.82591422
-3.202597856,10.83573272
-3.20059893,10.84555122
-3.198600003,10.85536973
-3.196601077,10.86518823
-3.194602151,10.87500673
-3.192603224,10.88482524
-3.190604298,10.89464374
-3.188605371,10.90446224
-3.186606445,10.91428075
-3.184607519,10.92409925
-3.182608592,10.93391775
-3.180609666,10.94373626
-3.17861074,10.95355476
-3.176611813,10.96337326
-3.174612887,10.97319176
-3.17261396,10.98301027
-3.170615034,10.99282877
-3.168616108,11.00264727
-3.166617181,11.01246578
-3.164618255,11.02228428
-3.162619328,11.03210278
-3.160620402,11.04192129
-3.158621476,11.05173979
-3.156622549,11.06155829
-3.154623623,11.0713768
-3.152624696,11.0811953
-3.15062577,11.0910138
-3.148626844,11.10083231
-3.146627917,11.11065081
-3.144628991,11.12046931
-3.142630065,11.13028782
-3.140631138,11.14010632
-3.138632212,11.14992482
-3.136633285,11.15974332
-3.134634359,11.16956183
-3.132635433,11.17938033
-3.130636506,11.18919883
-3.12863758,11.19901734
-3.126638653,11.20883584
-3.124639727,11.21865434
-3.122640801,11.22847285
-3.120641874,11.23829135
-3.118642948,11.24810985
-3.116644021,11.25792836
-3.114645095,11.26774686
-3.112646169,11.27756536
-3.110647242,11.28738387
-3.108648316,11.29720237
-3.10664939,11.30702087
-3.104650463,11.31683938
-3.102651537,11.32665788
-3.10065261,11.33647638
-3.098653684,11.34629488
-3.096654758,11.35611339
-3.094655831,11.36593189
-3.092656905,11.37575039
-3.090657978,11.3855689
-3.088659052,11.3953874
-3.086660126,11.4052059
-3.084661199,11.41502441
-3.082662273,11.42484291
-3.080663346,11.43466141
-3.07866442,11.44447992
-3.076665494,11.45429842
-3.074666567,11.46411692
-3.072667641,11.47393543
-3.070668715,11.48375393
-3.068669788,11.49357243
-3.066670862,11.50339094
-3.064671935,11.51320944
-3.062673009,11.52302794
-3.060674083,11.53284644
-3.058675156,11.54266495
-3.05667623,11.55248345
-3.054677303,11.56230195
-3.052678377,11.57212046
-3.050679451,11.58193896
-3.048680524,11.59175746
-3.046681598,11.60157597
-3.044682671,11.61139447
-3.042683745,11.62121297
-3.040684819,11.63103148
-3.038685892,11.64084998
-3.036686966,11.65066848
-3.03468804,11.66048699
-3.032689113,11.67030549
-3.030690187,11.68012399
-3.02869126,11.6899425
-3.026692334,11.699761
-3.024693408,11.7095795
-3.022694481,11.719398
-3.020695555,11.72921651
-3.018696628,11.73903501
-3.016697702,11.74885351
-3.014698776,11.75867202
-3.012699849,11.76849052
-3.010700923,11.77830902
-3.008701996,11.78812753
-3.00670307,11.79794603
-3.004704144,11.80776453
-3.002705217,11.81758304
-3.000706291,11.82740154
-2.998707365,11.83722004
-2.996708438,11.84703855
-2.994709512,11.85685705
-2.992710585,11.86667555
-2.990711659,11.87649406
-2.988712733,11.88631256
-2.986713806,11.89613106
-2.98471488,11.90594956
-2.982715953,11.91576807
-2.980717027,11.92558657
-2.978718101,11.93540507
-2.976719174,11.94522358
-2.974720248,11.95504208
-2.972721321,11.96486058
-2.970722395,11.97467909
-2.968723469,11.98449759
-2.966724542,11.99431609
-2.964725616,12.0041346
-2.96272669,12.0139531


==> pics/curvature_constrained_path/straight_line.csv <==
x,y
-13.50000,-6.50000
-13.50000,-6.50000
-13.49001,-6.49933
-13.48002,-6.49866
-13.47004,-6.49798
-13.46005,-6.49731
-13.45006,-6.49664
-13.44007,-6.49597
-13.43008,-6.49529
-13.42010,-6.49462
-13.41011,-6.49395
-13.40012,-6.49328
-13.39013,-6.49260
-13.38015,-6.49193
-13.37016,-6.49126
-13.36017,-6.49059
-13.35018,-6.48991
-13.34019,-6.48924
-13.33021,-6.48857
-13.32022,-6.48790
-13.31023,-6.48722
-13.30024,-6.48655
-13.29025,-6.48588
-13.28027,-6.48521
-13.27028,-6.48453
-13.26029,-6.48386
-13.25030,-6.48319
-13.24031,-6.48252
-13.23033,-6.48185
-13.22034,-6.48117
-13.21035,-6.48050
-13.20036,-6.47983
-13.19037,-6.47916
-13.18039,-6.47848
-13.17040,-6.47781
-13.16041,-6.47714
-13.15042,-6.47647
-13.14044,-6.47579
-13.13045,-6.47512
-13.12046,-6.47445
-13.11047,-6.47378
-13.10048,-6.47310
-13.09050,-6.47243
-13.08051,-6.47176
-13.07052,-6.47109
-13.06053,-6.47041
-13.05054,-6.46974
-13.04056,-6.46907
-13.03057,-6.46840
-13.02058,-6.46772
-13.01059,-6.46705
-13.00060,-6.46638
-12.99062,-6.46571
-12.98063,-6.46504
-12.97064,-6.46436
-12.96065,-6.46369
-12.95066,-6.46302
-12.94068,-6.46235
-12.93069,-6.46167
-12.92070,-6.46100
-12.91071,-6.46033
-12.90073,-6.45966
-12.89074,-6.45898
-12.88075,-6.45831
-12.87076,-6.45764
-12.86077,-6.45697
-12.85079,-6.45629
-12.84080,-6.45562
-12.83081,-6.45495
-12.82082,-6.45428
-12.81083,-6.45360
-12.80085,-6.45293
-12.79086,-6.45226
-12.78087,-6.45159
-12.77088,-6.45092
-12.76089,-6.45024
-12.75091,-6.44957
-12.74092,-6.44890
-12.73093,-6.44823
-12.72094,-6.44755
-12.71096,-6.44688
-12.70097,-6.44621
-12.69098,-6.44554
-12.68099,-6.44486
-12.67100,-6.44419
-12.66102,-6.44352
-12.65103,-6.44285
-12.64104,-6.44217
-12.63105,-6.44150
-12.62106,-6.44083
-12.61108,-6.44016
-12.60109,-6.43948
-12.59110,-6.43881
-12.58111,-6.43814
-12.57112,-6.43747
-12.56114,-6.43679
-12.55115,-6.43612
-12.54116,-6.43545
-12.53117,-6.43478
-12.52118,-6.43411
-12.51120,-6.43343
-12.50121,-6.43276
-12.49122,-6.43209
-12.48123,-6.43142
-12.47125,-6.43074
-12.46126,-6.43007
-12.45127,-6.42940
-12.44128,-6.42873
-12.43129,-6.42805
-12.42131,-6.42738
-12.41132,-6.42671
-12.40133,-6.42604
-12.39134,-6.42536
-12.38135,-6.42469
-12.37137,-6.42402
-12.36138,-6.42335
-12.35139,-6.42267
-12.34140,-6.42200
-12.33141,-6.42133
-12.32143,-6.42066
-12.31144,-6.41998
-12.30145,-6.41931
-12.29146,-6.41864
-12.28148,-6.41797
-12.27149,-6.41730
-12.26150,-6.41662
-12.25151,-6.41595
-12.24152,-6.41528
-12.23154,-6.41461
-12.22155,-6.41393
-12.21156,-6.41326
-12.20157,-6.41259
-12.19158,-6.41192
-12.18160,-6.41124
-12.17161,-6.41057
-12.16162,-6.40990
-12.15163,-6.40923
-12.14164,-6.40855
-12.13166,-6.40788
-12.12167,-6.40721
-12.11168,-6.40654
-12.10169,-6.40586
-12.09170,-6.40519
-12.08172,-6.40452
-12.07173,-6.40385
-12.06174,-6.40317
-12.05175,-6.40250
-12.04177,-6.40183
-12.03178,-6.40116
-12.02179,-6.40049
-12.01180,-6.39981
-12.00181,-6.39914
-11.99183,-6.39847
-11.98184,-6.39780
-11.97185,-6.39712
-11.96186,-6.39645
-11.95187,-6.39578
-11.94189,-6.39511
-11.93190,-6.39443
-11.92191,-6.39376
-11.91192,-6.39309
-11.90193,-6.39242
-11.89195,-6.39174
-11.88196,-6.39107
-11.87197,-6.39040
-11.86198,-6.38973
-11.85199,-6.38905
-11.84201,-6.38838
-11.83202,-6.38771
-11.82203,-6.38704
-11.81204,-6.38637
-11.80206,-6.38569
-11.79207,-6.38502
-11.78208,-6.38435
-11.77209,-6.38368
-11.76210,-6.38300
-11.75212,-6.38233
-11.74213,-6.38166
-11.73214,-6.38099
-11.72215,-6.38031
-11.71216,-6.37964
-11.70218,-6.37897
-11.69219,-6.37830
-11.68220,-6.37762
-11.67221,-6.37695
-11.66222,-6.37628
-11.65224,-6.37561
-11.64225,-6.37493
-11.63226,-6.37426
-11.62227,-6.37359
-11.61229,-6.37292
-11.60230,-6.37224
-11.59231,-6.37157
-11.58232,-6.37090
-11.57233,-6.37023
-11.56235,-6.36956
-11.55236,-6.36888
-11.54237,-6.36821
-11.53238,-6.36754
-11.52239,-6.36687
-11.51241,-6.36619
-11.50242,-6.36552
-11.49243,-6.36485
-11.48244,-6.36418
-11.47245,-6.36350
-11.46247,-6.36283
-11.45248,-6.36216
-11.44249,-6.36149
-11.43250,-6.36081
-11.42251,-6.36014
-11.41253,-6.35947
-11.40254,-6.35880
-11.39255,-6.35812
-11.38256,-6.35745
-11.37258,-6.35678
-11.36259,-6.35611
-11.35260,-6.35543
-11.34261,-6.35476
-11.33262,-6.35409
-11.32264,-6.35342
-11.31265,-6.35275
-11.30266,-6.35207
-11.29267,-6.35140
-11.28268,-6.35073
-11.27270,-6.35006
-11.26271,-6.34938
-11.25272,-6.34871
-11.24273,-6.34804
-11.23274,-6.34737
-11.22276,-6.34669
-11.21277,-6.34602
-11.20278,-6.34535
-11.19279,-6.34468
-11.18281,-6.34400
-11.17282,-6.34333
-11.16283,-6.34266
-11.15284,-6.34199
-11.14285,-6.34131
-11.13287,-6.34064
-11.12288,-6.33997
-11.11289,-6.33930
-11.10290,-6.33862
-11.09291,-6.33795
-11.08293,-6.33728
-11.07294,-6.33661
-11.06295,-6.33594
-11.05296,-6.33526
-11.04297,-6.33459
-11.03299,-6.33392
-11.02300,-6.33325
-11.01301,-6.33257
-11.00302,-6.33190
-10.99303,-6.33123
-10.98305,-6.33056
-10.97306,-6.32988
-10.96307,-6.32921
-10.95308,-6.32854
-10.94310,-6.32787
-10.93311,-6.32719
-10.92312,-6.32652
-10.91313,-6.32585
-10.90314,-6.32518
-10.89316,-6.32450
-10.88317,-6.32383
-10.87318,-6.32316
-10.86319,-6.32249
-10.85320,-6.32182
-10.84322,-6.32114
-10.83323,-6.32047
-10.82324,-6.31980
-10.81325,-6.31913
-10.80326,-6.31845
-10.79328,-6.31778
-10.78329,-6.31711
-10.77330,-6.31644
-10.76331,-6.31576
-10.75332,-6.31509
-10.74334,-6.31442
-10.73335,-6.31375
-10.72336,-6.31307
-10.71337,-6.31240
-10.70339,-6.31173
-10.69340,-6.31106
-10.68341,-6.31038
-10.67342,-6.30971
-10.66343,-6.30904
-10.65345,-6.30837
-10.64346,-6.30769
-10.63347,-6.30702
-10.62348,-6.30635
-10.61349,-6.30568
-10.60351,-6.30501
-10.59352,-6.30433
-10.58353,-6.30366
-10.57354,-6.30299
-10.56355,-6.30232
-10.55357,-6.30164
-10.54358,-6.30097
-10.53359,-6.30030
-10.52360,-6.29963
-10.51362,-6.29895
-10.50363,-6.29828
-10.49364,-6.29761
-10.48365,-6.29694
-10.47366,-6.29626
-10.46368,-6.29559
-10.45369,-6.29492
-10.44370,-6.29425
-10.43371,-6.29357
-10.42372,-6.29290
-10.41374,-6.29223
-10.40375,-6.29156
-10.39376,-6.29088
-10.38377,-6.29021
-10.37378,-6.28954
-10.36380,-6.28887
-10.35381,-6.28820
-10.34382,-6.28752
-10.33383,-6.28685
-10.32384,-6.28618
-10.31386,-6.28551
-10.30387,-6.28483
-10.29388,-6.28416
-10.28389,-6.28349
-10.27391,-6.28282
-10.26392,-6.28214
-10.25393,-6.28147
-10.24394,-6.28080
-10.23395,-6.28013
-10.22397,-6.27945
-10.21398,-6.27878
-10.20399,-6.27811
-10.19400,-6.27744
-10.18401,-6.27676
-10.17403,-6.27609
-10.16404,-6.27542
-10.15405,-6.27475
-10.14406,-6.27407
-10.13407,-6.27340
-10.12409,-6.27273
-10.11410,-6.27206
-10.10411,-6.27139
-10.09412,-6.27071
-10.08414,-6.27004
-10.07415,-6.26937
-10.06416,-6.26870
-10.05417,-6.26802
-10.04418,-6.26735
-10.03420,-6.26668
-10.02421,-6.26601
-10.01422,-6.26533
-10.00423,-6.26466
-9.99424,-6.26399
-9.98426,-6.26332
-9.97427,-6.26264
-9.96428,-6.26197
-9.95429,-6.26130
-9.94430,-6.26063
-9.93432,-6.25995
-9.92433,-6.25928
-9.91434,-6.25861
-9.90435,-6.25794
-9.89436,-6.25727
-9.88438,-6.25659
-9.87439,-6.25592
-9.86440,-6.25525
-9.85441,-6.25458
-9.84443,-6.25390
-9.83444,-6.25323
-9.82445,-6.25256
-9.81446,-6.25189
-9.80447,-6.25121
-9.79449,-6.25054
-9.78450,-6.24987
-9.77451,-6.24920
-9.76452,-6.24852
-9.75453,-6.24785
-9.74455,-6.24718
-9.73456,-6.24651
-9.72457,-6.24583
-9.71458,-6.24516
-9.70459,-6.24449
-9.69461,-6.24382
-9.68462,-6.24314
-9.67463,-6.24247
-9.66464,-6.24180
-9.65465,-6.24113
-9.64467,-6.24046
-9.63468,-6.23978
-9.62469,-6.23911
-9.61470,-6.23844
-9.60472,-6.23777
-9.59473,-6.23709
-9.58474,-6.23642
-9.57475,-6.23575
-9.56476,-6.23508
-9.55478,-6.23440
-9.54479,-6.23373
-9.53480,-6.23306
-9.52481,-6.23239
-9.51482,-6.23171
-9.50484,-6.23104
-9.49485,-6.23037
-9.48486,-6.22970
-9.47487,-6.22902
-9.46488,-6.22835
-9.45490,-6.22768
-9.44491,-6.22701
-9.43492,-6.22633
-9.42493,-6.22566
-9.41495,-6.22499
-9.40496,-6.22432
-9.39497,-6.22365
-9.38498,-6.22297
-9.37499,-6.22230
-9.36501,-6.22163
-9.35502,-6.22096
-9.34503,-6.22028
-9.33504,-6.21961
-9.32505,-6.21894
-9.31507,-6.21827
-9.30508,-6.21759
-9.29509,-6.21692
-9.28510,-6.21625
-9.27511,-6.21558
-9.26513,-6.21490
-9.25514,-6.21423
-9.24515,-6.21356
-9.23516,-6.21289
-9.22517,-6.21221
-9.21519,-6.21154
-9.20520,-6.21087
-9.19521,-6.21020
-9.18522,-6.20952
-9.17524,-6.20885
-9.16525,-6.20818
-9.15526,-6.20751
-9.14527,-6.20684
-9.13528,-6.20616
-9.12530,-6.20549
-9.11531,-6.20482
-9.10532,-6.20415
-9.09533,-6.20347
-9.08534,-6.20280
-9.07536,-6.20213
-9.06537,-6.20146
-9.05538,-6.20078
-9.04539,-6.20011
-9.03540,-6.19944
-9.02542,-6.19877
-9.01543,-6.19809
-9.00544,-6.19742
-8.99545,-6.19675
-8.98547,-6.19608
-8.97548,-6.19540
-8.96549,-6.19473
-8.95550,-6.19406
-8.94551,-6.19339
-8.93553,-6.19271
-8.92554,-6.19204
-8.91555,-6.19137
-8.90556,-6.19070
-8.89557,-6.19003
-8.88559,-6.18935
-8.87560,-6.18868
-8.86561,-6.18801
-8.85562,-6.18734
-8.84563,-6.18666
-8.83565,-6.18599
-8.82566,-6.18532
-8.81567,-6.18465
-8.80568,-6.18397
-8.79569,-6.18330
-8.78571,-6.18263
-8.77572,-6.18196
-8.76573,-6.18128
-8.75574,-6.18061
-8.74576,-6.17994
-8.73577,-6.17927
-8.72578,-6.17859
-8.71579,-6.17792
-8.70580,-6.17725
-8.69582,-6.17658
-8.68583,-6.17591
-8.67584,-6.17523
-8.66585,-6.17456
-8.65586,-6.17389
-8.64588,-6.17322
-8.63589,-6.17254
-8.62590,-6.17187
-8.61591,-6.17120
-8.60592,-6.17053
-8.59594,-6.16985
-8.58595,-6.16918
-8.57596,-6.16851
-8.56597,-6.16784
-8.55598,-6.16716
-8.54600,-6.16649
-8.53601,-6.16582
-8.52602,-6.16515
-8.51603,-6.16447
-8.50605,-6.16380
-8.49606,-6.16313
-8.48607,-6.16246
-8.47608,-6.16178
-8.46609,-6.16111
-8.45611,-6.16044
-8.44612,-6.15977
-8.43613,-6.15910
-8.42614,-6.15842
-8.41615,-6.15775
-8.40617,-6.15708
-8.39618,-6.15641
-8.38619,-6.15573
-8.37620,-6.15506
-8.36621,-6.15439
-8.35623,-6.15372
-8.34624,-6.15304
-8.33625,-6.15237
-8.32626,-6.15170
-8.31628,-6.15103
-8.30629,-6.15035
-8.29630,-6.14968
-8.28631,-6.14901
-8.27632,-6.14834
-8.26634,-6.14766
-8.25635,-6.14699
-8.24636,-6.14632
-8.23637,-6.14565
-8.22638,-6.14497
-8.21640,-6.14430
-8.20641,-6.14363
-8.19642,-6.14296
-8.18643,-6.14229
-8.17644,-6.14161
-8.16646,-6.14094
-8.15647,-6.14027
-8.14648,-6.13960
-8.13649,-6.13892
-8.12650,-6.13825
-8.11652,-6.13758
-8.10653,-6.13691
-8.09654,-6.13623
-8.08655,-6.13556
-8.07657,-6.13489
-8.06658,-6.13422
-8.05659,-6.13354
-8.04660,-6.13287
-8.03661,-6.13220
-8.02663,-6.13153
-8.01664,-6.13085
-8.00665,-6.13018
-7.99666,-6.12951
-7.98667,-6.12884
-7.97669,-6.12816
-7.96670,-6.12749
-7.95671,-6.12682
-7.94672,-6.12615
-7.93673,-6.12548
-7.92675,-6.12480
-7.91676,-6.12413
-7.90677,-6.12346
-7.89678,-6.12279
-7.88680,-6.12211
-7.87681,-6.12144
-7.86682,-6.12077
-7.85683,-6.12010
-7.84684,-6.11942
-7.83686,-6.11875
-7.82687,-6.11808
-7.81688,-6.11741
-7.80689,-6.11673
-7.79690,-6.11606
-7.78692,-6.11539
-7.77693,-6.11472
-7.76694,-6.11404
-7.75695,-6.11337
-7.74696,-6.11270
-7.73698,-6.11203
-7.72699,-6.11136
-7.71700,-6.11068
-7.70701,-6.11001
-7.69702,-6.10934
-7.68704,-6.10867
-7.67705,-6.10799
-7.66706,-6.10732
-7.65707,-6.10665
-7.64709,-6.10598
-7.63710,-6.10530
-7.62711,-6.10463
-7.61712,-6.10396
-7.60713,-6.10329
-7.59715,-6.10261
-7.58716,-6.10194
-7.57717,-6.10127
-7.56718,-6.10060
-7.55719,-6.09992
-7.54721,-6.09925
-7.53722,-6.09858
-7.52723,-6.09791
-7.51724,-6.09723
-7.50725,-6.09656
-7.49727,-6.09589
-7.48728,-6.09522
-7.47729,-6.09455
-7.46730,-6.09387
-7.45731,-6.09320
-7.44733,-6.09253
-7.43734,-6.09186
-7.42735,-6.09118
-7.41736,-6.09051
-7.40738,-6.08984
-7.39739,-6.08917
-7.38740,-6.08849
-7.37741,-6.08782
-7.36742,-6.08715
-7.35744,-6.08648
-7.34745,-6.08580
-7.33746,-6.08513
-7.32747,-6.08446
-7.31748,-6.08379
-7.30750,-6.08311
-7.29751,-6.08244
-7.28752,-6.08177
-7.27753,-6.08110
-7.26754,-6.08042
-7.25756,-6.07975
-7.24757,-6.07908
-7.23758,-6.07841
-7.22759,-6.07774
-7.21761,-6.07706
-7.20762,-6.07639
-7.19763,-6.07572
-7.18764,-6.07505
-7.17765,-6.07437
-7.16767,-6.07370
-7.15768,-6.07303
-7.14769,-6.07236
-7.13770,-6.07168
-7.12771,-6.07101
-7.11773,-6.07034
-7.10774,-6.06967
-7.09775,-6.06899
-7.08776,-6.06832
-7.07777,-6.06765
-7.06779,-6.06698
-7.05780,-6.06630
-7.04781,-6.06563
-7.03782,-6.06496
-7.02783,-6.06429
-7.01785,-6.06361
-7.00786,-6.06294
-6.99787,-6.06227
-6.98788,-6.06160
-6.97790,-6.06093
-6.96791,-6.06025
-6.95792,-6.05958
-6.94793,-6.05891
-6.93794,-6.05824
-6.92796,-6.05756
-6.91797,-6.05689
-6.90798,-6.05622
-6.89799,-6.05555
-6.88800,-6.05487
-6.87802,-6.05420
-6.86803,-6.05353
-6.85804,-6.05286
-6.84805,-6.05218
-6.83806,-6.05151
-6.82808,-6.05084
-6.81809,-6.05017
-6.80810,-6.04949
-6.79811,-6.04882
-6.78813,-6.04815
-6.77814,-6.04748
-6.76815,-6.04681
-6.75816,-6.04613
-6.74817,-6.04546
-6.73819,-6.04479
-6.72820,-6.04412
-6.71821,-6.04344
-6.70822,-6.04277
-6.69823,-6.04210
-6.68825,-6.04143
-6.67826,-6.04075
-6.66827,-6.04008
-6.65828,-6.03941
-6.64829,-6.03874
-6.63831,-6.03806
-6.62832,-6.03739
-6.61833,-6.03672
-6.60834,-6.03605
-6.59835,-6.03537
-6.58837,-6.03470
-6.57838,-6.03403
-6.56839,-6.03336
-6.55840,-6.03268
-6.54842,-6.03201
-6.53843,-6.03134
-6.52844,-6.03067
-6.51845,-6.03000
-6.50846,-6.02932
-6.49848,-6.02865
-6.48849,-6.02798
-6.47850,-6.02731
-6.46851,-6.02663
-6.45852,-6.02596
-6.44854,-6.02529
-6.43855,-6.02462
-6.42856,-6.02394
-6.41857,-6.02327
-6.40858,-6.02260
-6.39860,-6.02193
-6.38861,-6.02125
-6.37862,-6.02058
-6.36863,-6.01991
-6.35864,-6.01924
-6.34866,-6.01856
-6.33867,-6.01789
-6.32868,-6.01722
-6.31869,-6.01655
-6.30871,-6.01587
-6.29872,-6.01520
-6.28873,-6.01453
-6.27874,-6.01386
-6.26875,-6.01319
-6.25877,-6.01251
-6.24878,-6.01184
-6.23879,-6.01117
-6.22880,-6.01050
-6.21881,-6.00982
-6.20883,-6.00915
-6.19884,-6.00848
-6.18885,-6.00781
-6.17886,-6.00713
-6.16887,-6.00646
-6.15889,-6.00579
-6.14890,-6.00512
-6.13891,-6.00444
-6.12892,-6.00377
-6.11894,-6.00310
-6.10895,-6.00243
-6.09896,-6.00175
-6.08897,-6.00108
-6.07898,-6.00041
-6.06900,-5.99974
-6.05901,-5.99906
-6.04902,-5.99839
-6.03903,-5.99772
-6.02904,-5.99705
-6.01906,-5.99638
-6.00907,-5.99570
-5.99908,-5.99503
-5.98909,-5.99436
-5.97910,-5.99369
-5.96912,-5.99301
-5.95913,-5.99234
-5.94914,-5.99167
-5.93915,-5.99100
-5.92916,-5.99032
-5.91918,-5.98965
-5.90919,-5.98898
-5.89920,-5.98831
-5.88921,-5.98763
-5.87923,-5.98696
-5.86924,-5.98629
-5.85925,-5.98562
-5.84926,-5.98494
-5.83927,-5.98427
-5.82929,-5.98360
-5.81930,-5.98293
-5.80931,-5.98226
-5.79932,-5.98158
-5.78933,-5.98091
-5.77935,-5.98024
-5.76936,-5.97957
-5.75937,-5.97889
-5.74938,-5.97822
-5.73939,-5.97755
-5.72941,-5.97688
-5.71942,-5.97620
-5.70943,-5.97553
-5.69944,-5.97486
-5.68946,-5.97419
-5.67947,-5.97351
-5.66948,-5.97284
-5.65949,-5.97217
-5.64950,-5.97150
-5.63952,-5.97082
-5.62953,-5.97015
-5.61954,-5.96948
-5.60955,-5.96881
-5.59956,-5.96813
-5.58958,-5.96746
-5.57959,-5.96679
-5.56960,-5.96612
-5.55961,-5.96545
-5.54962,-5.96477
-5.53964,-5.96410
-5.52965,-5.96343
-5.51966,-5.96276
-5.50967,-5.96208
-5.49968,-5.96141
-5.48970,-5.96074
-5.47971,-5.96007
-5.46972,-5.95939
-5.45973,-5.95872
-5.44975,-5.95805
-5.43976,-5.95738
-5.42977,-5.95670
-5.41978,-5.95603
-5.40979,-5.95536
-5.39981,-5.95469
-5.38982,-5.95401
-5.37983,-5.95334
-5.36984,-5.95267
-5.35985,-5.95200
-5.34987,-5.95132
-5.33988,-5.95065
-5.32989,-5.94998
-5.31990,-5.94931
-5.30991,-5.94864
-5.29993,-5.94796
-5.28994,-5.94729
-5.27995,-5.94662
-5.26996,-5.94595
-5.25997,-5.94527
-5.24999,-5.94460
-5.24000,-5.94393
-5.23001,-5.94326
-5.22002,-5.94258
-5.21004,-5.94191
-5.20005,-5.94124
-5.19006,-5.94057
-5.18007,-5.93989
-5.17008,-5.93922
-5.16010,-5.93855
-5.15011,-5.93788
-5.14012,-5.93720
-5.13013,-5.93653
-5.12014,-5.93586
-5.11016,-5.93519
-5.10017,-5.93451
-5.09018,-5.93384
-5.08019,-5.93317
-5.07020,-5.93250
-5.06022,-5.93183
-5.05023,-5.93115
-5.04024,-5.93048
-5.03025,-5.92981
-5.02027,-5.92914
-5.01028,-5.92846
-5.00029,-5.92779
-4.99030,-5.92712
-4.98031,-5.92645
-4.97033,-5.92577
-4.96034,-5.92510
-4.95035,-5.92443
-4.94036,-5.92376
-4.93037,-5.92308
-4.92039,-5.92241
-4.92039,-5.92241
-4.91088,-5.91780
-4.90138,-5.91320
-4.89188,-5.90859
-4.88237,-5.90398
-4.87287,-5.89937
-4.86337,-5.89476
-4.85386,-5.89016
-4.84436,-5.88555
-4.83486,-5.88094
-4.82535,-5.87633
-4.81585,-5.87172
-4.80635,-5.86712
-4.79684,-5.86251
-4.78734,-5.85790
-4.77783,-5.85329
-4.76833,-5.84868
-4.75883,-5.84408
-4.74932,-5.83947
-4.73982,-5.83486
-4.73032,-5.83025
-4.72081,-5.82564
-4.71131,-5.82104
-4.71131,-5.82104
-4.70401,-5.81390
-4.69671,-5.80676
-4.68941,-5.79963
-4.68210,-5.79249
-4.67480,-5.78535
-4.66750,-5.77822
-4.66020,-5.77108
-4.65290,-5.76394
-4.64560,-5.75681
-4.63829,-5.74967
-4.63099,-5.74253
-4.62369,-5.73540
-4.61639,-5.72826
-4.60909,-5.72112
-4.60179,-5.71399
-4.59448,-5.70685
-4.58718,-5.69971
-4.57988,-5.69258
-4.57258,-5.68544
-4.56528,-5.67831
-4.55798,-5.67117
-4.55067,-5.66403
-4.54337,-5.65690
-4.53607,-5.64976
-4.52877,-5.64262
-4.52147,-5.63549
-4.51417,-5.62835
-4.50686,-5.62121
-4.49956,-5.61408
-4.49226,-5.60694
-4.48496,-5.59980
-4.47766,-5.59267
-4.47036,-5.58553
-4.46305,-5.57839
-4.45575,-5.57126
-4.44845,-5.56412
-4.44115,-5.55698
-4.43385,-5.54985
-4.42654,-5.54271
-4.41924,-5.53558
-4.41194,-5.52844
-4.40464,-5.52130
-4.39734,-5.51417
-4.39004,-5.50703
-4.38273,-5.49989
-4.37543,-5.49276
-4.36813,-5.48562
-4.36083,-5.47848
-4.35353,-5.47135
-4.34623,-5.46421
-4.33892,-5.45707
-4.33162,-5.44994
-4.32432,-5.44280
-4.31702,-5.43566
-4.30972,-5.42853
-4.30242,-5.42139
-4.29511,-5.41426
-4.28781,-5.40712
-4.28051,-5.39998
-4.27321,-5.39285
-4.27321,-5.39285
-4.26600,-5.38470
-4.25879,-5.37655
-4.25159,-5.36840
-4.24438,-5.36024
-4.23717,-5.35209
-4.22997,-5.34394
-4.22276,-5.33579
-4.21555,-5.32764
-4.20834,-5.31949
-4.20114,-5.31134
-4.19393,-5.30319
-4.18672,-5.29504
-4.17951,-5.28689
-4.17231,-5.27874
-4.16510,-5.27059
-4.15789,-5.26244
-4.15068,-5.25429
-4.15068,-5.25429
-4.14602,-5.24417
-4.14136,-5.23404
-4.13670,-5.22391
-4.13203,-5.21378
-4.12737,-5.20366
-4.12271,-5.19353
-4.11805,-5.18340
-4.11339,-5.17328
-4.10872,-5.16315
-4.10406,-5.15302
-4.10406,-5.15302
-4.10302,-5.14289
-4.10198,-5.13276
-4.10094,-5.12262
-4.09990,-5.11249
-4.09886,-5.10236
-4.09782,-5.09222
-4.09678,-5.08209
-4.09573,-5.07196
-4.09469,-5.06182
-4.09365,-5.05169
-4.09261,-5.04156
-4.09157,-5.03143
-4.09053,-5.02129
-4.08949,-5.01116
-4.08845,-5.00103
-4.08741,-4.99089
-4.08637,-4.98076
-4.08533,-4.97063
-4.08429,-4.96050
-4.08325,-4.95036
-4.08220,-4.94023
-4.08116,-4.93010
-4.08012,-4.91996
-4.07908,-4.90983
-4.07804,-4.89970
-4.07700,-4.88957
-4.07596,-4.87943
-4.07492,-4.86930
-4.07388,-4.85917
-4.07284,-4.84903
-4.07180,-4.83890
-4.07076,-4.82877
-4.06972,-4.81864
-4.06867,-4.80850
-4.06763,-4.79837
-4.06659,-4.78824
-4.06555,-4.77810
-4.06451,-4.76797
-4.06347,-4.75784
-4.06243,-4.74771
-4.06139,-4.73757
-4.06139,-4.73757
-4.06127,-4.72756
-4.06116,-4.71755
-4.06104,-4.70754
-4.06093,-4.69753
-4.06081,-4.68753
-4.06070,-4.67752
-4.06058,-4.66751
-4.06047,-4.65750
-4.06035,-4.64749
-4.06024,-4.63748
-4.06012,-4.62747
-4.06001,-4.61746
-4.05989,-4.60745
-4.05978,-4.59744
-4.05966,-4.58743
-4.05955,-4.57742
-4.05943,-4.56741
-4.05932,-4.55740
-4.05920,-4.54739
-4.05909,-4.53738
-4.05897,-4.52737
-4.05886,-4.51736
-4.05874,-4.50735
-4.05863,-4.49734
-4.05851,-4.48734
-4.05840,-4.47733
-4.05828,-4.46732
-4.05817,-4.45731
-4.05805,-4.44730
-4.05793,-4.43729
-4.05782,-4.42728
-4.05770,-4.41727
-4.05759,-4.40726
-4.05747,-4.39725
-4.05736,-4.38724
-4.05724,-4.37723
-4.05713,-4.36722
-4.05701,-4.35721
-4.05690,-4.34720
-4.05678,-4.33719
-4.05667,-4.32718
-4.05655,-4.31717
-4.05644,-4.30716
-4.05632,-4.29715
-4.05621,-4.28715
-4.05609,-4.27714
-4.05598,-4.26713
-4.05586,-4.25712
-4.05575,-4.24711
-4.05563,-4.23710
-4.05552,-4.22709
-4.05540,-4.21708
-4.05529,-4.20707
-4.05517,-4.19706
-4.05506,-4.18705
-4.05494,-4.17704
-4.05483,-4.16703
-4.05471,-4.15702
-4.05460,-4.14701
-4.05448,-4.13700
-4.05437,-4.12699
-4.05425,-4.11698
-4.05414,-4.10697
-4.05402,-4.09697
-4.05390,-4.08696
-4.05379,-4.07695
-4.05367,-4.06694
-4.05356,-4.05693
-4.05344,-4.04692
-4.05333,-4.03691
-4.05321,-4.02690
-4.05310,-4.01689
-4.05298,-4.00688
-4.05287,-3.99687
-4.05275,-3.98686
-4.05264,-3.97685
-4.05252,-3.96684
-4.05241,-3.95683
-4.05229,-3.94682
-4.05218,-3.93681
-4.05206,-3.92680
-4.05195,-3.91679
-4.05183,-3.90678
-4.05172,-3.89678
-4.05160,-3.88677
-4.05149,-3.87676
-4.05137,-3.86675
-4.05126,-3.85674
-4.05114,-3.84673
-4.05103,-3.83672
-4.05091,-3.82671
-4.05080,-3.81670
-4.05068,-3.80669
-4.05057,-3.79668
-4.05045,-3.78667
-4.05034,-3.77666
-4.05022,-3.76665
-4.05010,-3.75664
-4.04999,-3.74663
-4.04987,-3.73662
-4.04976,-3.72661
-4.04964,-3.71660
-4.04953,-3.70660
-4.04941,-3.69659
-4.04930,-3.68658
-4.04918,-3.67657
-4.04907,-3.66656
-4.04895,-3.65655
-4.04884,-3.64654
-4.04872,-3.63653
-4.04861,-3.62652
-4.04849,-3.61651
-4.04838,-3.60650
-4.04826,-3.59649
-4.04815,-3.58648
-4.04803,-3.57647
-4.04792,-3.56646
-4.04780,-3.55645
-4.04769,-3.54644
-4.04757,-3.53643
-4.04746,-3.52642
-4.04734,-3.51641
-4.04723,-3.50641
-4.04711,-3.49640
-4.04700,-3.48639
-4.04688,-3.47638
-4.04677,-3.46637
-4.04665,-3.45636
-4.04654,-3.44635
-4.04642,-3.43634
-4.04631,-3.42633
-4.04619,-3.41632
-4.04607,-3.40631
-4.04596,-3.39630
-4.04584,-3.38629
-4.04573,-3.37628
-4.04561,-3.36627
-4.04550,-3.35626
-4.04538,-3.34625
-4.04527,-3.33624
-4.04515,-3.32623
-4.04504,-3.31623
-4.04492,-3.30622
-4.04481,-3.29621
-4.04469,-3.28620
-4.04458,-3.27619
-4.04446,-3.26618
-4.04435,-3.25617
-4.04423,-3.24616
-4.04412,-3.23615
-4.04400,-3.22614
-4.04389,-3.21613
-4.04377,-3.20612
-4.04366,-3.19611
-4.04354,-3.18610
-4.04343,-3.17609
-4.04331,-3.16608
-4.04320,-3.15607
-4.04308,-3.14606
-4.04297,-3.13605
-4.04285,-3.12604
-4.04274,-3.11604
-4.04262,-3.10603
-4.04251,-3.09602
-4.04239,-3.08601
-4.04227,-3.07600
-4.04216,-3.06599
-4.04204,-3.05598
-4.04193,-3.04597
-4.04181,-3.03596
-4.04170,-3.02595
-4.04158,-3.01594
-4.04147,-3.00593
-4.04135,-2.99592
-4.04124,-2.98591
-4.04112,-2.97590
-4.04101,-2.96589
-4.04089,-2.95588
-4.04078,-2.94587
-4.04066,-2.93586
-4.04055,-2.92586
-4.04043,-2.91585
-4.04032,-2.90584
-4.04020,-2.89583
-4.04009,-2.88582
-4.03997,-2.87581
-4.03986,-2.86580
-4.03974,-2.85579
-4.03963,-2.84578
-4.03951,-2.83577
-4.03940,-2.82576
-4.03928,-2.81575
-4.03917,-2.80574
-4.03905,-2.79573
-4.03894,-2.78572
-4.03882,-2.77571
-4.03871,-2.76570
-4.03859,-2.75569
-4.03848,-2.74568
-4.03836,-2.73567
-4.03824,-2.72567
-4.03813,-2.71566
-4.03801,-2.70565
-4.03790,-2.69564
-4.03778,-2.68563
-4.03767,-2.67562
-4.03755,-2.66561
-4.03744,-2.65560
-4.03732,-2.64559
-4.03721,-2.63558
-4.03709,-2.62557
-4.03698,-2.61556
-4.03686,-2.60555
-4.03675,-2.59554
-4.03663,-2.58553
-4.03652,-2.57552
-4.03640,-2.56551
-4.03629,-2.55550
-4.03617,-2.54549
-4.03606,-2.53548
-4.03594,-2.52548
-4.03583,-2.51547
-4.03571,-2.50546
-4.03560,-2.49545
-4.03548,-2.48544
-4.03537,-2.47543
-4.03525,-2.46542
-4.03514,-2.45541
-4.03502,-2.44540
-4.03491,-2.43539
-4.03479,-2.42538
-4.03468,-2.41537
-4.03456,-2.40536
-4.03444,-2.39535
-4.03433,-2.38534
-4.03421,-2.37533
-4.03410,-2.36532
-4.03398,-2.35531
-4.03387,-2.34530
-4.03375,-2.33530
-4.03364,-2.32529
-4.03352,-2.31528
-4.03341,-2.30527
-4.03329,-2.29526
-4.03318,-2.28525
-4.03306,-2.27524
-4.03295,-2.26523
-4.03283,-2.25522
-4.03272,-2.24521
-4.03260,-2.23520
-4.03249,-2.22519
-4.03237,-2.21518
-4.03226,-2.20517
-4.03214,-2.19516
-4.03203,-2.18515
-4.03191,-2.17514
-4.03180,-2.16513
-4.03168,-2.15512
-4.03157,-2.14511
-4.03145,-2.13511
-4.03134,-2.12510
-4.03122,-2.11509
-4.03111,-2.10508
-4.03099,-2.09507
-4.03088,-2.08506
-4.03076,-2.07505
-4.03065,-2.06504
-4.03053,-2.05503
-4.03041,-2.04502
-4.03030,-2.03501
-4.03018,-2.02500
-4.03007,-2.01499
-4.02995,-2.00498
-4.02984,-1.99497
-4.02972,-1.98496
-4.02961,-1.97495
-4.02949,-1.96494
-4.02938,-1.95493
-4.02926,-1.94493
-4.02915,-1.93492
-4.02903,-1.92491
-4.02892,-1.91490
-4.02880,-1.90489
-4.02869,-1.89488
-4.02857,-1.88487
-4.02846,-1.87486
-4.02834,-1.86485
-4.02823,-1.85484
-4.02811,-1.84483
-4.02800,-1.83482
-4.02788,-1.82481
-4.02777,-1.81480
-4.02765,-1.80479
-4.02754,-1.79478
-4.02742,-1.78477
-4.02731,-1.77476
-4.02719,-1.76475
-4.02708,-1.75474
-4.02696,-1.74474
-4.02685,-1.73473
-4.02673,-1.72472
-4.02661,-1.71471
-4.02650,-1.70470
-4.02638,-1.69469
-4.02627,-1.68468
-4.02615,-1.67467
-4.02604,-1.66466
-4.02592,-1.65465
-4.02581,-1.64464
-4.02569,-1.63463
-4.02558,-1.62462
-4.02546,-1.61461
-4.02535,-1.60460
-4.02523,-1.59459
-4.02512,-1.58458
-4.02500,-1.57457
-4.02489,-1.56456
-4.02477,-1.55456
-4.02466,-1.54455
-4.02454,-1.53454
-4.02443,-1.52453
-4.02431,-1.51452
-4.02420,-1.50451
-4.02408,-1.49450
-4.02397,-1.48449
-4.02385,-1.47448
-4.02374,-1.46447
-4.02362,-1.45446
-4.02351,-1.44445
-4.02339,-1.43444
-4.02328,-1.42443
-4.02316,-1.41442
-4.02305,-1.40441
-4.02293,-1.39440
-4.02282,-1.38439
-4.02270,-1.37438
-4.02258,-1.36437
-4.02247,-1.35437
-4.02235,-1.34436
-4.02224,-1.33435
-4.02212,-1.32434
-4.02201,-1.31433
-4.02189,-1.30432
-4.02178,-1.29431
-4.02166,-1.28430
-4.02155,-1.27429
-4.02143,-1.26428
-4.02132,-1.25427
-4.02120,-1.24426
-4.02109,-1.23425
-4.02097,-1.22424
-4.02086,-1.21423
-4.02074,-1.20422
-4.02063,-1.19421
-4.02051,-1.18420
-4.02040,-1.17419
-4.02028,-1.16419
-4.02017,-1.15418
-4.02005,-1.14417
-4.01994,-1.13416
-4.01982,-1.12415
-4.01971,-1.11414
-4.01959,-1.10413
-4.01948,-1.09412
-4.01936,-1.08411
-4.01925,-1.07410
-4.01913,-1.06409
-4.01902,-1.05408
-4.01890,-1.04407
-4.01878,-1.03406
-4.01867,-1.02405
-4.01855,-1.01404
-4.01844,-1.00403
-4.01832,-0.99402
-4.01821,-0.98401
-4.01809,-0.97400
-4.01798,-0.96400
-4.01786,-0.95399
-4.01775,-0.94398
-4.01763,-0.93397
-4.01752,-0.92396
-4.01740,-0.91395
-4.01729,-0.90394
-4.01717,-0.89393
-4.01706,-0.88392
-4.01694,-0.87391
-4.01683,-0.86390
-4.01671,-0.85389
-4.01660,-0.84388
-4.01648,-0.83387
-4.01637,-0.82386
-4.01625,-0.81385
-4.01614,-0.80384
-4.01602,-0.79383
-4.01591,-0.78382
-4.01579,-0.77381
-4.01568,-0.76381
-4.01556,-0.75380
-4.01545,-0.74379
-4.01533,-0.73378
-4.01522,-0.72377
-4.01510,-0.71376
-4.01499,-0.70375
-4.01487,-0.69374
-4.01475,-0.68373
-4.01464,-0.67372
-4.01452,-0.66371
-4.01441,-0.65370
-4.01429,-0.64369
-4.01418,-0.63368
-4.01406,-0.62367
-4.01395,-0.61366
-4.01383,-0.60365
-4.01372,-0.59364
-4.01360,-0.58363
-4.01349,-0.57363
-4.01337,-0.56362
-4.01326,-0.55361
-4.01314,-0.54360
-4.01303,-0.53359
-4.01291,-0.52358
-4.01280,-0.51357
-4.01268,-0.50356
-4.01257,-0.49355
-4.01245,-0.48354
-4.01234,-0.47353
-4.01222,-0.46352
-4.01211,-0.45351
-4.01199,-0.44350
-4.01188,-0.43349
-4.01176,-0.42348
-4.01165,-0.41347
-4.01153,-0.40346
-4.01142,-0.39345
-4.01130,-0.38344
-4.01119,-0.37344
-4.01107,-0.36343
-4.01095,-0.35342
-4.01084,-0.34341
-4.01072,-0.33340
-4.01061,-0.32339
-4.01049,-0.31338
-4.01038,-0.30337
-4.01026,-0.29336
-4.01015,-0.28335
-4.01003,-0.27334
-4.00992,-0.26333
-4.00980,-0.25332
-4.00969,-0.24331
-4.00957,-0.23330
-4.00946,-0.22329
-4.00934,-0.21328
-4.00923,-0.20327
-4.00911,-0.19326
-4.00900,-0.18326
-4.00888,-0.17325
-4.00877,-0.16324
-4.00865,-0.15323
-4.00854,-0.14322
-4.00842,-0.13321
-4.00831,-0.12320
-4.00819,-0.11319
-4.00808,-0.10318
-4.00796,-0.09317
-4.00785,-0.08316
-4.00773,-0.07315
-4.00762,-0.06314
-4.00750,-0.05313
-4.00739,-0.04312
-4.00727,-0.03311
-4.00716,-0.02310
-4.00704,-0.01309
-4.00692,-0.00308
-4.00681,0.00693
-4.00669,0.01693
-4.00658,0.02694
-4.00646,0.03695
-4.00635,0.04696
-4.00623,0.05697
-4.00612,0.06698
-4.00600,0.07699
-4.00589,0.08700
-4.00577,0.09701
-4.00566,0.10702
-4.00554,0.11703
-4.00543,0.12704
-4.00531,0.13705
-4.00520,0.14706
-4.00508,0.15707
-4.00497,0.16708
-4.00485,0.17709
-4.00474,0.18710
-4.00462,0.19711
-4.00451,0.20711
-4.00439,0.21712
-4.00428,0.22713
-4.00416,0.23714
-4.00405,0.24715
-4.00393,0.25716
-4.00382,0.26717
-4.00370,0.27718
-4.00359,0.28719
-4.00347,0.29720
-4.00336,0.30721
-4.00324,0.31722
-4.00312,0.32723
-4.00301,0.33724
-4.00289,0.34725
-4.00278,0.35726
-4.00266,0.36727
-4.00255,0.37728
-4.00243,0.38729
-4.00232,0.39730
-4.00220,0.40730
-4.00209,0.41731
-4.00197,0.42732
-4.00186,0.43733
-4.00174,0.44734
-4.00163,0.45735
-4.00151,0.46736
-4.00140,0.47737
-4.00128,0.48738
-4.00117,0.49739
-4.00105,0.50740
-4.00094,0.51741
-4.00082,0.52742
-4.00071,0.53743
-4.00059,0.54744
-4.00048,0.55745
-4.00036,0.56746
-4.00025,0.57747
-4.00013,0.58748
-4.00002,0.59749
-3.99990,0.60749
-3.99979,0.61750
-3.99967,0.62751
-3.99956,0.63752
-3.99944,0.64753
-3.99933,0.65754
-3.99921,0.66755
-3.99909,0.67756
-3.99898,0.68757
-3.99886,0.69758
-3.99875,0.70759
-3.99863,0.71760
-3.99852,0.72761
-3.99840,0.73762
-3.99829,0.74763
-3.99817,0.75764
-3.99806,0.76765
-3.99794,0.77766
-3.99783,0.78767
-3.99771,0.79767
-3.99760,0.80768
-3.99748,0.81769
-3.99737,0.82770
-3.99725,0.83771
-3.99714,0.84772
-3.99702,0.85773
-3.99691,0.86774
-3.99679,0.87775
-3.99668,0.88776
-3.99656,0.89777
-3.99645,0.90778
-3.99633,0.91779
-3.99622,0.92780
-3.99610,0.93781
-3.99599,0.94782
-3.99587,0.95783
-3.99576,0.96784
-3.99564,0.97785
-3.99553,0.98786
-3.99541,0.99786
-3.99529,1.00787
-3.99518,1.01788
-3.99506,1.02789
-3.99495,1.03790
-3.99483,1.04791
-3.99472,1.05792
-3.99460,1.06793
-3.99449,1.07794
-3.99437,1.08795
-3.99426,1.09796
-3.99414,1.10797
-3.99403,1.11798
-3.99391,1.12799
-3.99380,1.13800
-3.99368,1.14801
-3.99357,1.15802
-3.99345,1.16803
-3.99334,1.17804
-3.99322,1.18804
-3.99311,1.19805
-3.99299,1.20806
-3.99288,1.21807
-3.99276,1.22808
-3.99265,1.23809
-3.99253,1.24810
-3.99242,1.25811
-3.99230,1.26812
-3.99219,1.27813
-3.99207,1.28814
-3.99196,1.29815
-3.99184,1.30816
-3.99173,1.31817
-3.99161,1.32818
-3.99150,1.33819
-3.99138,1.34820
-3.99126,1.35821
-3.99115,1.36822
-3.99103,1.37823
-3.99092,1.38823
-3.99080,1.39824
-3.99069,1.40825
-3.99057,1.41826
-3.99046,1.42827
-3.99034,1.43828
-3.99023,1.44829
-3.99011,1.45830
-3.99000,1.46831
-3.98988,1.47832
-3.98977,1.48833
-3.98965,1.49834
-3.98954,1.50835
-3.98942,1.51836
-3.98931,1.52837
-3.98919,1.53838
-3.98908,1.54839
-3.98896,1.55840
-3.98885,1.56841
-3.98873,1.57841
-3.98862,1.58842
-3.98850,1.59843
-3.98839,1.60844
-3.98827,1.61845
-3.98816,1.62846
-3.98804,1.63847
-3.98793,1.64848
-3.98781,1.65849
-3.98770,1.66850
-3.98758,1.67851
-3.98746,1.68852
-3.98735,1.69853
-3.98723,1.70854
-3.98712,1.71855
-3.98700,1.72856
-3.98689,1.73857
-3.98677,1.74858
-3.98666,1.75859
-3.98654,1.76860
-3.98643,1.77860
-3.98631,1.78861
-3.98620,1.79862
-3.98608,1.80863
-3.98597,1.81864
-3.98585,1.82865
-3.98574,1.83866
-3.98562,1.84867
-3.98551,1.85868
-3.98539,1.86869
-3.98528,1.87870
-3.98516,1.88871
-3.98505,1.89872
-3.98493,1.90873
-3.98482,1.91874
-3.98470,1.92875
-3.98459,1.93876
-3.98447,1.94877
-3.98436,1.95878
-3.98424,1.96878
-3.98413,1.97879
-3.98401,1.98880
-3.98390,1.99881
-3.98378,2.00882
-3.98367,2.01883
-3.98355,2.02884
-3.98343,2.03885
-3.98332,2.04886
-3.98320,2.05887
-3.98309,2.06888
-3.98297,2.07889
-3.98286,2.08890
-3.98274,2.09891
-3.98263,2.10892
-3.98251,2.11893
-3.98240,2.12894
-3.98228,2.13895
-3.98217,2.14896
-3.98205,2.15897
-3.98194,2.16897
-3.98182,2.17898
-3.98171,2.18899
-3.98159,2.19900
-3.98148,2.20901
-3.98136,2.21902
-3.98125,2.22903
-3.98113,2.23904
-3.98102,2.24905
-3.98090,2.25906
-3.98079,2.26907
-3.98067,2.27908
-3.98056,2.28909
-3.98044,2.29910
-3.98033,2.30911
-3.98021,2.31912
-3.98010,2.32913
-3.97998,2.33914
-3.97987,2.34915
-3.97975,2.35916
-3.97963,2.36916
-3.97952,2.37917
-3.97940,2.38918
-3.97929,2.39919
-3.97917,2.40920
-3.97906,2.41921
-3.97894,2.42922
-3.97883,2.43923
-3.97871,2.44924
-3.97860,2.45925
-3.97848,2.46926
-3.97837,2.47927
-3.97825,2.48928
-3.97814,2.49929
-3.97802,2.50930
-3.97791,2.51931
-3.97779,2.52932
-3.97768,2.53933
-3.97756,2.54934
-3.97745,2.55934
-3.97733,2.56935
-3.97722,2.57936
-3.97710,2.58937
-3.97699,2.59938
-3.97687,2.60939
-3.97676,2.61940
-3.97664,2.62941
-3.97653,2.63942
-3.97641,2.64943
-3.97630,2.65944
-3.97618,2.66945
-3.97607,2.67946
-3.97595,2.68947
-3.97584,2.69948
-3.97572,2.70949
-3.97560,2.71950
-3.97549,2.72951
-3.97537,2.73952
-3.97526,2.74953
-3.97514,2.75953
-3.97503,2.76954
-3.97491,2.77955
-3.97480,2.78956
-3.97468,2.79957
-3.97457,2.80958
-3.97445,2.81959
-3.97434,2.82960
-3.97422,2.83961
-3.97411,2.84962
-3.97399,2.85963
-3.97388,2.86964
-3.97376,2.87965
-3.97365,2.88966
-3.97353,2.89967
-3.97342,2.90968
-3.97330,2.91969
-3.97319,2.92970
-3.97307,2.93971
-3.97296,2.94971
-3.97284,2.95972
-3.97273,2.96973
-3.97261,2.97974
-3.97250,2.98975
-3.97238,2.99976
-3.97227,3.00977
-3.97215,3.01978
-3.97204,3.02979
-3.97192,3.03980
-3.97180,3.04981
-3.97169,3.05982
-3.97157,3.06983
-3.97146,3.07984
-3.97134,3.08985
-3.97123,3.09986
-3.97111,3.10987
-3.97100,3.11988
-3.97088,3.12989
-3.97077,3.13990
-3.97065,3.14990
-3.97054,3.15991
-3.97042,3.16992
-3.97031,3.17993
-3.97019,3.18994
-3.97008,3.19995
-3.96996,3.20996
-3.96985,3.21997
-3.96973,3.22998
-3.96962,3.23999
-3.96950,3.25000
-3.96939,3.26001
-3.96927,3.27002
-3.96916,3.28003
-3.96904,3.29004
-3.96893,3.30005
-3.96881,3.31006
-3.96870,3.32007
-3.96858,3.33008
-3.96847,3.34008
-3.96835,3.35009
-3.96824,3.36010
-3.96812,3.37011
-3.96801,3.38012
-3.96789,3.39013
-3.96777,3.40014
-3.96766,3.41015
-3.96754,3.42016
-3.96743,3.43017
-3.96731,3.44018
-3.96720,3.45019
-3.96708,3.46020
-3.96697,3.47021
-3.96685,3.48022
-3.96674,3.49023
-3.96662,3.50024
-3.96651,3.51025
-3.96639,3.52026
-3.96628,3.53027
-3.96616,3.54027
-3.96605,3.55028
-3.96593,3.56029
-3.96582,3.57030
-3.96570,3.58031
-3.96559,3.59032
-3.96547,3.60033
-3.96536,3.61034
-3.96524,3.62035
-3.96513,3.63036
-3.96501,3.64037
-3.96490,3.65038
-3.96478,3.66039
-3.96467,3.67040
-3.96455,3.68041
-3.96444,3.69042
-3.96432,3.70043
-3.96421,3.71044
-3.96409,3.72045
-3.96397,3.73045
-3.96386,3.74046
-3.96374,3.75047
-3.96363,3.76048
-3.96351,3.77049
-3.96340,3.78050
-3.96328,3.79051
-3.96317,3.80052
-3.96305,3.81053
-3.96294,3.82054
-3.96282,3.83055
-3.96271,3.84056
-3.96259,3.85057
-3.96248,3.86058
-3.96236,3.87059
-3.96225,3.88060
-3.96213,3.89061
-3.96202,3.90062
-3.96190,3.91063
-3.96179,3.92064
-3.96167,3.93064
-3.96156,3.94065
-3.96144,3.95066
-3.96133,3.96067
-3.96121,3.97068
-3.96110,3.98069
-3.96098,3.99070
-3.96087,4.00071
-3.96075,4.01072
-3.96064,4.02073
-3.96052,4.03074
-3.96041,4.04075
-3.96029,4.05076
-3.96018,4.06077
-3.96006,4.07078
-3.95994,4.08079
-3.95983,4.09080
-3.95971,4.10081
-3.95960,4.11082
-3.95948,4.12083
-3.95937,4.13083
-3.95925,4.14084
-3.95914,4.15085
-3.95902,4.16086
-3.95891,4.17087
-3.95879,4.18088
-3.95868,4.19089
-3.95856,4.20090
-3.95845,4.21091
-3.95833,4.22092
-3.95822,4.23093
-3.95810,4.24094
-3.95799,4.25095
-3.95787,4.26096
-3.95776,4.27097
-3.95764,4.28098
-3.95753,4.29099
-3.95741,4.30100
-3.95730,4.31101
-3.95718,4.32101
-3.95707,4.33102
-3.95695,4.34103
-3.95684,4.35104
-3.95672,4.36105
-3.95661,4.37106
-3.95649,4.38107
-3.95638,4.39108
-3.95626,4.40109
-3.95614,4.41110
-3.95603,4.42111
-3.95591,4.43112
-3.95580,4.44113
-3.95568,4.45114
-3.95557,4.46115
-3.95545,4.47116
-3.95534,4.48117
-3.95522,4.49118
-3.95511,4.50119
-3.95499,4.51120
-3.95488,4.52120
-3.95476,4.53121
-3.95465,4.54122
-3.95453,4.55123
-3.95442,4.56124
-3.95430,4.57125
-3.95419,4.58126
-3.95407,4.59127
-3.95396,4.60128
-3.95384,4.61129
-3.95373,4.62130
-3.95361,4.63131
-3.95350,4.64132
-3.95338,4.65133
-3.95327,4.66134
-3.95315,4.67135
-3.95304,4.68136
-3.95292,4.69137
-3.95281,4.70138
-3.95269,4.71138
-3.95258,4.72139
-3.95246,4.73140
-3.95234,4.74141
-3.95223,4.75142
-3.95211,4.76143
-3.95200,4.77144
-3.95188,4.78145
-3.95177,4.79146
-3.95165,4.80147
-3.95154,4.81148
-3.95142,4.82149
-3.95131,4.83150
-3.95119,4.84151
-3.95108,4.85152
-3.95096,4.86153
-3.95085,4.87154
-3.95073,4.88155
-3.95062,4.89156
-3.95050,4.90157
-3.95039,4.91157
-3.95027,4.92158
-3.95016,4.93159
-3.95004,4.94160
-3.94993,4.95161
-3.94981,4.96162
-3.94970,4.97163
-3.94958,4.98164
-3.94947,4.99165
-3.94935,5.00166
-3.94924,5.01167
-3.94912,5.02168
-3.94901,5.03169
-3.94889,5.04170
-3.94878,5.05171
-3.94866,5.06172
-3.94855,5.07173
-3.94843,5.08174
-3.94831,5.09175
-3.94820,5.10175
-3.94808,5.11176
-3.94797,5.12177
-3.94785,5.13178
-3.94774,5.14179
-3.94762,5.15180
-3.94751,5.16181
-3.94739,5.17182
-3.94728,5.18183
-3.94716,5.19184
-3.94705,5.20185
-3.94693,5.21186
-3.94682,5.22187
-3.94670,5.23188
-3.94659,5.24189
-3.94647,5.25190
-3.94636,5.26191
-3.94624,5.27192
-3.94613,5.28193
-3.94601,5.29194
-3.94590,5.30194
-3.94578,5.31195
-3.94567,5.32196
-3.94555,5.33197
-3.94544,5.34198
-3.94532,5.35199
-3.94521,5.36200
-3.94509,5.37201
-3.94498,5.38202
-3.94486,5.39203
-3.94475,5.40204
-3.94463,5.41205
-3.94451,5.42206
-3.94440,5.43207
-3.94428,5.44208
-3.94417,5.45209
-3.94405,5.46210
-3.94394,5.47211
-3.94382,5.48212
-3.94371,5.49212
-3.94359,5.50213
-3.94348,5.51214
-3.94336,5.52215
-3.94325,5.53216
-3.94313,5.54217
-3.94302,5.55218
-3.94290,5.56219
-3.94279,5.57220
-3.94267,5.58221
-3.94256,5.59222
-3.94244,5.60223
-3.94233,5.61224
-3.94221,5.62225
-3.94210,5.63226
-3.94198,5.64227
-3.94187,5.65228
-3.94175,5.66229
-3.94164,5.67230
-3.94152,5.68231
-3.94141,5.69231
-3.94129,5.70232
-3.94118,5.71233
-3.94106,5.72234
-3.94095,5.73235
-3.94083,5.74236
-3.94072,5.75237
-3.94060,5.76238
-3.94048,5.77239
-3.94037,5.78240
-3.94025,5.79241
-3.94014,5.80242
-3.94002,5.81243
-3.93991,5.82244
-3.93979,5.83245
-3.93968,5.84246
-3.93956,5.85247
-3.93945,5.86248
-3.93933,5.87249
-3.93922,5.88250
-3.93910,5.89250
-3.93899,5.90251
-3.93887,5.91252
-3.93876,5.92253
-3.93864,5.93254
-3.93853,5.94255
-3.93841,5.95256
-3.93830,5.96257
-3.93818,5.97258
-3.93807,5.98259
-3.93795,5.99260
-3.93784,6.00261
-3.93772,6.01262
-3.93761,6.02263
-3.93749,6.03264
-3.93738,6.04265
-3.93726,6.05266
-3.93715,6.06267
-3.93703,6.07268
-3.93692,6.08268
-3.93680,6.09269
-3.93668,6.10270
-3.93657,6.11271
-3.93645,6.12272
-3.93634,6.13273
-3.93622,6.14274
-3.93611,6.15275
-3.93599,6.16276
-3.93588,6.17277
-3.93576,6.18278
-3.93565,6.19279
-3.93553,6.20280
-3.93542,6.21281
-3.93530,6.22282
-3.93519,6.23283
-3.93507,6.24284
-3.93496,6.25285
-3.93484,6.26286
-3.93473,6.27287
-3.93461,6.28287
-3.93450,6.29288
-3.93438,6.30289
-3.93427,6.31290
-3.93415,6.32291
-3.93404,6.33292
-3.93392,6.34293
-3.93381,6.35294
-3.93369,6.36295
-3.93358,6.37296
-3.93346,6.38297
-3.93335,6.39298
-3.93323,6.40299
-3.93312,6.41300
-3.93300,6.42301
-3.93289,6.43302
-3.93277,6.44303
-3.93265,6.45304
-3.93254,6.46305
-3.93242,6.47305
-3.93231,6.48306
-3.93219,6.49307
-3.93208,6.50308
-3.93196,6.51309
-3.93185,6.52310
-3.93173,6.53311
-3.93162,6.54312
-3.93150,6.55313
-3.93139,6.56314
-3.93127,6.57315
-3.93116,6.58316
-3.93104,6.59317
-3.93093,6.60318
-3.93081,6.61319
-3.93070,6.62320
-3.93058,6.63321
-3.93047,6.64322
-3.93035,6.65323
-3.93024,6.66324
-3.93012,6.67324
-3.93001,6.68325
-3.92989,6.69326
-3.92978,6.70327
-3.92966,6.71328
-3.92955,6.72329
-3.92943,6.73330
-3.92932,6.74331
-3.92920,6.75332
-3.92909,6.76333
-3.92897,6.77334
-3.92885,6.78335
-3.92874,6.79336
-3.92862,6.80337
-3.92851,6.81338
-3.92839,6.82339
-3.92828,6.83340
-3.92816,6.84341
-3.92805,6.85342
-3.92793,6.86342
-3.92782,6.87343
-3.92770,6.88344
-3.92759,6.89345
-3.92747,6.90346
-3.92736,6.91347
-3.92724,6.92348
-3.92713,6.93349
-3.92701,6.94350
-3.92690,6.95351
-3.92678,6.96352
-3.92667,6.97353
-3.92655,6.98354
-3.92644,6.99355
-3.92632,7.00356
-3.92621,7.01357
-3.92609,7.02358
-3.92598,7.03359
-3.92586,7.04360
-3.92575,7.05361
-3.92563,7.06361
-3.92552,7.07362
-3.92540,7.08363
-3.92529,7.09364
-3.92517,7.10365
-3.92506,7.11366
-3.92494,7.12367
-3.92482,7.13368
-3.92471,7.14369
-3.92459,7.15370
-3.92448,7.16371
-3.92436,7.17372
-3.92425,7.18373
-3.92413,7.19374
-3.92402,7.20375
-3.92390,7.21376
-3.92379,7.22377
-3.92367,7.23378
-3.92356,7.24379
-3.92344,7.25380
-3.92333,7.26380
-3.92321,7.27381
-3.92310,7.28382
-3.92298,7.29383
-3.92287,7.30384
-3.92275,7.31385
-3.92264,7.32386
-3.92252,7.33387
-3.92241,7.34388
-3.92229,7.35389
-3.92218,7.36390
-3.92206,7.37391
-3.92195,7.38392
-3.92183,7.39393
-3.92172,7.40394
-3.92160,7.41395
-3.92149,7.42396
-3.92137,7.43397
-3.92126,7.44398
-3.92114,7.45398
-3.92102,7.46399
-3.92091,7.47400
-3.92079,7.48401
-3.92068,7.49402
-3.92056,7.50403
-3.92045,7.51404
-3.92033,7.52405
-3.92022,7.53406
-3.92010,7.54407
-3.91999,7.55408
-3.91987,7.56409
-3.91976,7.57410
-3.91964,7.58411
-3.91953,7.59412
-3.91941,7.60413
-3.91930,7.61414
-3.91918,7.62415
-3.91918,7.62415
-3.91869,7.63425
-3.91821,7.64435
-3.91772,7.65445
-3.91723,7.66455
-3.91674,7.67465
-3.91625,7.68476
-3.91577,7.69486
-3.91528,7.70496
-3.91479,7.71506
-3.91430,7.72516
-3.91381,7.73526
-3.91333,7.74536
-3.91284,7.75547
-3.91235,7.76557
-3.91186,7.77567
-3.91137,7.78577
-3.91089,7.79587
-3.91040,7.80597
-3.90991,7.81608
-3.90942,7.82618
-3.90893,7.83628
-3.90845,7.84638
-3.90796,7.85648
-3.90747,7.86658
-3.90698,7.87669
-3.90649,7.88679
-3.90601,7.89689
-3.90552,7.90699
-3.90503,7.91709
-3.90454,7.92719
-3.90405,7.93729
-3.90357,7.94740
-3.90308,7.95750
-3.90259,7.96760
-3.90210,7.97770
-3.90161,7.98780
-3.90113,7.99790
-3.90064,8.00801
-3.90015,8.01811
-3.89966,8.02821
-3.89917,8.03831
-3.89869,8.04841
-3.89820,8.05851
-3.89771,8.06862
-3.89722,8.07872
-3.89673,8.08882
-3.89624,8.09892
-3.89576,8.10902
-3.89527,8.11912
-3.89527,8.11912
-3.89301,8.12890
-3.89075,8.13868
-3.88849,8.14846
-3.88622,8.15823
-3.88396,8.16801
-3.88170,8.17779
-3.87944,8.18757
-3.87718,8.19734
-3.87492,8.20712
-3.87266,8.21690
-3.87040,8.22668
-3.86814,8.23646
-3.86587,8.24623
-3.86361,8.25601
-3.86135,8.26579
-3.85909,8.27557
-3.85683,8.28534
-3.85457,8.29512
-3.85231,8.30490
-3.85005,8.31468
-3.84779,8.32445
-3.84552,8.33423
-3.84326,8.34401
-3.84100,8.35379
-3.83874,8.36356
-3.83648,8.37334
-3.83422,8.38312
-3.83196,8.39290
-3.82970,8.40268
-3.82744,8.41245
-3.82518,8.42223
-3.82291,8.43201
-3.82065,8.44179
-3.81839,8.45156
-3.81613,8.46134
-3.81387,8.47112
-3.81161,8.48090
-3.80935,8.49067
-3.80709,8.50045
-3.80483,8.51023
-3.80256,8.52001
-3.80030,8.52978
-3.79804,8.53956
-3.79578,8.54934
-3.79352,8.55912
-3.79126,8.56890
-3.78900,8.57867
-3.78674,8.58845
-3.78448,8.59823
-3.78221,8.60801
-3.77995,8.61778
-3.77769,8.62756
-3.77543,8.63734
-3.77317,8.64712
-3.77091,8.65689
-3.76865,8.66667
-3.76639,8.67645
-3.76413,8.68623
-3.76186,8.69600
-3.75960,8.70578
-3.75734,8.71556
-3.75508,8.72534
-3.75282,8.73512
-3.75056,8.74489
-3.74830,8.75467
-3.74604,8.76445
-3.74378,8.77423
-3.74151,8.78400
-3.73925,8.79378
-3.73699,8.80356
-3.73473,8.81334
-3.73247,8.82311
-3.73021,8.83289
-3.72795,8.84267
-3.72569,8.85245
-3.72343,8.86223
-3.72117,8.87200
-3.71890,8.88178
-3.71664,8.89156
-3.71438,8.90134
-3.71212,8.91111
-3.70986,8.92089
-3.70760,8.93067
-3.70534,8.94045
-3.70308,8.95022
-3.70082,8.96000
-3.69855,8.96978
-3.69629,8.97956
-3.69403,8.98933
-3.69177,8.99911
-3.68951,9.00889
-3.68725,9.01867
-3.68499,9.02845
-3.68273,9.03822
-3.68047,9.04800
-3.67820,9.05778
-3.67594,9.06756
-3.67368,9.07733
-3.67142,9.08711
-3.66916,9.09689
-3.66690,9.10667
-3.66464,9.11644
-3.66238,9.12622
-3.66012,9.13600
-3.65785,9.14578
-3.65559,9.15555
-3.65333,9.16533
-3.65107,9.17511
-3.64881,9.18489
-3.64655,9.19467
-3.64429,9.20444
-3.64203,9.21422
-3.63977,9.22400
-3.63750,9.23378
-3.63524,9.24355
-3.63298,9.25333
-3.63072,9.26311
-3.62846,9.27289
-3.62620,9.28266
-3.62394,9.29244
-3.62168,9.30222
-3.61942,9.31200
-3.61716,9.32178
-3.61489,9.33155
-3.61263,9.34133
-3.61037,9.35111
-3.60811,9.36089
-3.60585,9.37066
-3.60359,9.38044
-3.60133,9.39022
-3.59907,9.40000
-3.59681,9.40977
-3.59454,9.41955
-3.59228,9.42933
-3.59002,9.43911
-3.58776,9.44888
-3.58550,9.45866
-3.58324,9.46844
-3.58098,9.47822
-3.57872,9.48800
-3.57646,9.49777
-3.57419,9.50755
-3.57193,9.51733
-3.56967,9.52711
-3.56741,9.53688
-3.56515,9.54666
-3.56289,9.55644
-3.56063,9.56622
-3.55837,9.57599
-3.55611,9.58577
-3.55384,9.59555
-3.55158,9.60533
-3.54932,9.61510
-3.54706,9.62488
-3.54480,9.63466
-3.54254,9.64444
-3.54028,9.65422
-3.53802,9.66399
-3.53576,9.67377
-3.53349,9.68355
-3.53123,9.69333
-3.52897,9.70310
-3.52671,9.71288
-3.52445,9.72266
-3.52219,9.73244
-3.51993,9.74221
-3.51767,9.75199
-3.51541,9.76177
-3.51315,9.77155
-3.51088,9.78132
-3.50862,9.79110
-3.50636,9.80088
-3.50410,9.81066
-3.50184,9.82044
-3.49958,9.83021
-3.49732,9.83999
-3.49506,9.84977
-3.49280,9.85955
-3.49053,9.86932
-3.48827,9.87910
-3.48601,9.88888
-3.48375,9.89866
-3.48149,9.90843
-3.47923,9.91821
-3.47697,9.92799
-3.47471,9.93777
-3.47245,9.94755
-3.47018,9.95732
-3.46792,9.96710
-3.46566,9.97688
-3.46340,9.98666
-3.46114,9.99643
-3.45888,10.00621
-3.45662,10.01599
-3.45436,10.02577
-3.45210,10.03554
-3.44983,10.04532
-3.44757,10.05510
-3.44531,10.06488
-3.44305,10.07465
-3.44079,10.08443
-3.43853,10.09421
-3.43627,10.10399
-3.43401,10.11377
-3.43175,10.12354
-3.42948,10.13332
-3.42722,10.14310
-3.42496,10.15288
-3.42270,10.16265
-3.42044,10.17243
-3.41818,10.18221
-3.41592,10.19199
-3.41366,10.20176
-3.41140,10.21154
-3.40914,10.22132
-3.40687,10.23110
-3.40461,10.24087
-3.40235,10.25065
-3.40009,10.26043
-3.39783,10.27021
-3.39557,10.27999
-3.39331,10.28976
-3.39105,10.29954
-3.38879,10.30932
-3.38652,10.31910
-3.38426,10.32887
-3.38200,10.33865
-3.37974,10.34843
-3.37748,10.35821
-3.37522,10.36798
-3.37296,10.37776
-3.37070,10.38754
-3.36844,10.39732
-3.36617,10.40709
-3.36391,10.41687
-3.36165,10.42665
-3.35939,10.43643
-3.35713,10.44621
-3.35487,10.45598
-3.35261,10.46576
-3.35035,10.47554
-3.34809,10.48532
-3.34582,10.49509
-3.34356,10.50487
-3.34130,10.51465
-3.33904,10.52443
-3.33678,10.53420
-3.33452,10.54398
-3.33226,10.55376
-3.33000,10.56354
-3.32774,10.57332
-3.32547,10.58309
-3.32321,10.59287
-3.32095,10.60265
-3.31869,10.61243
-3.31643,10.62220
-3.31417,10.63198
-3.31191,10.64176
-3.30965,10.65154
-3.30739,10.66131
-3.30513,10.67109
-3.30286,10.68087
-3.30060,10.69065
-3.29834,10.70042
-3.29608,10.71020
-3.29382,10.71998
-3.29156,10.72976
-3.28930,10.73954
-3.28704,10.74931
-3.28478,10.75909
-3.28251,10.76887
-3.28025,10.77865
-3.27799,10.78842
-3.27573,10.79820
-3.27347,10.80798
-3.27121,10.81776
-3.26895,10.82753
-3.26669,10.83731
-3.26443,10.84709
-3.26216,10.85687
-3.25990,10.86664
-3.25764,10.87642
-3.25538,10.88620
-3.25312,10.89598
-3.25086,10.90576
-3.24860,10.91553
-3.24634,10.92531
-3.24408,10.93509
-3.24181,10.94487
-3.23955,10.95464
-3.23729,10.96442
-3.23503,10.97420
-3.23277,10.98398
-3.23051,10.99375
-3.22825,11.00353
-3.22599,11.01331
-3.22373,11.02309
-3.22146,11.03287
-3.21920,11.04264
-3.21694,11.05242
-3.21468,11.06220
-3.21242,11.07198
-3.21016,11.08175
-3.20790,11.09153
-3.20564,11.10131
-3.20338,11.11109
-3.20112,11.12086
-3.19885,11.13064
-3.19659,11.14042
-3.19433,11.15020
-3.19207,11.15997
-3.18981,11.16975
-3.18755,11.17953
-3.18529,11.18931
-3.18303,11.19909
-3.18077,11.20886
-3.17850,11.21864
-3.17624,11.22842
-3.17398,11.23820
-3.17172,11.24797
-3.16946,11.25775
-3.16720,11.26753
-3.16494,11.27731
-3.16268,11.28708
-3.16042,11.29686
-3.15815,11.30664
-3.15589,11.31642
-3.15363,11.32619
-3.15137,11.33597
-3.14911,11.34575
-3.14685,11.35553
-3.14459,11.36531
-3.14233,11.37508
-3.14007,11.38486
-3.13780,11.39464
-3.13554,11.40442
-3.13328,11.41419
-3.13102,11.42397
-3.12876,11.43375
-3.12650,11.44353
-3.12424,11.45330
-3.12198,11.46308
-3.11972,11.47286
-3.11745,11.48264
-3.11519,11.49241
-3.11293,11.50219
-3.11067,11.51197
-3.10841,11.52175
-3.10615,11.53153
-3.10389,11.54130
-3.10163,11.55108
-3.09937,11.56086
-3.09711,11.57064
-3.09484,11.58041
-3.09258,11.59019
-3.09032,11.59997
-3.08806,11.60975
-3.08580,11.61952
-3.08354,11.62930
-3.08128,11.63908
-3.07902,11.64886
-3.07676,11.65864
-3.07449,11.66841
-3.07223,11.67819
-3.06997,11.68797
-3.06771,11.69775
-3.06545,11.70752
-3.06319,11.71730
-3.06093,11.72708
-3.05867,11.73686
-3.05641,11.74663
-3.05414,11.75641
-3.05188,11.76619
-3.04962,11.77597
-3.04736,11.78574
-3.04510,11.79552
-3.04284,11.80530
-3.04058,11.81508
-3.03832,11.82486
-3.03606,11.83463
-3.03379,11.84441
-3.03153,11.85419
-3.02927,11.86397
-3.02701,11.87374
-3.02475,11.88352
-3.02249,11.89330
-3.02023,11.90308


==> pics/maze/arc_fillet.csv <==
x,y
-10.969,-22.5
-10.929,-22.5
-10.889,-22.5
-10.848,-22.5
-10.808,-22.5
-10.768,-22.5
-10.727,-22.5
-10.687,-22.5
-10.647,-22.5
-10.606,-22.5
-10.566,-22.5
-10.526,-22.5
-10.485,-22.5
-10.445,-22.5
-10.405,-22.5
-10.364,-22.5
-10.324,-22.5
-10.284,-22.5
-10.243,-22.5
-10.203,-22.5
-10.163,-22.5
-10.122,-22.5
-10.082,-22.5
-10.051,-22.499
-10.008,-22.495
-9.9788,-22.492
-9.9389,-22.487
-9.8991,-22.481
-9.8592,-22.476
-9.8193,-22.471
-9.7794,-22.466
-9.7395,-22.461
-9.6997,-22.456
-9.6598,-22.451
-9.6199,-22.446
-9.5800,-22.441
-9.5401,-22.435
-9.5002,-22.430
-9.4604,-22.425
-9.4205,-22.420
-9.3806,-22.415
-9.3407,-22.410
-9.3008,-22.405
-9.2610,-22.400
-9.2211,-22.395
-9.1812,-22.389
-9.1413,-22.384
-9.1014,-22.379
-9.0616,-22.374
-9.0217,-22.369
-8.9818,-22.364
-8.9419,-22.359
-8.9020,-22.354
-8.8622,-22.349
-8.8223,-22.344
-8.7824,-22.338
-8.7425,-22.333
-8.7026,-22.328
-8.6627,-22.323
-8.6229,-22.318
-8.5830,-22.313
-8.5431,-22.308
-8.5032,-22.303
-8.4633,-22.298
-8.4235,-22.292
-8.3836,-22.287
-8.3437,-22.282
-8.3038,-22.277
-8.2639,-22.272
-8.2241,-22.267
-8.1842,-22.262
-8.1443,-22.257
-8.1044,-22.252
-8.0645,-22.246
-8.0246,-22.241
-7.9848,-22.236
-7.9449,-22.231
-7.9050,-22.226
-7.8651,-22.221
-7.8352,-22.217
-7.8025,-22.214
-7.7621,-22.211
-7.7217,-22.207
-7.6814,-22.204
-7.6410,-22.201
-7.6006,-22.197
-7.5602,-22.194
-7.5198,-22.191
-7.4795,-22.187
-7.4391,-22.184
-7.3987,-22.181
-7.3583,-22.177
-7.3179,-22.174
-7.2776,-22.171
-7.2372,-22.168
-7.1968,-22.164
-7.1564,-22.161
-7.1160,-22.158
-7.0757,-22.154
-7.0353,-22.151
-6.9949,-22.148
-6.9545,-22.144
-6.9141,-22.141
-6.8738,-22.138
-6.8334,-22.134
-6.7930,-22.131
-6.7526,-22.128
-6.7122,-22.124
-6.6719,-22.121
-6.6421,-22.119
-6.6020,-22.118
-6.5620,-22.116
-6.5219,-22.114
-6.4818,-22.113
-6.4418,-22.111
-6.4017,-22.109
-6.3617,-22.108
-6.3216,-22.106
-6.2815,-22.104
-6.2415,-22.103
-6.2014,-22.101
-6.1614,-22.099
-6.1213,-22.097
-6.0812,-22.096
-6.0412,-22.094
-6.0011,-22.092
-5.9611,-22.091
-5.9210,-22.089
-5.8809,-22.087
-5.8409,-22.086
-5.8008,-22.084
-5.7608,-22.082
-5.7207,-22.081
-5.6806,-22.079
-5.6406,-22.077
-5.6005,-22.075
-5.5605,-22.074
-5.5204,-22.072
-5.4804,-22.070
-5.4403,-22.069
-5.4002,-22.067
-5.3602,-22.065
-5.3201,-22.064
-5.2801,-22.062
-5.2400,-22.060
-5.1999,-22.059
-5.1599,-22.057
-5.1198,-22.055
-5.0798,-22.053
-5.0397,-22.052
-4.9996,-22.050
-4.9596,-22.048
-4.9195,-22.047
-4.8795,-22.045
-4.8394,-22.043
-4.7993,-22.042
-4.7593,-22.040
-4.7192,-22.038
-4.6792,-22.036
-4.6391,-22.035
-4.5990,-22.033
-4.5590,-22.031
-4.5189,-22.030
-4.4789,-22.028
-4.4388,-22.026
-4.3987,-22.025
-4.3587,-22.023
-4.3186,-22.021
-4.2786,-22.020
-4.2385,-22.018
-4.1984,-22.016
-4.1584,-22.014
-4.1183,-22.013
-4.0783,-22.011
-4.0482,-22.010
-4.0109,-22.007
-3.9708,-22.003
-3.9308,-21.999
-3.8907,-21.995
-3.8506,-21.991
-3.8105,-21.987
-3.7704,-21.984
-3.7304,-21.980
-3.6903,-21.976
-3.6502,-21.972
-3.6101,-21.968
-3.5700,-21.964
-3.5300,-21.960
-3.4899,-21.956
-3.4498,-21.952
-3.4097,-21.948
-3.3696,-21.945
-3.3295,-21.941
-3.2895,-21.937
-3.2494,-21.933
-3.2093,-21.929
-3.1692,-21.925
-3.1291,-21.921
-3.0891,-21.917
-3.0490,-21.913
-3.0089,-21.910
-2.9688,-21.906
-2.9287,-21.902
-2.8886,-21.898
-2.8486,-21.894
-2.8085,-21.890
-2.7684,-21.886
-2.7283,-21.882
-2.6882,-21.878
-2.6482,-21.874
-2.6081,-21.871
-2.5680,-21.867
-2.5279,-21.863
-2.4878,-21.859
-2.4477,-21.855
-2.4077,-21.851
-2.3676,-21.847
-2.3275,-21.843
-2.2874,-21.839
-2.2473,-21.835
-2.2073,-21.832
-2.1672,-21.828
-2.1371,-21.825
-2.0991,-21.820
-2.0591,-21.813
-2.0190,-21.806
-1.9790,-21.798
-1.9389,-21.791
-1.8988,-21.784
-1.8588,-21.777
-1.8187,-21.770
-1.7786,-21.763
-1.7386,-21.756
-1.6985,-21.749
-1.6585,-21.742
-1.6184,-21.735
-1.5783,-21.728
-1.5383,-21.721
-1.4982,-21.714
-1.4581,-21.707
-1.4181,-21.700
-1.3780,-21.693
-1.3380,-21.686
-1.3079,-21.681
-1.2671,-21.675
-1.2367,-21.673
-1.1967,-21.670
-1.1566,-21.667
-1.1165,-21.665
-1.0764,-21.662
-1.0363,-21.659
-0.9962,-21.656
-0.9561,-21.653
-0.9160,-21.650
-0.8759,-21.648
-0.8358,-21.645
-0.7957,-21.642
-0.7556,-21.639
-0.7155,-21.636
-0.6754,-21.633
-0.6353,-21.631
-0.5952,-21.628
-0.5551,-21.625
-0.5151,-21.622
-0.4750,-21.619
-0.4349,-21.616
-0.3948,-21.614
-0.3547,-21.611
-0.3146,-21.608
-0.2745,-21.605
-0.2344,-21.602
-0.1943,-21.599
-0.1542,-21.597
-0.1141,-21.594
-0.0740,-21.591
-0.0339,-21.588
0.00612,-21.585
0.04621,-21.582
0.08631,-21.580
0.12004,-21.577
0.15008,-21.574
0.19014,-21.570
0.23019,-21.566
0.27025,-21.562
0.31030,-21.558
0.35036,-21.554
0.39041,-21.550
0.43047,-21.547
0.47052,-21.543
0.51058,-21.539
0.55063,-21.535
0.59069,-21.531
0.63074,-21.527
0.67080,-21.523
0.71085,-21.519
0.75091,-21.515
0.79096,-21.511
0.83102,-21.507
0.87107,-21.503
0.91113,-21.499
0.95118,-21.495
0.99124,-21.491
1.03129,-21.487
1.07135,-21.484
1.11140,-21.480
1.15146,-21.476
1.19151,-21.472
1.23157,-21.468
1.27162,-21.464
1.31168,-21.460
1.35173,-21.456
1.39179,-21.452
1.43184,-21.448
1.47190,-21.444
1.51195,-21.440
1.55201,-21.436
1.59206,-21.432
1.63212,-21.428
1.67217,-21.424
1.71223,-21.421
1.75228,-21.417
1.79234,-21.413
1.83239,-21.409
1.87245,-21.405
1.91250,-21.401
1.95256,-21.397
1.99261,-21.393
2.03267,-21.389
2.07272,-21.385
2.11278,-21.381
2.15283,-21.377
2.19289,-21.373
2.23294,-21.369
2.27300,-21.365
2.31305,-21.361
2.35311,-21.357
2.39316,-21.354
2.42340,-21.351
2.45392,-21.349
2.49452,-21.347
2.53511,-21.344
2.57571,-21.342
2.61630,-21.340
2.65690,-21.337
2.69750,-21.335
2.73809,-21.333
2.77190,-21.330
2.80187,-21.327
2.84183,-21.323
2.88179,-21.319
2.92175,-21.314
2.96171,-21.310
3.00168,-21.306
3.04164,-21.302
3.08160,-21.298
3.12156,-21.293
3.16152,-21.289
3.20149,-21.285
3.24145,-21.281
3.28141,-21.277
3.32137,-21.272
3.36133,-21.268
3.40130,-21.264
3.44126,-21.260
3.48122,-21.256
3.52118,-21.252
3.56114,-21.247
3.60111,-21.243
3.64107,-21.239
3.68103,-21.235
3.72099,-21.231
3.76095,-21.226
3.80091,-21.222
3.84088,-21.218
3.88084,-21.214
3.92080,-21.210
3.96076,-21.205
4.00072,-21.201
4.04069,-21.197
4.08065,-21.193
4.12061,-21.189
4.16057,-21.184
4.20053,-21.180
4.24050,-21.176
4.28046,-21.172
4.32042,-21.168
4.36038,-21.164
4.40034,-21.159
4.44031,-21.155
4.48027,-21.151
4.52023,-21.147
4.56019,-21.143
4.60015,-21.138
4.64012,-21.134
4.68008,-21.130
4.70994,-21.126
4.74931,-21.119
4.77858,-21.112
4.81765,-21.102
4.85671,-21.092
4.89577,-21.083
4.93483,-21.073
4.97389,-21.063
5.01296,-21.053
5.05202,-21.044
5.09108,-21.034
5.13014,-21.024
5.16920,-21.014
5.20827,-21.005
5.24733,-20.995
5.28639,-20.985
5.32545,-20.975
5.36451,-20.966
5.40358,-20.956
5.44264,-20.946
5.48170,-20.936
5.52076,-20.927
5.55006,-20.919
5.58892,-20.908
5.62673,-20.893
5.66325,-20.876
5.69823,-20.855
5.73144,-20.832
5.76266,-20.806
5.79170,-20.778
5.81836,-20.748
5.84246,-20.715
5.86385,-20.681
5.87843,-20.653
5.89825,-20.615
5.91806,-20.576
5.93787,-20.538
5.95769,-20.499
5.97181,-20.471
5.98776,-20.432
6.00043,-20.393
6.00974,-20.352
6.01561,-20.311
6.01786,-20.279
6.02028,-20.237
6.02270,-20.195
6.02512,-20.153
6.02754,-20.111
6.02997,-20.069
6.03239,-20.027
6.03420,-19.996
6.03513,-19.964
6.03570,-19.924
6.03627,-19.883
6.03684,-19.843
6.03742,-19.803
6.03799,-19.762
6.03856,-19.722
6.03914,-19.682
6.03971,-19.642
6.04028,-19.601
6.04085,-19.561
6.04143,-19.521
6.04200,-19.480
6.04257,-19.440
6.04315,-19.400
6.04372,-19.359
6.04429,-19.319
6.04486,-19.279
6.04544,-19.238
6.04601,-19.198
6.04658,-19.158
6.04716,-19.118
6.04773,-19.077
6.04830,-19.037
6.04887,-18.997
6.04945,-18.956
6.05002,-18.916
6.05059,-18.876
6.05117,-18.835
6.05174,-18.795
6.05231,-18.755
6.05288,-18.714
6.05346,-18.674
6.05403,-18.634
6.05460,-18.594
6.05518,-18.553
6.05575,-18.513
6.05632,-18.473
6.05689,-18.432
6.05747,-18.392
6.05762,-18.369
6.05712,-18.328
6.05662,-18.288
6.05611,-18.248
6.05561,-18.207
6.05511,-18.167
6.05460,-18.127
6.05410,-18.086
6.05360,-18.046
6.05309,-18.006
6.05259,-17.965
6.05209,-17.925
6.05158,-17.885
6.05108,-17.844
6.05058,-17.804
6.05008,-17.764
6.04957,-17.724
6.04907,-17.683
6.04857,-17.643
6.04806,-17.603
6.04756,-17.562
6.04706,-17.522
6.04655,-17.482
6.04605,-17.441
6.04555,-17.401
6.04504,-17.361
6.04454,-17.320
6.04404,-17.280
6.04353,-17.240
6.04303,-17.199
6.04253,-17.159
6.04203,-17.119
6.04152,-17.078
6.04102,-17.038
6.04052,-16.998
6.04001,-16.958
6.03951,-16.917
6.03901,-16.877
6.03850,-16.837
6.03800,-16.796
6.03750,-16.756
6.03699,-16.716
6.03649,-16.675
6.03599,-16.635
6.03561,-16.605
6.03628,-16.565
6.03734,-16.525
6.03840,-16.485
6.03946,-16.445
6.04053,-16.405
6.04159,-16.365
6.04265,-16.324
6.04371,-16.284
6.04477,-16.244
6.04584,-16.204
6.04690,-16.164
6.04796,-16.124
6.04902,-16.084
6.05008,-16.043
6.05115,-16.003
6.05221,-15.963
6.05327,-15.923
6.05433,-15.883
6.05540,-15.843
6.05646,-15.803
6.05752,-15.762
6.05858,-15.722
6.05964,-15.682
6.06071,-15.642
6.06177,-15.602
6.06283,-15.562
6.06389,-15.522
6.06495,-15.482
6.06602,-15.441
6.06708,-15.401
6.06814,-15.361
6.06920,-15.321
6.07026,-15.281
6.07133,-15.241
6.07239,-15.201
6.07345,-15.160
6.07451,-15.120
6.07557,-15.080
6.07664,-15.040
6.07770,-15.000
6.07876,-14.960
6.07865,-14.930
6.07567,-14.889
6.06949,-14.850
6.06013,-14.811
6.04767,-14.772
6.03217,-14.735
6.01374,-14.700
5.99839,-14.674
5.97778,-14.639
5.95718,-14.604
5.93657,-14.570
5.91597,-14.535
5.89536,-14.500
5.87476,-14.466
5.85415,-14.431
5.83355,-14.396
5.81294,-14.362
5.79234,-14.327
5.77173,-14.292
5.75113,-14.258
5.73052,-14.223
5.70992,-14.188
5.68931,-14.154
5.66871,-14.119
5.65287,-14.093
5.62947,-14.060
5.60348,-14.029
5.57508,-14.001
5.54444,-13.974
5.51177,-13.950
5.47729,-13.929
5.44121,-13.911
5.41378,-13.899
5.37721,-13.882
5.34064,-13.865
5.30408,-13.849
5.26751,-13.832
5.23094,-13.815
5.19437,-13.799
5.15780,-13.782
5.12123,-13.765
5.08466,-13.749
5.04809,-13.732
5.01152,-13.715
4.97495,-13.699
4.93838,-13.682
4.90181,-13.665
4.86524,-13.649
4.82867,-13.632
4.79210,-13.615
4.75553,-13.599
4.71896,-13.582
4.68239,-13.565
4.64582,-13.549
4.60925,-13.532
4.57268,-13.515
4.53611,-13.499
4.49954,-13.482
4.46297,-13.465
4.42640,-13.448
4.38984,-13.432
4.35327,-13.415
4.31670,-13.398
4.28013,-13.382
4.24356,-13.365
4.20699,-13.348
4.17951,-13.336
4.15245,-13.322
4.11666,-13.303
4.08086,-13.284
4.04506,-13.265
4.00926,-13.246
3.97347,-13.227
3.93767,-13.208
3.90187,-13.189
3.86607,-13.170
3.83028,-13.151
3.79448,-13.132
3.75868,-13.113
3.72288,-13.094
3.68709,-13.074
3.65129,-13.055
3.61549,-13.036
3.57969,-13.017
3.55586,-13.004
3.52087,-12.984
3.48588,-12.964
3.45090,-12.943
3.41591,-12.923
3.38092,-12.903
3.34593,-12.883
3.31094,-12.863
3.27595,-12.843
3.24096,-12.822
3.20597,-12.802
3.17098,-12.782
3.13600,-12.762
3.10101,-12.742
3.06602,-12.721
3.03103,-12.701
2.99604,-12.681
2.96105,-12.661
2.92606,-12.641
2.89107,-12.621
2.85608,-12.600
2.82110,-12.580
2.78611,-12.560
2.75112,-12.540
2.71613,-12.520
2.68114,-12.500
2.64615,-12.479
2.61116,-12.459
2.57617,-12.439
2.54118,-12.419
2.50620,-12.399
2.47121,-12.378
2.43622,-12.358
2.40998,-12.343
2.38277,-12.329
2.34654,-12.311
2.31030,-12.293
2.27407,-12.275
2.23784,-12.257
2.20161,-12.238
2.16537,-12.220
2.12914,-12.202
2.09291,-12.184
2.05667,-12.166
2.02044,-12.148
1.98421,-12.130
1.94798,-12.112
1.91174,-12.094
1.87551,-12.076
1.83928,-12.058
1.80305,-12.040
1.76681,-12.022
1.73058,-12.004
1.69435,-11.986
1.65812,-11.968
1.62188,-11.950
1.58565,-11.932
1.54942,-11.914
1.51827,-11.898
1.48819,-11.880
1.45375,-11.858
1.41931,-11.837
1.38487,-11.815
1.35043,-11.793
1.31599,-11.772
1.28155,-11.750
1.24711,-11.728
1.21267,-11.707
1.17823,-11.685
1.14379,-11.663
1.10935,-11.642
1.07490,-11.620
1.04046,-11.598
1.00602,-11.577
0.97158,-11.555
0.93714,-11.533
0.90270,-11.512
0.86826,-11.490
0.83382,-11.468
0.79938,-11.447
0.76494,-11.425
0.73765,-11.409
0.69892,-11.389
0.65860,-11.372
0.62974,-11.362
0.59126,-11.348
0.55279,-11.334
0.51431,-11.321
0.47583,-11.307
0.43735,-11.293
0.39887,-11.279
0.36039,-11.266
0.32191,-11.252
0.28344,-11.238
0.24496,-11.224
0.20648,-11.210
0.16800,-11.197
0.12952,-11.183
0.09104,-11.169
0.05256,-11.155
0.01408,-11.142
-0.0156,-11.130
-0.0540,-11.111
-0.0809,-11.097
-0.1167,-11.078
-0.1526,-11.058
-0.1884,-11.039
-0.2243,-11.020
-0.2601,-11.001
-0.2960,-10.981
-0.3319,-10.962
-0.3677,-10.943
-0.4036,-10.924
-0.4394,-10.904
-0.4753,-10.885
-0.5111,-10.866
-0.5470,-10.847
-0.5829,-10.827
-0.6187,-10.808
-0.6546,-10.789
-0.6904,-10.770
-0.7263,-10.750
-0.7532,-10.736
-0.7895,-10.714
-0.8238,-10.690
-0.8560,-10.663
-0.8785,-10.640
-0.9063,-10.611
-0.9341,-10.582
-0.9618,-10.553
-0.9896,-10.524
-1.0174,-10.495
-1.0452,-10.466
-1.0729,-10.437
-1.1007,-10.407
-1.1285,-10.378
-1.1562,-10.349
-1.1840,-10.320
-1.2118,-10.291
-1.2396,-10.262
-1.2673,-10.233
-1.2951,-10.204
-1.3229,-10.174
-1.3506,-10.145
-1.3784,-10.116
-1.4062,-10.087
-1.4340,-10.058
-1.4617,-10.029
-1.4895,-10.000
-1.5173,-9.9710
-1.5450,-9.9419
-1.5728,-9.9127
-1.6006,-9.8836
-1.6284,-9.8545
-1.6561,-9.8253
-1.6839,-9.7962
-1.7117,-9.7671
-1.7394,-9.7380
-1.7672,-9.7088
-1.7950,-9.6797
-1.8228,-9.6506
-1.8505,-9.6215
-1.8783,-9.5923
-1.9061,-9.5632
-1.9338,-9.5341
-1.9616,-9.5049
-1.9894,-9.4758
-2.0172,-9.4467
-2.0449,-9.4176
-2.0727,-9.3884
-2.1005,-9.3593
-2.1282,-9.3302
-2.1560,-9.3011
-2.1838,-9.2719
-2.2115,-9.2428
-2.2393,-9.2137
-2.2671,-9.1845
-2.2949,-9.1554
-2.3226,-9.1263
-2.3504,-9.0972
-2.3782,-9.0680
-2.4059,-9.0389
-2.4337,-9.0098
-2.4615,-8.9807
-2.4893,-8.9515
-2.5170,-8.9224
-2.5448,-8.8933
-2.5684,-8.8682
-2.5886,-8.8458
-2.6155,-8.8159
-2.6425,-8.7860
-2.6694,-8.7561
-2.6963,-8.7262
-2.7232,-8.6963
-2.7502,-8.6663
-2.7771,-8.6364
-2.8040,-8.6065
-2.8309,-8.5766
-2.8579,-8.5467
-2.8848,-8.5168
-2.9117,-8.4869
-2.9387,-8.4570
-2.9656,-8.4271
-2.9925,-8.3972
-3.0194,-8.3673
-3.0464,-8.3373
-3.0733,-8.3074
-3.1002,-8.2775
-3.1271,-8.2476
-3.1541,-8.2177
-3.1810,-8.1878
-3.2079,-8.1579
-3.2349,-8.1280
-3.2618,-8.0981
-3.2887,-8.0682
-3.3156,-8.0383
-3.3426,-8.0084
-3.3695,-7.9784
-3.3964,-7.9485
-3.4234,-7.9186
-3.4503,-7.8887
-3.4772,-7.8588
-3.5041,-7.8289
-3.5311,-7.7990
-3.5580,-7.7691
-3.5782,-7.7466
-3.5997,-7.7242
-3.6285,-7.6959
-3.6573,-7.6677
-3.6861,-7.6394
-3.7150,-7.6112
-3.7438,-7.5829
-3.7726,-7.5546
-3.8014,-7.5264
-3.8302,-7.4981
-3.8591,-7.4699
-3.8879,-7.4416
-3.9167,-7.4133
-3.9455,-7.3851
-3.9743,-7.3568
-4.0031,-7.3286
-4.0320,-7.3003
-4.0608,-7.2720
-4.0896,-7.2438
-4.1184,-7.2155
-4.1472,-7.1873
-4.1760,-7.1590
-4.2049,-7.1307
-4.2337,-7.1025
-4.2625,-7.0742
-4.2913,-7.0460
-4.3201,-7.0177
-4.3490,-6.9894
-4.3778,-6.9612
-4.4066,-6.9329
-4.4354,-6.9047
-4.4642,-6.8764
-4.4930,-6.8481
-4.5147,-6.8269
-4.5436,-6.8001
-4.5741,-6.7724
-4.6046,-6.7447
-4.6350,-6.7170
-4.6655,-6.6893
-4.6960,-6.6615
-4.7265,-6.6338
-4.7570,-6.6061
-4.7847,-6.5805
-4.8065,-6.5593
-4.8356,-6.5309
-4.8647,-6.5026
-4.8938,-6.4742
-4.9230,-6.4459
-4.9521,-6.4175
-4.9812,-6.3892
-5.0103,-6.3608
-5.0394,-6.3325
-5.0685,-6.3041
-5.0977,-6.2758
-5.1268,-6.2474
-5.1559,-6.2191
-5.1850,-6.1907
-5.2141,-6.1624
-5.2432,-6.1340
-5.2665,-6.1127
-5.2908,-6.0931
-5.3226,-6.0680
-5.3544,-6.0430
-5.3862,-6.0179
-5.4181,-5.9929
-5.4499,-5.9678
-5.4817,-5.9428
-5.5135,-5.9177
-5.5454,-5.8927
-5.5772,-5.8676
-5.6090,-5.8426
-5.6408,-5.8175
-5.6727,-5.7925
-5.7045,-5.7674
-5.7363,-5.7424
-5.7681,-5.7173
-5.8000,-5.6923
-5.8318,-5.6672
-5.8636,-5.6422
-5.8954,-5.6171
-5.9273,-5.5921
-5.9591,-5.5670
-5.9909,-5.5420
-6.0227,-5.5169
-6.0546,-5.4919
-6.0781,-5.4729
-6.1075,-5.4456
-6.1347,-5.4160
-6.1594,-5.3844
-6.1815,-5.3508
-6.2008,-5.3156
-6.2173,-5.2790
-6.2307,-5.2412
-6.2411,-5.2024
-6.2483,-5.1629
-6.2524,-5.1229
-6.2532,-5.0828
-6.2508,-5.0427
-6.2452,-5.0029
-6.2364,-4.9638
-6.2245,-4.9254
-6.2095,-4.8881
-6.1916,-4.8522
-6.1709,-4.8178
-6.1475,-4.7852
-6.1283,-4.7618
-6.1019,-4.7307
-6.0756,-4.6996
-6.0492,-4.6685
-6.0229,-4.6374
-5.9965,-4.6063
-5.9702,-4.5752
-5.9439,-4.5441
-5.9175,-4.5130
-5.8912,-4.4818
-5.8648,-4.4507
-5.8385,-4.4196
-5.8122,-4.3885
-5.7858,-4.3574
-5.7645,-4.3338
-5.7338,-4.3045
-5.7103,-4.2846
-5.6793,-4.2586
-5.6483,-4.2326
-5.6174,-4.2066
-5.5864,-4.1806
-5.5554,-4.1546
-5.5245,-4.1286
-5.4935,-4.1026
-5.4625,-4.0766
-5.4315,-4.0505
-5.4006,-4.0245
-5.3696,-3.9985
-5.3386,-3.9725
-5.3077,-3.9465
-5.2767,-3.9205
-5.2457,-3.8945
-5.2147,-3.8685
-5.1838,-3.8425
-5.1528,-3.8165
-5.1218,-3.7905
-5.0986,-3.7711
-5.0664,-3.7472
-5.0325,-3.7260
-5.0059,-3.7118
-4.9699,-3.6931
-4.9338,-3.6744
-4.8978,-3.6557
-4.8618,-3.6371
-4.8258,-3.6184
-4.7897,-3.5997
-4.7537,-3.5811
-4.7177,-3.5624
-4.6817,-3.5437
-4.6456,-3.5250
-4.6096,-3.5064
-4.5736,-3.4877
-4.5376,-3.4690
-4.5015,-3.4503
-4.4655,-3.4317
-4.4295,-3.4130
-4.3935,-3.3943
-4.3574,-3.3757
-4.3214,-3.3570
-4.2854,-3.3383
-4.2494,-3.3196
-4.2133,-3.3010
-4.1773,-3.2823
-4.1503,-3.2683
-4.1196,-3.2532
-4.0833,-3.2357
-4.0469,-3.2181
-4.0106,-3.2006
-3.9743,-3.1830
-3.9380,-3.1655
-3.9016,-3.1479
-3.8653,-3.1303
-3.8290,-3.1128
-3.7927,-3.0952
-3.7563,-3.0777
-3.7200,-3.0601
-3.6837,-3.0426
-3.6474,-3.0250
-3.6110,-3.0074
-3.5747,-2.9899
-3.5384,-2.9723
-3.5021,-2.9548
-3.4657,-2.9372
-3.4294,-2.9197
-3.3931,-2.9021
-3.3567,-2.8845
-3.3283,-2.8703
-3.3008,-2.8544
-3.2663,-2.8339
-3.2318,-2.8133
-3.1973,-2.7928
-3.1628,-2.7723
-3.1283,-2.7517
-3.0938,-2.7312
-3.0593,-2.7106
-3.0249,-2.6901
-2.9904,-2.6695
-2.9559,-2.6490
-2.9214,-2.6285
-2.8869,-2.6079
-2.8524,-2.5874
-2.8179,-2.5668
-2.7834,-2.5463
-2.7489,-2.5258
-2.7144,-2.5052
-2.6799,-2.4847
-2.6454,-2.4641
-2.6110,-2.4436
-2.5765,-2.4231
-2.5420,-2.4025
-2.5075,-2.3820
-2.4730,-2.3614
-2.4385,-2.3409
-2.4040,-2.3203
-2.3695,-2.2998
-2.3350,-2.2793
-2.3005,-2.2587
-2.2660,-2.2382
-2.2315,-2.2176
-2.1971,-2.1971
-2.1626,-2.1766
-2.1281,-2.1560
-2.0936,-2.1355
-2.0591,-2.1149
-2.0246,-2.0944
-1.9901,-2.0739
-1.9556,-2.0533
-1.9211,-2.0328
-1.8866,-2.0122
-1.8596,-1.9963
-1.8190,-1.9757
-1.7887,-1.9631
-1.7513,-1.9483
-1.7138,-1.9334
-1.6764,-1.9185
-1.6389,-1.9036
-1.6014,-1.8887
-1.5640,-1.8739
-1.5265,-1.8590
-1.4891,-1.8441
-1.4516,-1.8292
-1.4142,-1.8144
-1.3767,-1.7995
-1.3392,-1.7846
-1.3018,-1.7697
-1.2643,-1.7549
-1.2269,-1.7400
-1.1894,-1.7251
-1.1520,-1.7102
-1.1145,-1.6953
-1.0770,-1.6805
-1.0396,-1.6656
-1.0021,-1.6507
-0.9647,-1.6358
-0.9366,-1.6247
-0.9035,-1.6106
-0.8666,-1.5946
-0.8298,-1.5786
-0.7929,-1.5625
-0.7561,-1.5465
-0.7192,-1.5305
-0.6823,-1.5145
-0.6455,-1.4985
-0.6086,-1.4825
-0.5718,-1.4665
-0.5349,-1.4505
-0.4981,-1.4345
-0.4612,-1.4185
-0.4243,-1.4024
-0.3875,-1.3864
-0.3506,-1.3704
-0.3138,-1.3544
-0.2769,-1.3384
-0.2401,-1.3224
-0.2032,-1.3064
-0.1663,-1.2904
-0.1295,-1.2744
-0.0926,-1.2583
-0.0558,-1.2423
-0.0189,-1.2263
0.01789,-1.2103
0.05475,-1.1943
0.09160,-1.1783
0.12846,-1.1623
0.16532,-1.1463
0.20218,-1.1303
0.23903,-1.1142
0.27589,-1.0982
0.31275,-1.0822
0.34960,-1.0662
0.38646,-1.0502
0.42332,-1.0342
0.46018,-1.0182
0.48782,-1.0062
0.52433,-0.9885
0.55929,-0.9680
0.59247,-0.9446
0.62366,-0.9187
0.65263,-0.8903
0.67922,-0.8597
0.70323,-0.8270
0.72076,-0.8010
0.74415,-0.7663
0.76753,-0.7316
0.79091,-0.6969
0.81429,-0.6622
0.83768,-0.6275
0.85521,-0.6015
0.87687,-0.5663
0.89554,-0.5295
0.91111,-0.4912
0.92098,-0.4622
0.93394,-0.4236
0.94690,-0.3851
0.95986,-0.3466
0.97281,-0.3081
0.98577,-0.2695
0.99873,-0.2310
1.01169,-0.1925
1.02464,-0.1539
1.03760,-0.1154
1.05056,-0.0769
1.06352,-0.0383
1.07648,0.00013
1.08943,0.03866
1.10239,0.07719
1.11535,0.11572
1.12831,0.15424
1.14126,0.19277
1.15422,0.23130
1.16394,0.26020
1.17522,0.29882
1.18336,0.33822
1.18830,0.37815
1.19002,0.41834
1.18850,0.45855
1.18524,0.48855
1.17929,0.53130
1.17527,0.57272
1.17471,0.61433
1.17556,0.64442
1.17668,0.68453
1.17781,0.72464
1.17894,0.76476
1.18007,0.80487
1.18120,0.84498
1.18233,0.88510
1.18346,0.92521
1.18459,0.96532
1.18571,1.00544
1.18684,1.04555
1.18797,1.08566
1.18910,1.12578
1.19023,1.16589
1.19136,1.20600
1.19249,1.24612
1.19362,1.28623
1.19475,1.32634
1.19587,1.36646
1.19700,1.40657
1.19813,1.44668
1.19926,1.48680
1.20039,1.52691
1.20152,1.56702
1.20265,1.60714
1.20378,1.64725
1.20491,1.68736
1.20603,1.72748
1.20716,1.76759
1.20829,1.80770
1.20942,1.84782
1.21055,1.88793
1.21168,1.92804
1.21281,1.96816
1.21394,2.00827
1.21507,2.04838
1.21619,2.08850
1.21732,2.12861
1.21845,2.16872
1.21958,2.20884
1.21941,2.24212
1.21574,2.28635
1.21190,2.31637
1.20677,2.35641
1.20165,2.39645
1.19653,2.43649
1.19141,2.47652
1.18629,2.51656
1.18117,2.55660
1.17605,2.59663
1.17092,2.63667
1.16580,2.67671
1.16068,2.71675
1.15556,2.75678
1.15044,2.79682
1.14532,2.83686
1.14020,2.87689
1.13507,2.91693
1.12995,2.95697
1.12483,2.99701
1.11971,3.03704
1.11459,3.07708
1.10947,3.11712
1.10434,3.15715
1.09922,3.19719
1.09410,3.23723
1.08898,3.27727
1.08386,3.31730
1.07874,3.35734
1.07490,3.38737
1.07105,3.43668
1.07020,3.46685
1.06906,3.50708
1.06793,3.54730
1.06679,3.58753
1.06565,3.62776
1.06451,3.66798
1.06338,3.70821
1.06224,3.74844
1.06110,3.78866
1.05997,3.82889
1.05883,3.86911
1.05769,3.90934
1.05655,3.94957
1.05542,3.98979
1.05428,4.03002
1.05314,4.07025
1.05200,4.11047
1.05087,4.15070
1.04973,4.19093
1.04859,4.23115
1.04745,4.27138
1.04632,4.31161
1.04518,4.35183
1.04404,4.39206
1.04291,4.43229
1.04177,4.47251
1.04063,4.51274
1.03949,4.55297
1.03836,4.59319
1.03722,4.63342
1.03608,4.67364
1.03494,4.71387
1.03381,4.75410
1.03267,4.79432
1.03153,4.83455
1.03039,4.87478
1.02926,4.91500
1.02812,4.95523
1.02698,4.99546
1.02585,5.03568
1.02471,5.07591
1.02357,5.11614
1.02243,5.15636
1.02100,5.18894
1.01807,5.22076
1.01411,5.26193
1.01015,5.30310
1.00619,5.34428
1.00223,5.38545
0.99827,5.42662
0.99430,5.46780
0.99034,5.50897
0.98638,5.55014
0.98242,5.59132
0.97910,5.62160
0.97204,5.66123
0.96181,5.70016
0.94848,5.73814
0.93214,5.77493
0.91290,5.81028
0.89087,5.84397
0.86620,5.87578
0.83906,5.90550
0.80961,5.93294
0.77806,5.95792
0.74459,5.98029
0.70943,5.99989
0.67282,6.01660
0.63497,6.03031
0.59615,6.04093
0.55660,6.04839
0.51657,6.05265
0.47633,6.05368
0.44578,6.05322
0.40505,6.05262
0.36431,6.05202
0.32358,6.05142
0.28285,6.05081
0.24211,6.05021
0.20138,6.04961
0.16064,6.04901
0.11991,6.04840
0.07918,6.04780
0.03844,6.04720
-0.0022,6.04659
-0.0430,6.04599
-0.0837,6.04539
-0.1244,6.04479
-0.1577,6.04319
-0.1908,6.03937
-0.2308,6.03340
-0.2709,6.02743
-0.3110,6.02145
-0.3510,6.01548
-0.3911,6.00951
-0.4312,6.00353
-0.4712,5.99756
-0.5113,5.99159
-0.5513,5.98561
-0.5914,5.97964
-0.6315,5.97367
-0.6715,5.96769
-0.7116,5.96172
-0.7516,5.95575
-0.7917,5.94977
-0.8318,5.94380
-0.8718,5.93783
-0.9119,5.93185
-0.9519,5.92588
-0.9920,5.91991
-1.0222,5.91529
-1.0625,5.90670
-1.1020,5.89482
-1.1404,5.87972
-1.1774,5.86152
-1.2041,5.84590
-1.2382,5.82451
-1.2722,5.80312
-1.3063,5.78174
-1.3404,5.76035
-1.3745,5.73896
-1.4086,5.71758
-1.4426,5.69619
-1.4767,5.67481
-1.5108,5.65342
-1.5449,5.63203
-1.5789,5.61065
-1.6130,5.58926
-1.6471,5.56788
-1.6812,5.54649
-1.7152,5.52510
-1.7493,5.50372
-1.7834,5.48233
-1.8175,5.46094
-1.8516,5.43956
-1.8856,5.41817
-1.9197,5.39679
-1.9538,5.37540
-1.9879,5.35401
-2.0219,5.33263
-2.0475,5.31659
-2.0757,5.30015
-2.1110,5.28106
-2.1464,5.26198
-2.1817,5.24289
-2.2171,5.22381
-2.2524,5.20472
-2.2877,5.18564
-2.3231,5.16655
-2.3584,5.14747
-2.3938,5.12838
-2.4291,5.10930
-2.4645,5.09021
-2.4998,5.07113
-2.5351,5.05204
-2.5705,5.03296
-2.6058,5.01387
-2.6412,4.99478
-2.6765,4.97570
-2.7118,4.95661
-2.7472,4.93753
-2.7825,4.91844
-2.8179,4.89936
-2.8532,4.88027
-2.8885,4.86119
-2.9239,4.84210
-2.9592,4.82302
-2.9946,4.80393
-3.0299,4.78485
-3.0653,4.76576
-3.1006,4.74668
-3.1359,4.72759
-3.1713,4.70850
-3.2066,4.68942
-3.2420,4.67033
-3.2773,4.65125
-3.3126,4.63216
-3.3480,4.61308
-3.3833,4.59399
-3.4187,4.57491
-3.4540,4.55582
-3.4893,4.53674
-3.5247,4.51765
-3.5600,4.49857
-3.5954,4.47948
-3.6307,4.46040
-3.6661,4.44131
-3.7014,4.42222
-3.7367,4.40314
-3.7721,4.38405
-3.8074,4.36497
-3.8428,4.34588
-3.8781,4.32680
-3.9134,4.30771
-3.9488,4.28863
-3.9841,4.26954
-4.0195,4.25046
-4.0548,4.23137
-4.0813,4.21706
-4.1202,4.19816
-4.1607,4.18270
-4.1910,4.17353
-4.2296,4.16248
-4.2682,4.15144
-4.3068,4.14039
-4.3454,4.12934
-4.3841,4.11830
-4.4227,4.10725
-4.4613,4.09620
-4.4999,4.08515
-4.5385,4.07411
-4.5771,4.06306
-4.6157,4.05201
-4.6543,4.04096
-4.6929,4.02992
-4.7316,4.01887
-4.7702,4.00782
-4.8088,3.99678
-4.8474,3.98573
-4.8860,3.97468
-4.9246,3.96363
-4.9632,3.95259
-5.0018,3.94154
-5.0404,3.93049
-5.0790,3.91944
-5.1177,3.90840
-5.1563,3.89735
-5.1949,3.88630
-5.2335,3.87525
-5.2721,3.86421
-5.3107,3.85316
-5.3493,3.84211
-5.3879,3.83107
-5.4265,3.82002
-5.4651,3.80897
-5.5038,3.79792
-5.5424,3.78688
-5.5810,3.77583
-5.6196,3.76478
-5.6582,3.75373
-5.6968,3.74269
-5.7354,3.73164
-5.7740,3.72059
-5.8126,3.70955
-5.8512,3.69850
-5.8899,3.68745
-5.9285,3.67640
-5.9671,3.66536
-6.0057,3.65431
-6.0443,3.64326
-6.0829,3.63221
-6.1215,3.62117
-6.1601,3.61012
-6.1987,3.59907
-6.2374,3.58803
-6.2760,3.57698
-6.3146,3.56593
-6.3532,3.55488
-6.3918,3.54384
-6.4304,3.53279
-6.4690,3.52174
-6.4982,3.51349
-6.5384,3.50464
-6.5791,3.49912
-6.6201,3.49696
-6.6612,3.49818
-6.6914,3.50084
-6.7315,3.50450
-6.7715,3.50817
-6.8115,3.51183
-6.8516,3.51549
-6.8916,3.51916
-6.9316,3.52282
-6.9717,3.52648
-7.0117,3.53015
-7.0517,3.53381
-7.0917,3.53747
-7.1318,3.54113
-7.1718,3.54480
-7.2118,3.54846
-7.2519,3.55212
-7.2919,3.55579
-7.3319,3.55945
-7.3720,3.56311
-7.4120,3.56678
-7.4520,3.57044
-7.4920,3.57410
-7.5321,3.57777
-7.5721,3.58143
-7.6121,3.58509
-7.6522,3.58876
-7.6922,3.59242
-7.7322,3.59608
-7.7723,3.59975
-7.8123,3.60341
-7.8523,3.60707
-7.8923,3.61073
-7.9324,3.61440
-7.9724,3.61806
-8.0124,3.62172
-8.0525,3.62539
-8.0925,3.62905
-8.1325,3.63271
-8.1726,3.63638
-8.2126,3.64004
-8.2526,3.64370
-8.2926,3.64737
-8.3327,3.65103
-8.3727,3.65469
-8.4127,3.65836
-8.4528,3.66202
-8.4928,3.66568
-8.5328,3.66935
-8.5729,3.67301
-8.6129,3.67667
-8.6529,3.68033
-8.6929,3.68400
-8.7330,3.68766
-8.7617,3.68993
-8.8018,3.69210
-8.8420,3.69426
-8.8822,3.69642
-8.9223,3.69859
-8.9625,3.70075
-9.0027,3.70292
-9.0428,3.70508
-9.0830,3.70724
-9.1232,3.70941
-9.1633,3.71157
-9.2035,3.71373
-9.2437,3.71590
-9.2839,3.71806
-9.3240,3.72023
-9.3642,3.72239
-9.4044,3.72455
-9.4445,3.72672
-9.4847,3.72888
-9.5249,3.73104
-9.5650,3.73321
-9.6052,3.73537
-9.6454,3.73753
-9.6856,3.73970
-9.7257,3.74186
-9.7659,3.74403
-9.8061,3.74619
-9.8462,3.74835
-9.8864,3.75052
-9.9266,3.75268
-9.9667,3.75484
-10.006,3.75701
-10.047,3.75917
-10.087,3.76134
-10.127,3.76350
-10.167,3.76566
-10.207,3.76783
-10.247,3.76999
-10.288,3.77215
-10.328,3.77432
-10.368,3.77648
-10.408,3.77864
-10.448,3.78081
-10.488,3.78297
-10.529,3.78514
-10.560,3.78729
-10.590,3.79020
-10.630,3.79409
-10.670,3.79798
-10.710,3.80187
-10.751,3.80576
-10.791,3.80965
-10.831,3.81354
-10.871,3.81743
-10.911,3.82132
-10.951,3.82520
-10.991,3.82909
-11.031,3.83298
-11.071,3.83687
-11.112,3.84076
-11.152,3.84465
-11.192,3.84854
-11.232,3.85243
-11.272,3.85632
-11.312,3.86021
-11.352,3.86410
-11.392,3.86798
-11.432,3.87187
-11.473,3.87576
-11.513,3.87965
-11.553,3.88354
-11.593,3.88743
-11.633,3.89132
-11.673,3.89521
-11.713,3.89910
-11.753,3.90299
-11.793,3.90687
-11.834,3.91076
-11.874,3.91465
-11.914,3.91854
-11.954,3.92243
-11.994,3.92632
-12.034,3.93021
-12.074,3.93410
-12.114,3.93799
-12.154,3.94188
-12.195,3.94577
-12.235,3.94965
-12.265,3.95257
-12.308,3.95487
-12.338,3.95467
-12.379,3.95425
-12.419,3.95383
-12.459,3.95341
-12.499,3.95299
-12.540,3.95257
-12.580,3.95215
-12.620,3.95173
-12.660,3.95131
-12.701,3.95089
-12.741,3.95047
-12.781,3.95005
-12.821,3.94963
-12.862,3.94921
-12.902,3.94879
-12.942,3.94837
-12.982,3.94795
-13.023,3.94753
-13.063,3.94711
-13.103,3.94669
-13.144,3.94627
-13.184,3.94585
-13.224,3.94543
-13.264,3.94501
-13.305,3.94459
-13.345,3.94417
-13.385,3.94375
-13.425,3.94333
-13.466,3.94291
-13.506,3.94249
-13.546,3.94207
-13.586,3.94165
-13.627,3.94123
-13.667,3.94081
-13.707,3.94039
-13.747,3.93997
-13.788,3.93955
-13.828,3.93913
-13.868,3.93871
-13.908,3.93829
-13.949,3.93787
-13.989,3.93745
-14.029,3.93703
-14.069,3.93661
-14.110,3.93619
-14.150,3.93578
-14.190,3.93536
-14.230,3.93494
-14.265,3.93479
-14.300,3.93628
-14.341,3.93826
-14.381,3.94023
-14.422,3.94221
-14.462,3.94419
-14.503,3.94617
-14.543,3.94814
-14.584,3.95012
-14.624,3.95210
-14.665,3.95407
-14.705,3.95605
-14.746,3.95803
-14.786,3.96000
-14.827,3.96198
-14.867,3.96396
-14.908,3.96593
-14.948,3.96791
-14.989,3.96989
-15.029,3.97187
-15.060,3.97380
-15.102,3.97927
-15.142,3.98815
-15.172,3.99597
-15.212,4.00639
-15.251,4.01681
-15.291,4.02724
-15.331,4.03766
-15.371,4.04808
-15.410,4.05851
-15.450,4.06893
-15.490,4.07935
-15.529,4.08977
-15.569,4.10020
-15.609,4.11062
-15.638,4.11873
-15.676,4.13206
-15.713,4.14841
-15.748,4.16766
-15.782,4.18970
-15.814,4.21438
-15.844,4.24154
-15.871,4.27101
-15.896,4.30259
-15.918,4.33609
-15.938,4.37127
-15.955,4.40792
-15.968,4.44579
-15.979,4.48465
-15.986,4.52423
-15.991,4.56428
-15.992,4.59478
-15.994,4.63565
-15.996,4.67652
-15.998,4.71740
-16.000,4.75827
-16.001,4.79915
-16.003,4.84002
-16.005,4.88090
-16.007,4.92177
-16.009,4.96265
-16.011,5.00352
-16.012,5.04440
-16.014,5.08527
-16.016,5.12614
-16.018,5.16702
-16.020,5.20789
-16.020,5.23804
-16.018,5.27817
-16.013,5.31800
-16.004,5.35725
-15.992,5.39569
-15.977,5.43306
-15.960,5.46912
-15.939,5.50364
-15.916,5.53639
-15.896,5.56004
-15.869,5.59203
-15.843,5.62403
-15.816,5.65602
-15.789,5.68802
-15.762,5.72002
-15.735,5.75201
-15.708,5.78401
-15.688,5.80710
-15.660,5.83565
-15.630,5.86184
-15.597,5.88552
-15.563,5.90652
-15.527,5.92471
-15.500,5.93730
-15.463,5.95409
-15.427,5.97087
-15.390,5.98766
-15.354,6.00445
-15.317,6.02123
-15.281,6.03802
-15.244,6.05480
-15.208,6.07159
-15.171,6.08838
-15.135,6.10516
-15.098,6.12195
-15.062,6.13873
-15.025,6.15552
-14.988,6.17231
-14.952,6.18909
-14.915,6.20588
-14.879,6.22266
-14.842,6.23945
-14.806,6.25624
-14.769,6.27302
-14.733,6.28981
-14.696,6.30659
-14.660,6.32338
-14.623,6.34017
-14.587,6.35695
-14.550,6.37374
-14.513,6.39052
-14.477,6.40731
-14.440,6.42410
-14.404,6.44088
-14.367,6.45767
-14.331,6.47445
-14.294,6.49124
-14.258,6.50803
-14.228,6.52139
-14.200,6.53339
-14.163,6.54939
-14.126,6.56540
-14.089,6.58140
-14.052,6.59740
-14.014,6.61341
-13.977,6.62941
-13.940,6.64541
-13.903,6.66141
-13.866,6.67742
-13.828,6.69342
-13.791,6.70942
-13.754,6.72542
-13.717,6.74143
-13.679,6.75743
-13.642,6.77343
-13.605,6.78944
-13.568,6.80544
-13.531,6.82144
-13.493,6.83744
-13.456,6.85345
-13.419,6.86945
-13.382,6.88545
-13.345,6.90145
-13.307,6.91746
-13.270,6.93346
-13.233,6.94946
-13.196,6.96546
-13.159,6.98147
-13.131,6.99441
-13.095,7.01425
-13.061,7.03693
-13.037,7.05483
-13.004,7.07869
-12.971,7.10256
-12.939,7.12642
-12.906,7.15029
-12.873,7.17415
-12.841,7.19801
-12.808,7.22188
-12.775,7.24574
-12.743,7.26961
-12.710,7.29347
-12.677,7.31734
-12.645,7.34120
-12.612,7.36507
-12.579,7.38893
-12.546,7.41279
-12.514,7.43666
-12.481,7.46052
-12.448,7.48439
-12.416,7.50825
-12.385,7.52893
-12.359,7.54501
-12.325,7.56644
-12.290,7.58787
-12.256,7.60931
-12.221,7.63074
-12.187,7.65218
-12.152,7.67361
-12.118,7.69505
-12.084,7.71648
-12.049,7.73792
-12.015,7.75935
-11.980,7.78079
-11.946,7.80222
-11.911,7.82366
-11.877,7.84509
-11.842,7.86653
-11.808,7.88796
-11.781,7.90404
-11.755,7.91893
-11.720,7.93878
-11.685,7.95864
-11.650,7.97849
-11.614,7.99835
-11.579,8.01820
-11.544,8.03806
-11.509,8.05791
-11.474,8.07777
-11.439,8.09762
-11.404,8.11748
-11.369,8.13733
-11.334,8.15719
-11.298,8.17704
-11.263,8.19690
-11.228,8.21675
-11.193,8.23661
-11.158,8.25646
-11.123,8.27632
-11.088,8.29617
-11.053,8.31603
-11.017,8.33588
-10.982,8.35574
-10.947,8.37559
-10.912,8.39545
-10.877,8.41530
-10.842,8.43516
-10.807,8.45501
-10.781,8.46866
-10.745,8.48638
-10.709,8.50409
-10.673,8.52181
-10.636,8.53952
-10.600,8.55724
-10.564,8.57495
-10.528,8.59266
-10.492,8.61038
-10.456,8.62809
-10.420,8.64581
-10.384,8.66352
-10.348,8.68124
-10.311,8.69895
-10.275,8.71666
-10.239,8.73438
-10.203,8.75209
-10.167,8.76981
-10.131,8.78752
-10.095,8.80524
-10.059,8.82295
-10.023,8.84066
-9.9869,8.85838
-9.9508,8.87609
-9.9146,8.89381
-9.8785,8.91152
-9.8480,8.92669
-9.8182,8.94325
-9.7830,8.96303
-9.7477,8.98281
-9.7125,9.00260
-9.6773,9.02238
-9.6421,9.04217
-9.6069,9.06195
-9.5717,9.08174
-9.5364,9.10152
-9.5012,9.12130
-9.4660,9.14109
-9.4308,9.16087
-9.3956,9.18066
-9.3603,9.20044
-9.3339,9.21539
-9.2999,9.23737
-9.2677,9.26204
-9.2376,9.28924
-9.2098,9.31878
-9.1845,9.35048
-9.1672,9.37555
-9.1439,9.41188
-9.1205,9.44820
-9.1032,9.47520
-9.0828,9.51167
-9.0656,9.54970
-9.0516,9.58904
-9.0409,9.62941
-9.0343,9.65911
-9.0256,9.69871
-9.0169,9.73831
-9.0081,9.77792
-8.9994,9.81752
-8.9907,9.85712
-8.9819,9.89672
-8.9732,9.93632
-8.9645,9.97592
-8.9557,10.0155
-8.9470,10.0551
-8.9414,10.0850
-8.9367,10.1252
-8.9353,10.1658
-8.9372,10.2063
-8.9423,10.2465
-8.9507,10.2861
-8.9623,10.3250
-8.9770,10.3628
-8.9947,10.3992
-9.0154,10.4341
-9.0387,10.4673
-9.0647,10.4984
-9.0851,10.5209
-9.1123,10.5510
-9.1395,10.5810
-9.1667,10.6111
-9.1939,10.6411
-9.2212,10.6711
-9.2484,10.7012
-9.2756,10.7312
-9.3028,10.7612
-9.3300,10.7913
-9.3506,10.8139
-9.3801,10.8427
-9.4119,10.8689
-9.4457,10.8925
-9.4814,10.9131
-9.5186,10.9308
-9.5474,10.9420
-9.5855,10.9555
-9.6235,10.9689
-9.6616,10.9824
-9.6996,10.9958
-9.7376,11.0093
-9.7757,11.0227
-9.8137,11.0362
-9.8517,11.0496
-9.8898,11.0631
-9.9278,11.0766
-9.9659,11.0900
-10.003,11.1035
-10.041,11.1169
-10.080,11.1304
-10.118,11.1438
-10.156,11.1573
-10.194,11.1707
-10.232,11.1842
-10.270,11.1976
-10.308,11.2111
-10.346,11.2246
-10.384,11.2380
-10.422,11.2515
-10.460,11.2649
-10.498,11.2784
-10.536,11.2918
-10.574,11.3053
-10.612,11.3187
-10.650,11.3322
-10.688,11.3456
-10.726,11.3591
-10.764,11.3725
-10.792,11.3835
-10.829,11.4007
-10.856,11.4147
-10.892,11.4335
-10.927,11.4522
-10.963,11.4709
-10.999,11.4896
-11.035,11.5083
-11.071,11.5271
-11.107,11.5458
-11.143,11.5645
-11.179,11.5832
-11.214,11.6019
-11.250,11.6207
-11.286,11.6394
-11.322,11.6581
-11.358,11.6768
-11.394,11.6956
-11.430,11.7143
-11.465,11.7330
-11.501,11.7517
-11.537,11.7704
-11.573,11.7892
-11.609,11.8079
-11.645,11.8266
-11.672,11.8407
-11.710,11.8575
-11.749,11.8712
-11.778,11.8801
-11.817,11.8919
-11.856,11.9037
-11.895,11.9155
-11.934,11.9273
-11.973,11.9391
-12.012,11.9510
-12.051,11.9628
-12.090,11.9746
-12.129,11.9864
-12.168,11.9982
-12.207,12.0100
-12.246,12.0219
-12.285,12.0337
-12.324,12.0455
-12.363,12.0573
-12.401,12.0691
-12.440,12.0809
-12.479,12.0928
-12.518,12.1046
-12.557,12.1164
-12.592,12.1255
-12.625,12.1319
-12.664,12.1390
-12.704,12.1460
-12.743,12.1531
-12.783,12.1602
-12.823,12.1672
-12.862,12.1743
-12.902,12.1813
-12.941,12.1884
-12.981,12.1955
-13.021,12.2025
-13.060,12.2096
-13.100,12.2166
-13.139,12.2237
-13.179,12.2308
-13.219,12.2378
-13.258,12.2449
-13.298,12.2520
-13.337,12.2590
-13.377,12.2661
-13.416,12.2731
-13.456,12.2802
-13.496,12.2873
-13.535,12.2943
-13.575,12.3014
-13.614,12.3084
-13.654,12.3155
-13.694,12.3226
-13.733,12.3296
-13.773,12.3367
-13.812,12.3438
-13.852,12.3508
-13.882,12.3561
-13.914,12.3630
-13.953,12.3726
-13.992,12.3822
-14.031,12.3919
-14.070,12.4015
-14.109,12.4111
-14.148,12.4208
-14.187,12.4304
-14.226,12.4400
-14.265,12.4497
-14.304,12.4593
-14.343,12.4689
-14.382,12.4786
-14.421,12.4882
-14.460,12.4978
-14.499,12.5075
-14.538,12.5171
-14.577,12.5267
-14.616,12.5364
-14.655,12.5460
-14.694,12.5556
-14.733,12.5653
-14.772,12.5749
-14.810,12.5845
-14.849,12.5942
-14.888,12.6038
-14.927,12.6134
-14.966,12.6231
-15.005,12.6327
-15.044,12.6423
-15.083,12.6520
-15.122,12.6616
-15.161,12.6713
-15.200,12.6809
-15.239,12.6905
-15.278,12.7002
-15.317,12.7098
-15.356,12.7194
-15.395,12.7291
-15.434,12.7387
-15.473,12.7483
-15.512,12.7580
-15.551,12.7676
-15.590,12.7772
-15.629,12.7869
-15.668,12.7965
-15.707,12.8061
-15.746,12.8158
-15.785,12.8254
-15.824,12.8350
-15.863,12.8447
-15.902,12.8543
-15.941,12.8639
-15.980,12.8736
-16.019,12.8832
-16.058,12.8928
-16.097,12.9025
-16.136,12.9121
-16.175,12.9217
-16.214,12.9314
-16.253,12.9410
-16.292,12.9506
-16.331,12.9603
-16.370,12.9699
-16.409,12.9796
-16.448,12.9892
-16.487,12.9988
-16.526,13.0085
-16.565,13.0181
-16.604,13.0277
-16.643,13.0374
-16.682,13.0470
-16.709,13.0546
-16.748,13.0665
-16.786,13.0785
-16.825,13.0904
-16.864,13.1024
-16.903,13.1143
-16.941,13.1263
-16.980,13.1382
-17.019,13.1502
-17.057,13.1621
-17.096,13.1740
-17.135,13.1860
-17.174,13.1979
-17.212,13.2099
-17.251,13.2218
-17.290,13.2338
-17.328,13.2457
-17.367,13.2577
-17.406,13.2696
-17.445,13.2815
-17.483,13.2935
-17.522,13.3054
-17.553,13.3145
-17.583,13.3218
-17.623,13.3311
-17.662,13.3403
-17.701,13.3496
-17.740,13.3588
-17.779,13.3681
-17.818,13.3773
-17.857,13.3866
-17.896,13.3958
-17.935,13.4051
-17.974,13.4143
-18.013,13.4236
-18.052,13.4329
-18.092,13.4421
-18.131,13.4514
-18.170,13.4606
-18.209,13.4699
-18.248,13.4791
-18.287,13.4884
-18.326,13.4976
-18.365,13.5069
-18.404,13.5161
-18.443,13.5254
-18.482,13.5346
-18.521,13.5439
-18.561,13.5531
-18.600,13.5624
-18.639,13.5716
-18.678,13.5809
-18.717,13.5902
-18.756,13.5994
-18.795,13.6087
-18.834,13.6179
-18.873,13.6272
-18.912,13.6364
-18.951,13.6457
-18.990,13.6549
-19.030,13.6642
-19.069,13.6734
-19.108,13.6827
-19.147,13.6919
-19.186,13.7012
-19.225,13.7104
-19.264,13.7197
-19.303,13.7289
-19.342,13.7382
-19.381,13.7475
-19.420,13.7567
-19.459,13.7660
-19.499,13.7752
-19.528,13.7821
-19.563,13.7893
-19.603,13.7966
-19.644,13.8040
-19.684,13.8113
-19.724,13.8186
-19.764,13.8260
-19.804,13.8333
-19.834,13.8397
-19.873,13.8511
-19.911,13.8657
-19.939,13.8776
-19.976,13.8934
-20.013,13.9093
-20.050,13.9251
-20.087,13.9410
-20.124,13.9569
-20.161,13.9727
-20.198,13.9886
-20.235,14.0045
-20.272,14.0203
-20.309,14.0362
-20.346,14.0520
-20.383,14.0679
-20.420,14.0838
-20.457,14.0996
-20.494,14.1155
-20.531,14.1314
-20.568,14.1472
-20.605,14.1631
-20.642,14.1789
-20.679,14.1948
-20.706,14.2067
-20.743,14.2240
-20.777,14.2442
-20.810,14.2671
-20.842,14.2926
-20.871,14.3206
-20.897,14.3507
-20.921,14.3829
-20.943,14.4170
-20.961,14.4526
-20.977,14.4896
-20.990,14.5278
-20.999,14.5669
-21.005,14.5966
-21.013,14.6362
-21.021,14.6757
-21.029,14.7153
-21.037,14.7549
-21.045,14.7945
-21.053,14.8341
-21.061,14.8737
-21.069,14.9133
-21.077,14.9528
-21.085,14.9924
-21.094,15.0320
-21.102,15.0716
-21.110,15.1112
-21.118,15.1508
-21.126,15.1904
-21.134,15.2300
-21.142,15.2695
-21.150,15.3091
-21.158,15.3487
-21.166,15.3883
-21.174,15.4279
-21.182,15.4675
-21.190,15.5071
-21.198,15.5466
-21.206,15.5862
-21.214,15.6258
-21.222,15.6654
-21.230,15.7050
-21.238,15.7446
-21.246,15.7842
-21.254,15.8238
-21.262,15.8633
-21.270,15.9029
-21.278,15.9425
-21.284,15.9722
-21.290,16.0119
-21.294,16.0520
-21.294,16.0922
-21.292,16.1224
-21.291,16.1625
-21.289,16.2027
-21.287,16.2429
-21.286,16.2831
-21.284,16.3232
-21.282,16.3634
-21.281,16.4036
-21.279,16.4437
-21.277,16.4839
-21.276,16.5241
-21.274,16.5643
-21.272,16.6044
-21.271,16.6446
-21.269,16.6848
-21.267,16.7250
-21.266,16.7651
-21.264,16.8053
-21.262,16.8455
-21.261,16.8856
-21.259,16.9258
-21.257,16.9660
-21.256,17.0062
-21.254,17.0463
-21.252,17.0865
-21.251,17.1267
-21.249,17.1669
-21.247,17.2070
-21.246,17.2472
-21.244,17.2874
-21.242,17.3275
-21.241,17.3677
-21.239,17.4079
-21.237,17.4481
-21.236,17.4882
-21.234,17.5284
-21.232,17.5686
-21.231,17.6087
-21.229,17.6389
-21.229,17.6749
-21.228,17.7151
-21.228,17.7553
-21.228,17.7955
-21.227,17.8357
-21.227,17.8758
-21.227,17.9160
-21.226,17.9562
-21.226,17.9964
-21.225,18.0366
-21.225,18.0768
-21.225,18.1170
-21.224,18.1572
-21.224,18.1974
-21.223,18.2376
-21.223,18.2778
-21.223,18.3180
-21.222,18.3582
-21.222,18.3984
-21.222,18.4386
-21.221,18.4788
-21.221,18.5190
-21.220,18.5592
-21.220,18.5994
-21.220,18.6396
-21.219,18.6798
-21.219,18.7200
-21.218,18.7602
-21.218,18.8004
-21.218,18.8406
-21.217,18.8808
-21.217,18.9210
-21.216,18.9612
-21.216,18.9913
-21.215,19.0264
-21.213,19.0667
-21.212,19.1071
-21.210,19.1475
-21.209,19.1878
-21.207,19.2282
-21.205,19.2685
-21.204,19.3089
-21.202,19.3493
-21.201,19.3896
-21.199,19.4300
-21.198,19.4704
-21.196,19.5107
-21.194,19.5511
-21.193,19.5915
-21.191,19.6318
-21.190,19.6722
-21.188,19.7126
-21.186,19.7529
-21.185,19.7933
-21.183,19.8337
-21.182,19.8740
-21.180,19.9144
-21.178,19.9548
-21.177,19.9951
-21.175,20.0355
-21.174,20.0759
-21.172,20.1162
-21.170,20.1566
-21.169,20.1969
-21.167,20.2373
-21.166,20.2777
-21.164,20.3180
-21.163,20.3584
-21.161,20.3886
-21.157,20.4285
-21.150,20.4680
-21.140,20.5067
-21.126,20.5445
-21.110,20.5812
-21.091,20.6163
-21.069,20.6499
-21.044,20.6815
-21.017,20.7111
-20.988,20.7384
-20.956,20.7633
-20.923,20.7855
-20.888,20.8051
-20.851,20.8217
-20.823,20.8334
-20.785,20.8489
-20.747,20.8644
-20.709,20.8799
-20.671,20.8954
-20.633,20.9109
-20.595,20.9265
-20.557,20.9420
-20.528,20.9534
-20.488,20.9660
-20.458,20.9735
-20.418,20.9833
-20.378,20.9931
-20.338,21.0028
-20.298,21.0126
-20.259,21.0223
-20.219,21.0321
-20.179,21.0419
-20.149,21.0488
-20.108,21.0554
-20.066,21.0584
-20.025,21.0581
-19.983,21.0543
-19.942,21.0470
-19.912,21.0395
-19.873,21.0292
-19.834,21.0189
-19.795,21.0086
-19.756,20.9983
-19.717,20.9880
-19.678,20.9777
-19.639,20.9673
-19.600,20.9570
-19.561,20.9467
-19.522,20.9364
-19.483,20.9261
-19.444,20.9158
-19.405,20.9055
-19.366,20.8951
-19.327,20.8848
-19.288,20.8745
-19.249,20.8642
-19.210,20.8539
-19.171,20.8436
-19.132,20.8333
-19.093,20.8230
-19.054,20.8126
-19.015,20.8023
-18.975,20.7920
-18.936,20.7817
-18.897,20.7714
-18.858,20.7611
-18.819,20.7508
-18.780,20.7404
-18.741,20.7301
-18.712,20.7219
-18.673,20.7082
-18.636,20.6914
-18.609,20.6774
-18.573,20.6586
-18.537,20.6398
-18.502,20.6210
-18.466,20.6022
-18.430,20.5835
-18.394,20.5647
-18.359,20.5459
-18.323,20.5271
-18.287,20.5084
-18.251,20.4896
-18.216,20.4708
-18.180,20.4520
-18.144,20.4333
-18.108,20.4145
-18.073,20.3957
-18.037,20.3769
-18.001,20.3581
-17.966,20.3394
-17.930,20.3206
-17.894,20.3018
-17.858,20.2830
-17.823,20.2643
-17.795,20.2490
-17.769,20.2338
-17.734,20.2136
-17.699,20.1933
-17.664,20.1731
-17.629,20.1528
-17.595,20.1326
-17.560,20.1123
-17.525,20.0920
-17.490,20.0718
-17.455,20.0515
-17.421,20.0313
-17.386,20.0110
-17.351,19.9908
-17.316,19.9705
-17.282,19.9502
-17.247,19.9300
-17.212,19.9097
-17.177,19.8895
-17.142,19.8692
-17.108,19.8490
-17.073,19.8287
-17.038,19.8085
-17.003,19.7882
-16.969,19.7679
-16.934,19.7477
-16.899,19.7274
-16.873,19.7118
-16.840,19.6888
-16.816,19.6697
-16.784,19.6417
-16.751,19.6137
-16.718,19.5856
-16.686,19.5576
-16.661,19.5369
-16.628,19.5119
-16.593,19.4897
-16.556,19.4705
-16.528,19.4581
-16.491,19.4426
-16.454,19.4270
-16.417,19.4115
-16.380,19.3959
-16.343,19.3804
-16.306,19.3648
-16.269,19.3493
-16.232,19.3338
-16.195,19.3182
-16.158,19.3027
-16.121,19.2871
-16.084,19.2716
-16.047,19.2560
-16.010,19.2405
-15.973,19.2249
-15.936,19.2094
-15.899,19.1938
-15.862,19.1783
-15.825,19.1627
-15.788,19.1472
-15.751,19.1316
-15.714,19.1161
-15.677,19.1005
-15.640,19.0850
-15.602,19.0694
-15.565,19.0539
-15.528,19.0383
-15.491,19.0228
-15.454,19.0072
-15.417,18.9917
-15.380,18.9761
-15.343,18.9606
-15.306,18.9450
-15.269,18.9295
-15.232,18.9139
-15.195,18.8984
-15.158,18.8828
-15.121,18.8673
-15.084,18.8517
-15.047,18.8362
-15.019,18.8245
-14.981,18.8104
-14.943,18.7993
-14.903,18.7915
-14.863,18.7869
-14.822,18.7855
-14.782,18.7874
-14.751,18.7910
-14.711,18.7962
-14.670,18.8015
-14.629,18.8068
-14.589,18.8120
-14.548,18.8173
-14.508,18.8226
-14.467,18.8278
-14.430,18.8319
-14.400,18.8341
-14.360,18.8372
-14.320,18.8402
-14.280,18.8432
-14.240,18.8462
-14.200,18.8493
-14.159,18.8523
-14.119,18.8553
-14.079,18.8583
-14.039,18.8613
-13.999,18.8644
-13.959,18.8674
-13.919,18.8704
-13.879,18.8734
-13.839,18.8764
-13.799,18.8795
-13.759,18.8825
-13.718,18.8855
-13.678,18.8885
-13.638,18.8916
-13.598,18.8946
-13.558,18.8976
-13.518,18.9006
-13.478,18.9036
-13.438,18.9067
-13.398,18.9097
-13.358,18.9127
-13.318,18.9157
-13.277,18.9188
-13.237,18.9218
-13.197,18.9248
-13.157,18.9278
-13.117,18.9308
-13.077,18.9339
-13.040,18.9353
-13.010,18.9353
-12.970,18.9354
-12.929,18.9354
-12.889,18.9354
-12.849,18.9355
-12.809,18.9355
-12.768,18.9356
-12.728,18.9356
-12.688,18.9356
-12.648,18.9357
-12.607,18.9357
-12.567,18.9358
-12.527,18.9358
-12.487,18.9359
-12.446,18.9359
-12.406,18.9359
-12.366,18.9360
-12.326,18.9360
-12.285,18.9361
-12.245,18.9361
-12.205,18.9361
-12.165,18.9362
-12.124,18.9362
-12.084,18.9363
-12.044,18.9363
-12.003,18.9363
-11.963,18.9364
-11.923,18.9364
-11.883,18.9365
-11.842,18.9365
-11.802,18.9366
-11.762,18.9366
-11.722,18.9366
-11.681,18.9367
-11.641,18.9367
-11.601,18.9368
-11.561,18.9368
-11.520,18.9368
-11.480,18.9369
-11.440,18.9369
-11.400,18.9370
-11.359,18.9370
-11.319,18.9371
-11.279,18.9371
-11.239,18.9371
-11.198,18.9372
-11.158,18.9372
-11.118,18.9373
-11.078,18.9373
-11.050,18.9366
-11.010,18.9344
-10.970,18.9322
-10.930,18.9300
-10.890,18.9278
-10.849,18.9256
-10.809,18.9234
-10.769,18.9212
-10.729,18.9190
-10.689,18.9168
-10.649,18.9146
-10.609,18.9124
-10.569,18.9102
-10.529,18.9080
-10.489,18.9058
-10.449,18.9036
-10.409,18.9014
-10.369,18.8992
-10.329,18.8970
-10.289,18.8948
-10.248,18.8926
-10.208,18.8904
-10.168,18.8882
-10.128,18.8860
-10.088,18.8838
-10.048,18.8817
-10.008,18.8795
-9.9684,18.8773
-9.9283,18.8751
-9.8883,18.8729
-9.8482,18.8707
-9.8081,18.8685
-9.7681,18.8663
-9.7280,18.8641
-9.6879,18.8619
-9.6479,18.8597
-9.6078,18.8575
-9.5677,18.8553
-9.5277,18.8531
-9.4876,18.8509
-9.4475,18.8487
-9.4074,18.8465
-9.3674,18.8443
-9.3273,18.8421
-9.2872,18.8399
-9.2472,18.8377
-9.2071,18.8355
-9.1670,18.8333
-9.1270,18.8311
-9.0869,18.8289
-9.0468,18.8267
-9.0067,18.8246
-8.9667,18.8224
-8.9266,18.8202
-8.8966,18.8185
-8.8660,18.8177
-8.8257,18.8171
-8.7854,18.8166
-8.7451,18.8160
-8.7047,18.8154
-8.6644,18.8149
-8.6241,18.8143
-8.5838,18.8138
-8.5435,18.8132
-8.5032,18.8127
-8.4628,18.8121
-8.4225,18.8116
-8.3822,18.8110
-8.3419,18.8104
-8.3016,18.8099
-8.2613,18.8093
-8.2209,18.8088
-8.1806,18.8082
-8.1403,18.8077
-8.1000,18.8071
-8.0597,18.8065
-8.0194,18.8060
-7.9790,18.8054
-7.9387,18.8049
-7.8984,18.8043
-7.8581,18.8038
-7.8178,18.8032
-7.7774,18.8027
-7.7371,18.8021
-7.6968,18.8015
-7.6565,18.8010
-7.6162,18.8004
-7.5759,18.7999
-7.5355,18.7993
-7.4952,18.7988
-7.4549,18.7982
-7.4146,18.7976
-7.3743,18.7971
-7.3340,18.7965
-7.2936,18.7960
-7.2682,18.7962
-7.2278,18.7969
-7.1875,18.7975
-7.1471,18.7982
-7.1068,18.7989
-7.0664,18.7996
-7.0260,18.8003
-6.9857,18.8009
-6.9453,18.8016
-6.9049,18.8023
-6.8646,18.8030
-6.8242,18.8037
-6.7838,18.8044
-6.7435,18.8050
-6.7031,18.8057
-6.6628,18.8064
-6.6224,18.8071
-6.5820,18.8078
-6.5417,18.8084
-6.5013,18.8091
-6.4609,18.8098
-6.4206,18.8105
-6.3802,18.8112
-6.3399,18.8119
-6.2995,18.8125
-6.2591,18.8132
-6.2188,18.8139
-6.1784,18.8146
-6.1380,18.8153
-6.0977,18.8159
-6.0573,18.8166
-6.0169,18.8173
-5.9766,18.8180
-5.9362,18.8187
-5.8959,18.8194
-5.8555,18.8200
-5.8151,18.8207
-5.7748,18.8214
-5.7445,18.8219
-5.7038,18.8243
-5.6634,18.8299
-5.6333,18.8354
-5.5932,18.8427
-5.5531,18.8500
-5.5130,18.8573
-5.4730,18.8646
-5.4329,18.8719
-5.3928,18.8792
-5.3527,18.8865
-5.3126,18.8938
-5.2725,18.9011
-5.2324,18.9084
-5.1923,18.9157
-5.1522,18.9230
-5.1121,18.9303
-5.0720,18.9376
-5.0319,18.9449
-4.9918,18.9522
-4.9517,18.9595
-4.9220,18.9653
-4.8831,18.9756
-4.8544,18.9851
-4.8163,18.9978
-4.7781,19.0104
-4.7399,19.0231
-4.7018,19.0358
-4.6636,19.0485
-4.6254,19.0612
-4.5872,19.0739
-4.5491,19.0866
-4.5109,19.0992
-4.4727,19.1119
-4.4346,19.1246
-4.3964,19.1373
-4.3582,19.1500
-4.3200,19.1627
-4.2819,19.1754
-4.2437,19.1881
-4.2055,19.2007
-4.1674,19.2134
-4.1292,19.2261
-4.0910,19.2388
-4.0528,19.2515
-4.0147,19.2642
-3.9765,19.2769
-3.9383,19.2896
-3.9002,19.3022
-3.8620,19.3149
-3.8238,19.3276
-3.7857,19.3403
-3.7475,19.3530
-3.7093,19.3657
-3.6711,19.3784
-3.6330,19.3910
-3.5948,19.4037
-3.5566,19.4164
-3.5185,19.4291
-3.4803,19.4418
-3.4421,19.4545
-3.4039,19.4672
-3.3658,19.4799
-3.3276,19.4925
-3.2894,19.5052
-3.2513,19.5179
-3.2131,19.5306
-3.1749,19.5433
-3.1462,19.5529
-3.1084,19.5681
-3.0810,19.5815
-3.0454,19.6002
-3.0098,19.6189
-2.9741,19.6376
-2.9385,19.6563
-2.9029,19.6750
-2.8673,19.6937
-2.8317,19.7125
-2.7961,19.7312
-2.7605,19.7499
-2.7248,19.7686
-2.6892,19.7873
-2.6536,19.8060
-2.6180,19.8247
-2.5824,19.8434
-2.5468,19.8621
-2.5112,19.8809
-2.4756,19.8996
-2.4399,19.9183
-2.4043,19.9370
-2.3687,19.9557
-2.3331,19.9744
-2.2975,19.9931
-2.2619,20.0118
-2.2263,20.0305
-2.1906,20.0492
-2.1550,20.0680
-2.1194,20.0867
-2.0838,20.1054
-2.0482,20.1241
-2.0126,20.1428
-1.9770,20.1615
-1.9414,20.1802
-1.9057,20.1989
-1.8701,20.2176
-1.8345,20.2364
-1.7989,20.2551
-1.7633,20.2738
-1.7277,20.2925
-1.6921,20.3112
-1.6565,20.3299
-1.6208,20.3486
-1.5852,20.3673
-1.5496,20.3860
-1.5140,20.4047
-1.4784,20.4235
-1.4428,20.4422
-1.4072,20.4609
-1.3715,20.4796
-1.3359,20.4983
-1.3003,20.5170
-1.2647,20.5357
-1.2291,20.5544
-1.1935,20.5731
-1.1579,20.5919
-1.1223,20.6106
-1.0866,20.6293
-1.0510,20.6480
-1.0154,20.6667
-0.9798,20.6854
-0.9442,20.7041
-0.9086,20.7228
-0.8730,20.7415
-0.8449,20.7561
-0.8133,20.7705
-0.7761,20.7858
-0.7388,20.8012
-0.7015,20.8166
-0.6642,20.8320
-0.6270,20.8474
-0.5897,20.8627
-0.5524,20.8781
-0.5152,20.8935
-0.4779,20.9089
-0.4406,20.9243
-0.4034,20.9396
-0.3661,20.9550
-0.3288,20.9704
-0.2915,20.9858
-0.2543,21.0012
-0.2170,21.0165
-0.1797,21.0319
-0.1425,21.0473
-0.1052,21.0627
-0.0679,21.0781
-0.0307,21.0934
-0.0027,21.1049
0.03513,21.1179
0.07395,21.1278
0.11345,21.1347
0.15336,21.1383
0.19344,21.1387
0.23342,21.1359
0.27306,21.1299
0.31208,21.1208
0.35025,21.1086
0.38731,21.0933
0.42303,21.0751
0.45719,21.0542
0.48955,21.0305
0.51992,21.0044
0.54809,20.9759
0.57389,20.9452
0.59219,20.9207
0.61667,20.8878
0.64116,20.8548
0.66564,20.8219
0.69012,20.7890
0.71460,20.7560
0.73909,20.7231
0.76357,20.6901
0.78805,20.6572
0.81254,20.6243
0.83702,20.5913
0.86150,20.5584
0.87988,20.5329
0.90216,20.4969
0.92132,20.4592
0.93722,20.4200
0.94694,20.3898
0.95841,20.3498
0.96989,20.3098
0.98137,20.2698
0.99284,20.2298
1.00432,20.1898
1.01579,20.1498
1.02430,20.1198
1.03326,20.0791
1.03774,20.0482
1.04229,20.0081
1.04684,19.9679
1.05139,19.9278
1.05593,19.8876
1.06048,19.8475
1.06503,19.8074
1.06958,19.7672
1.07413,19.7271
1.07868,19.6869
1.08323,19.6468
1.08778,19.6067
1.09233,19.5665
1.09688,19.5264
1.10142,19.4862
1.10597,19.4461
1.11052,19.4059
1.11507,19.3658
1.11962,19.3257
1.12417,19.2855
1.12872,19.2454
1.13327,19.2052
1.13668,19.1751
1.14306,19.1341
1.15282,19.0938
1.16111,19.0648
1.17216,19.0262
1.18322,18.9876
1.19427,18.9490
1.20533,18.9104
1.21638,18.8718
1.22744,18.8332
1.23849,18.7946
1.24955,18.7560
1.26060,18.7174
1.27166,18.6788
1.28271,18.6402
1.29377,18.6015
1.30482,18.5629
1.31588,18.5243
1.32693,18.4857
1.33799,18.4471
1.34904,18.4085
1.36010,18.3699
1.37115,18.3313
1.38221,18.2927
1.39326,18.2541
1.40432,18.2155
1.41537,18.1768
1.42643,18.1382
1.43748,18.0996
1.44854,18.0610
1.45959,18.0224
1.47065,17.9838
1.48171,17.9452
1.49276,17.9066
1.50382,17.8680
1.51487,17.8294
1.52593,17.7908
1.53698,17.7521
1.54804,17.7135
1.55909,17.6749
1.57015,17.6363
1.58120,17.5977
1.59226,17.5591
1.60331,17.5205
1.61437,17.4819
1.62542,17.4433
1.63648,17.4047
1.64753,17.3661
1.65859,17.3275
1.66964,17.2888
1.67798,17.2580
1.68632,17.2149
1.69007,17.1821
1.69333,17.1421
1.69659,17.1021
1.69985,17.0621
1.70311,17.0221
1.70637,16.9821
1.70962,16.9421
1.71288,16.9021
1.71614,16.8621
1.71940,16.8221
1.72266,16.7821
1.72592,16.7421
1.72918,16.7021
1.73244,16.6621
1.73569,16.6221
1.73895,16.5821
1.74221,16.5421
1.74547,16.5021
1.74873,16.4621
1.75199,16.4221
1.75525,16.3821
1.75850,16.3421
1.76176,16.3021
1.76502,16.2621
1.76828,16.2220
1.77154,16.1820
1.77480,16.1420
1.77806,16.1020
1.78132,16.0620
1.78457,16.0220
1.78783,15.9820
1.79109,15.9420
1.79435,15.9020
1.79761,15.8620
1.80087,15.8220
1.80413,15.7820
1.80739,15.7420
1.81064,15.7020
1.81390,15.6620
1.81716,15.6220
1.81878,15.5867
1.81807,15.5520
1.81645,15.5074
1.81483,15.4628
1.81409,15.4309
1.81603,15.3895
1.82140,15.3483
1.83016,15.3077
1.83893,15.2778
1.85147,15.2396
1.86401,15.2013
1.87655,15.1630
1.88909,15.1247
1.90163,15.0864
1.91418,15.0481
1.92672,15.0098
1.93926,14.9715
1.95180,14.9332
1.96434,14.8949
1.97688,14.8567
1.98942,14.8184
2.00197,14.7801
2.01451,14.7418
2.02705,14.7035
2.03959,14.6652
2.05213,14.6269
2.06467,14.5886
2.07721,14.5503
2.08976,14.5121
2.10230,14.4738
2.11484,14.4355
2.12738,14.3972
2.13992,14.3589
2.15246,14.3206
2.16500,14.2823
2.17457,14.2527
2.18545,14.2103
2.19114,14.1779
2.19696,14.1369
2.20278,14.0960
2.20860,14.0551
2.21442,14.0141
2.22024,13.9732
2.22605,13.9322
2.23187,13.8913
2.23769,13.8503
2.24284,13.8206
2.25249,13.7815
2.26525,13.7433
2.27603,13.7149
2.29040,13.6770
2.30478,13.6391
2.31915,13.6012
2.33353,13.5633
2.34791,13.5255
2.36228,13.4876
2.37666,13.4497
2.39103,13.4118
2.40541,13.3739
2.41979,13.3360
2.43416,13.2982
2.44854,13.2603
2.46291,13.2224
2.47729,13.1845
2.49167,13.1466
2.50245,13.1182
2.51875,13.0801
2.53303,13.0524
2.55708,13.0092


==> pics/maze/bezier_fillet.csv <==
x,y
-10.969,-22.5
-10.928,-22.5
-10.888,-22.5
-10.847,-22.5
-10.806,-22.5
-10.766,-22.5
-10.725,-22.5
-10.685,-22.5
-10.644,-22.5
-10.603,-22.5
-10.563,-22.5
-10.522,-22.5
-10.481,-22.5
-10.441,-22.5
-10.400,-22.5
-10.360,-22.5
-10.319,-22.5
-10.278,-22.5
-10.238,-22.5
-10.207,-22.5
-10.205,-22.499
-10.202,-22.499
-10.199,-22.499
-10.196,-22.499
-10.193,-22.499
-10.189,-22.499
-10.186,-22.499
-10.182,-22.499
-10.178,-22.499
-10.173,-22.499
-10.169,-22.498
-10.164,-22.498
-10.159,-22.498
-10.154,-22.497
-10.149,-22.497
-10.145,-22.496
-10.141,-22.496
-10.137,-22.495
-10.133,-22.495
-10.130,-22.494
-10.126,-22.494
-10.123,-22.493
-10.121,-22.493
-10.118,-22.492
-10.116,-22.492
-10.076,-22.485
-10.036,-22.479
-9.9973,-22.472
-9.9576,-22.466
-9.9180,-22.459
-9.8784,-22.453
-9.8388,-22.446
-9.7992,-22.440
-9.7595,-22.433
-9.7199,-22.427
-9.6803,-22.420
-9.6407,-22.414
-9.6011,-22.407
-9.5615,-22.401
-9.5218,-22.394
-9.4822,-22.388
-9.4426,-22.381
-9.4030,-22.375
-9.3634,-22.368
-9.3237,-22.362
-9.2841,-22.355
-9.2445,-22.348
-9.2049,-22.342
-9.1653,-22.335
-9.1256,-22.329
-9.0860,-22.322
-9.0464,-22.316
-9.0068,-22.309
-8.9672,-22.303
-8.9275,-22.296
-8.8879,-22.290
-8.8483,-22.283
-8.8087,-22.277
-8.7691,-22.270
-8.7295,-22.264
-8.6898,-22.257
-8.6502,-22.251
-8.6106,-22.244
-8.5710,-22.238
-8.5314,-22.231
-8.4917,-22.225
-8.4521,-22.218
-8.4125,-22.211
-8.3729,-22.205
-8.3333,-22.198
-8.2936,-22.192
-8.2540,-22.185
-8.2144,-22.179
-8.1748,-22.172
-8.1352,-22.166
-8.0955,-22.159
-8.0559,-22.153
-8.0163,-22.146
-7.9767,-22.140
-7.9371,-22.133
-7.8974,-22.127
-7.8578,-22.120
-7.8182,-22.114
-7.7786,-22.107
-7.7390,-22.101
-7.7385,-22.101
-7.7377,-22.100
-7.7369,-22.100
-7.7360,-22.100
-7.7351,-22.100
-7.7341,-22.100
-7.7330,-22.100
-7.7318,-22.099
-7.7306,-22.099
-7.7294,-22.099
-7.7280,-22.099
-7.7266,-22.099
-7.7252,-22.098
-7.7238,-22.098
-7.7224,-22.098
-7.7211,-22.098
-7.7199,-22.098
-7.7187,-22.098
-7.7176,-22.097
-7.7165,-22.097
-7.7155,-22.097
-7.7146,-22.097
-7.7137,-22.097
-7.7130,-22.097
-7.7121,-22.097
-7.6822,-22.093
-7.6424,-22.089
-7.6026,-22.084
-7.5628,-22.080
-7.5229,-22.075
-7.4831,-22.070
-7.4433,-22.066
-7.4035,-22.061
-7.3637,-22.057
-7.3238,-22.052
-7.2840,-22.047
-7.2442,-22.043
-7.2044,-22.038
-7.1646,-22.034
-7.1247,-22.029
-7.0849,-22.024
-7.0451,-22.020
-7.0053,-22.015
-6.9655,-22.011
-6.9256,-22.006
-6.8858,-22.002
-6.8460,-21.997
-6.8062,-21.992
-6.7664,-21.988
-6.7265,-21.983
-6.6867,-21.979
-6.6469,-21.974
-6.6071,-21.969
-6.5673,-21.965
-6.5274,-21.960
-6.4876,-21.956
-6.4478,-21.951
-6.4080,-21.946
-6.3682,-21.942
-6.3283,-21.937
-6.2885,-21.933
-6.2487,-21.928
-6.2089,-21.923
-6.1691,-21.919
-6.1292,-21.914
-6.0894,-21.910
-6.0496,-21.905
-6.0098,-21.900
-5.9700,-21.896
-5.9301,-21.891
-5.8903,-21.887
-5.8505,-21.882
-5.8107,-21.877
-5.7709,-21.873
-5.7310,-21.868
-5.6912,-21.864
-5.6514,-21.859
-5.6116,-21.855
-5.5718,-21.850
-5.5319,-21.845
-5.4921,-21.841
-5.4523,-21.836
-5.4125,-21.832
-5.3727,-21.827
-5.3328,-21.822
-5.2930,-21.818
-5.2532,-21.813
-5.2134,-21.809
-5.1736,-21.804
-5.1536,-21.802
-5.1535,-21.802
-5.1534,-21.802
-5.1533,-21.802
-5.1532,-21.802
-5.1530,-21.802
-5.1529,-21.802
-5.1528,-21.802
-5.1526,-21.802
-5.1524,-21.802
-5.1522,-21.802
-5.1521,-21.801
-5.1519,-21.801
-5.1517,-21.801
-5.1515,-21.801
-5.1513,-21.801
-5.1511,-21.801
-5.1510,-21.801
-5.1508,-21.801
-5.1507,-21.801
-5.1505,-21.801
-5.1504,-21.801
-5.1503,-21.801
-5.1502,-21.801
-5.1501,-21.801
-5.1400,-21.800
-5.1001,-21.796
-5.0601,-21.791
-5.0202,-21.787
-4.9802,-21.783
-4.9403,-21.778
-4.9003,-21.774
-4.8604,-21.770
-4.8205,-21.765
-4.7805,-21.761
-4.7406,-21.757
-4.7006,-21.752
-4.6607,-21.748
-4.6207,-21.744
-4.5808,-21.739
-4.5409,-21.735
-4.5009,-21.731
-4.4610,-21.726
-4.4210,-21.722
-4.3811,-21.718
-4.3411,-21.713
-4.3012,-21.709
-4.2613,-21.705
-4.2213,-21.700
-4.1814,-21.696
-4.1414,-21.692
-4.1015,-21.687
-4.0615,-21.683
-4.0216,-21.679
-3.9817,-21.674
-3.9417,-21.670
-3.9018,-21.666
-3.8618,-21.661
-3.8219,-21.657
-3.7819,-21.653
-3.7420,-21.648
-3.7021,-21.644
-3.6621,-21.639
-3.6222,-21.635
-3.5822,-21.631
-3.5423,-21.626
-3.5023,-21.622
-3.4624,-21.618
-3.4225,-21.613
-3.3825,-21.609
-3.3426,-21.605
-3.3026,-21.600
-3.2627,-21.596
-3.2424,-21.594
-3.2410,-21.594
-3.2394,-21.594
-3.2378,-21.593
-3.2359,-21.593
-3.2340,-21.593
-3.2319,-21.593
-3.2297,-21.593
-3.2273,-21.592
-3.2248,-21.592
-3.2222,-21.592
-3.2195,-21.592
-3.2167,-21.592
-3.2138,-21.591
-3.2110,-21.591
-3.2084,-21.591
-3.2058,-21.591
-3.2034,-21.591
-3.2011,-21.591
-3.1989,-21.591
-3.1969,-21.591
-3.1950,-21.591
-3.1932,-21.591
-3.1916,-21.591
-3.1901,-21.591
-3.1790,-21.591
-3.1387,-21.590
-3.0984,-21.589
-3.0581,-21.589
-3.0178,-21.588
-2.9775,-21.588
-2.9372,-21.587
-2.8968,-21.587
-2.8565,-21.586
-2.8162,-21.586
-2.7759,-21.585
-2.7356,-21.585
-2.6953,-21.584
-2.6549,-21.584
-2.6146,-21.583
-2.5743,-21.583
-2.5340,-21.582
-2.4937,-21.582
-2.4534,-21.581
-2.4131,-21.581
-2.3727,-21.580
-2.3324,-21.580
-2.2921,-21.579
-2.2518,-21.579
-2.2115,-21.578
-2.1712,-21.578
-2.1308,-21.577
-2.0905,-21.577
-2.0502,-21.576
-2.0099,-21.576
-1.9696,-21.575
-1.9293,-21.575
-1.8890,-21.574
-1.8486,-21.574
-1.8083,-21.573
-1.7680,-21.573
-1.7277,-21.572
-1.6874,-21.572
-1.6471,-21.571
-1.6068,-21.571
-1.5765,-21.570
-1.5756,-21.570
-1.5746,-21.570
-1.5736,-21.570
-1.5724,-21.570
-1.5711,-21.570
-1.5698,-21.570
-1.5684,-21.570
-1.5669,-21.570
-1.5653,-21.570
-1.5636,-21.570
-1.5618,-21.570
-1.5600,-21.570
-1.5581,-21.570
-1.5563,-21.570
-1.5546,-21.569
-1.5529,-21.569
-1.5513,-21.569
-1.5498,-21.569
-1.5484,-21.569
-1.5470,-21.569
-1.5458,-21.569
-1.5446,-21.569
-1.5435,-21.569
-1.5425,-21.569
-1.5417,-21.569
-1.5016,-21.566
-1.4615,-21.563
-1.4214,-21.560
-1.3813,-21.557
-1.3412,-21.554
-1.3011,-21.551
-1.2610,-21.548
-1.2209,-21.545
-1.1809,-21.542
-1.1408,-21.539
-1.1007,-21.536
-1.0606,-21.533
-1.0205,-21.530
-0.9804,-21.527
-0.9403,-21.523
-0.9002,-21.520
-0.8602,-21.517
-0.8201,-21.514
-0.7800,-21.511
-0.7399,-21.508
-0.6998,-21.505
-0.6597,-21.502
-0.6196,-21.499
-0.5795,-21.496
-0.5394,-21.493
-0.4994,-21.490
-0.4593,-21.487
-0.4192,-21.484
-0.3791,-21.481
-0.3390,-21.478
-0.2989,-21.475
-0.2588,-21.472
-0.2187,-21.469
-0.1786,-21.466
-0.1386,-21.463
-0.0985,-21.460
-0.0584,-21.457
-0.0183,-21.454
0.02174,-21.451
0.06183,-21.448
0.10191,-21.445
0.14200,-21.442
0.18209,-21.439
0.20214,-21.438
0.20215,-21.438
0.20216,-21.438
0.20217,-21.438
0.20218,-21.438
0.20219,-21.438
0.20221,-21.438
0.20222,-21.438
0.20224,-21.438
0.20225,-21.438
0.20227,-21.438
0.20229,-21.438
0.20231,-21.438
0.20233,-21.438
0.20235,-21.438
0.20236,-21.438
0.20238,-21.438
0.20240,-21.438
0.20241,-21.438
0.20243,-21.438
0.20244,-21.438
0.20245,-21.438
0.20246,-21.438
0.20247,-21.438
0.20248,-21.438
0.21255,-21.437
0.25278,-21.434
0.29301,-21.431
0.33325,-21.428
0.37348,-21.425
0.41371,-21.422
0.45394,-21.419
0.49417,-21.416
0.53441,-21.413
0.57464,-21.410
0.61487,-21.407
0.65510,-21.404
0.69534,-21.401
0.73557,-21.398
0.77580,-21.395
0.81603,-21.392
0.85626,-21.389
0.89650,-21.386
0.93673,-21.383
0.97696,-21.380
1.01719,-21.377
1.05743,-21.374
1.09766,-21.371
1.13789,-21.368
1.17812,-21.365
1.21836,-21.362
1.25859,-21.359
1.29882,-21.356
1.33905,-21.353
1.37928,-21.350
1.38952,-21.349
1.38992,-21.349
1.39036,-21.349
1.39083,-21.349
1.39134,-21.349
1.39189,-21.349
1.39248,-21.349
1.39310,-21.349
1.39375,-21.349
1.39444,-21.349
1.39516,-21.349
1.39592,-21.349
1.39670,-21.349
1.39749,-21.349
1.39824,-21.349
1.39896,-21.349
1.39965,-21.349
1.40031,-21.349
1.40093,-21.349
1.40151,-21.348
1.40206,-21.348
1.40257,-21.348
1.40304,-21.348
1.40348,-21.348
1.40387,-21.348
1.42423,-21.346
1.46459,-21.342
1.50495,-21.338
1.54530,-21.334
1.58566,-21.330
1.62602,-21.326
1.66637,-21.322
1.70673,-21.318
1.74709,-21.314
1.78745,-21.310
1.82780,-21.305
1.86816,-21.301
1.90852,-21.297
1.94888,-21.293
1.98923,-21.289
2.02959,-21.285
2.06995,-21.281
2.11030,-21.277
2.15066,-21.273
2.19102,-21.269
2.23138,-21.265
2.27173,-21.261
2.31209,-21.257
2.35245,-21.253
2.38271,-21.249
2.38289,-21.249
2.38309,-21.249
2.38331,-21.249
2.38354,-21.249
2.38379,-21.249
2.38406,-21.249
2.38435,-21.249
2.38466,-21.249
2.38498,-21.249
2.38531,-21.249
2.38566,-21.249
2.38603,-21.249
2.38641,-21.249
2.38677,-21.249
2.38713,-21.249
2.38746,-21.249
2.38778,-21.249
2.38809,-21.249
2.38837,-21.249
2.38865,-21.249
2.38890,-21.249
2.38913,-21.249
2.38935,-21.249
2.38955,-21.249
2.38973,-21.249
2.43207,-21.245
2.47442,-21.241
2.51676,-21.238
2.55911,-21.234
2.60146,-21.230
2.62271,-21.228
2.62308,-21.228
2.62347,-21.228
2.62391,-21.228
2.62438,-21.228
2.62489,-21.228
2.62543,-21.228
2.62600,-21.228
2.62661,-21.228
2.62725,-21.228
2.62792,-21.228
2.62862,-21.228
2.62934,-21.228
2.63009,-21.228
2.63080,-21.228
2.63149,-21.227
2.63214,-21.227
2.63276,-21.227
2.63335,-21.227
2.63391,-21.227
2.63443,-21.227
2.63492,-21.227
2.63537,-21.227
2.63579,-21.227
2.63617,-21.227
2.64642,-21.226
2.68640,-21.221
2.72637,-21.217
2.76635,-21.212
2.80633,-21.208
2.84630,-21.203
2.88628,-21.199
2.92626,-21.194
2.96624,-21.190
3.00621,-21.185
3.04619,-21.181
3.08617,-21.176
3.12614,-21.171
3.16612,-21.167
3.20610,-21.162
3.24607,-21.158
3.28605,-21.153
3.32603,-21.149
3.36600,-21.144
3.40598,-21.140
3.44596,-21.135
3.48594,-21.131
3.52591,-21.126
3.56589,-21.122
3.60587,-21.117
3.64584,-21.113
3.68582,-21.108
3.72580,-21.104
3.76577,-21.099
3.78610,-21.097
3.78755,-21.097
3.78914,-21.096
3.79089,-21.096
3.79278,-21.096
3.79481,-21.096
3.79697,-21.096
3.79928,-21.095
3.80171,-21.095
3.80427,-21.095
3.80696,-21.095
3.80977,-21.095
3.81271,-21.094
3.81569,-21.094
3.81856,-21.094
3.82132,-21.094
3.82395,-21.094
3.82646,-21.094
3.82884,-21.094
3.83108,-21.094
3.83319,-21.093
3.83516,-21.093
3.83699,-21.093
3.83867,-21.093
3.84020,-21.093
3.85136,-21.093
3.89181,-21.093
3.93226,-21.092
3.97271,-21.091
4.01316,-21.091
4.05361,-21.090
4.09406,-21.090
4.13451,-21.089
4.17496,-21.089
4.21541,-21.088
4.25586,-21.088
4.29631,-21.087
4.33676,-21.087
4.37721,-21.086
4.41766,-21.085
4.45811,-21.085
4.49856,-21.084
4.53901,-21.084
4.57946,-21.083
4.61991,-21.083
4.66036,-21.082
4.70081,-21.082
4.74126,-21.081
4.78171,-21.080
4.82216,-21.080
4.86261,-21.079
4.86593,-21.079
4.87078,-21.079
4.87610,-21.079
4.88188,-21.079
4.88810,-21.079
4.89474,-21.078
4.90180,-21.078
4.90927,-21.077
4.91712,-21.076
4.92534,-21.076
4.93393,-21.074
4.94286,-21.073
4.95211,-21.072
4.96117,-21.070
4.96984,-21.068
4.97811,-21.066
4.98597,-21.065
4.99343,-21.063
5.00046,-21.061
5.00706,-21.059
5.01324,-21.057
5.01897,-21.055
5.02426,-21.054
5.02910,-21.052
5.03450,-21.050
5.06415,-21.040
5.10368,-21.027
5.14322,-21.014
5.18275,-21.001
5.22228,-20.988
5.26182,-20.974
5.30135,-20.961
5.30186,-20.961
5.30260,-20.961
5.30341,-20.961
5.30429,-20.960
5.30525,-20.960
5.30627,-20.960
5.30735,-20.959
5.30851,-20.959
5.30972,-20.958
5.31100,-20.958
5.31234,-20.958
5.31374,-20.957
5.31520,-20.957
5.31663,-20.956
5.31800,-20.956
5.31932,-20.956
5.32058,-20.955
5.32177,-20.955
5.32290,-20.954
5.32397,-20.954
5.32497,-20.954
5.32590,-20.954
5.32676,-20.953
5.32754,-20.953
5.32842,-20.953
5.35893,-20.944
5.39960,-20.933
5.44027,-20.922
5.48094,-20.910
5.52161,-20.899
5.56228,-20.888
5.57954,-20.883
5.59431,-20.879
5.60979,-20.874
5.62592,-20.870
5.64264,-20.865
5.65989,-20.859
5.67759,-20.853
5.69570,-20.847
5.71414,-20.840
5.73286,-20.833
5.75178,-20.825
5.77085,-20.816
5.78999,-20.807
5.80916,-20.797
5.82828,-20.787
5.84729,-20.775
5.86613,-20.763
5.88474,-20.750
5.90304,-20.737
5.92098,-20.722
5.93850,-20.706
5.95552,-20.690
5.97199,-20.672
5.98785,-20.654
6.00303,-20.634
6.01739,-20.613
6.03054,-20.592
6.04245,-20.571
6.05318,-20.549
6.06278,-20.528
6.07131,-20.506
6.07882,-20.484
6.08537,-20.462
6.09102,-20.440
6.09582,-20.418
6.09982,-20.396
6.10309,-20.375
6.10568,-20.353
6.10764,-20.332
6.10903,-20.311
6.10990,-20.291
6.11032,-20.271
6.11033,-20.251
6.10999,-20.232
6.10937,-20.213
6.10850,-20.195
6.10746,-20.178
6.10629,-20.161
6.10505,-20.145
6.10380,-20.130
6.10150,-20.102
6.09813,-20.062
6.09476,-20.021
6.09138,-19.981
6.08801,-19.941
6.08463,-19.901
6.08126,-19.860
6.07789,-19.820
6.07451,-19.780
6.07114,-19.739
6.06776,-19.699
6.06439,-19.659
6.06350,-19.648
6.06340,-19.647
6.06330,-19.645
6.06318,-19.644
6.06307,-19.643
6.06294,-19.641
6.06282,-19.639
6.06269,-19.637
6.06257,-19.635
6.06245,-19.633
6.06232,-19.631
6.06221,-19.629
6.06210,-19.627
6.06200,-19.624
6.06192,-19.622
6.06185,-19.620
6.06179,-19.618
6.06174,-19.616
6.06170,-19.614
6.06167,-19.612
6.06165,-19.610
6.06163,-19.609
6.06162,-19.608
6.06161,-19.606
6.06160,-19.605
6.06149,-19.584
6.06129,-19.544
6.06109,-19.504
6.06088,-19.464
6.06068,-19.424
6.06047,-19.384
6.06027,-19.344
6.06006,-19.304
6.05986,-19.264
6.05966,-19.224
6.05945,-19.183
6.05925,-19.143
6.05904,-19.103
6.05884,-19.063
6.05863,-19.023
6.05843,-18.983
6.05823,-18.943
6.05802,-18.903
6.05782,-18.863
6.05761,-18.822
6.05741,-18.782
6.05720,-18.742
6.05700,-18.702
6.05680,-18.662
6.05659,-18.622
6.05639,-18.582
6.05618,-18.542
6.05598,-18.502
6.05577,-18.461
6.05557,-18.421
6.05537,-18.381
6.05516,-18.341
6.05496,-18.301
6.05475,-18.261
6.05455,-18.221
6.05434,-18.181
6.05414,-18.141
6.05394,-18.101
6.05373,-18.060
6.05353,-18.020
6.05332,-17.980
6.05312,-17.940
6.05291,-17.900
6.05271,-17.860
6.05250,-17.820
6.05230,-17.780
6.05210,-17.740
6.05189,-17.699
6.05169,-17.659
6.05148,-17.619
6.05128,-17.579
6.05107,-17.539
6.05087,-17.499
6.05067,-17.459
6.05046,-17.419
6.05046,-17.418
6.05046,-17.418
6.05046,-17.417
6.05045,-17.417
6.05045,-17.416
6.05045,-17.415
6.05045,-17.415
6.05045,-17.414
6.05046,-17.413
6.05046,-17.412
6.05047,-17.411
6.05048,-17.410
6.05049,-17.409
6.05050,-17.408
6.05051,-17.407
6.05053,-17.406
6.05054,-17.406
6.05056,-17.405
6.05058,-17.404
6.05059,-17.403
6.05061,-17.403
6.05063,-17.402
6.05064,-17.401
6.05065,-17.401
6.05067,-17.400
6.05151,-17.370
6.05263,-17.330
6.05375,-17.289
6.05488,-17.249
6.05600,-17.209
6.05712,-17.168
6.05824,-17.128
6.05936,-17.088
6.06048,-17.047
6.06160,-17.007
6.06272,-16.967
6.06384,-16.926
6.06496,-16.886
6.06609,-16.846
6.06721,-16.806
6.06833,-16.765
6.06945,-16.725
6.07057,-16.685
6.07169,-16.644
6.07281,-16.604
6.07393,-16.564
6.07505,-16.523
6.07618,-16.483
6.07730,-16.443
6.07842,-16.402
6.07954,-16.362
6.08066,-16.322
6.08178,-16.281
6.08290,-16.241
6.08402,-16.201
6.08514,-16.160
6.08627,-16.120
6.08739,-16.080
6.08851,-16.039
6.08963,-15.999
6.09075,-15.959
6.09187,-15.918
6.09299,-15.878
6.09355,-15.858
6.09356,-15.858
6.09356,-15.858
6.09356,-15.858
6.09356,-15.857
6.09357,-15.857
6.09357,-15.857
6.09357,-15.857
6.09358,-15.857
6.09358,-15.857
6.09359,-15.857
6.09359,-15.856
6.09360,-15.856
6.09360,-15.856
6.09361,-15.856
6.09361,-15.856
6.09362,-15.856
6.09362,-15.856
6.09363,-15.855
6.09363,-15.855
6.09364,-15.855
6.09364,-15.855
6.09364,-15.855
6.09365,-15.855
6.09365,-15.855
6.09399,-15.844
6.09536,-15.804
6.09673,-15.763
6.09810,-15.722
6.09947,-15.682
6.10084,-15.641
6.10221,-15.600
6.10358,-15.559
6.10495,-15.519
6.10632,-15.478
6.10769,-15.437
6.10906,-15.396
6.11043,-15.356
6.11180,-15.315
6.11317,-15.274
6.11454,-15.233
6.11591,-15.193
6.11728,-15.152
6.11738,-15.149
6.11753,-15.144
6.11765,-15.139
6.11775,-15.134
6.11779,-15.128
6.11777,-15.121
6.11767,-15.115
6.11746,-15.108
6.11713,-15.100
6.11667,-15.092
6.11606,-15.084
6.11527,-15.075
6.11430,-15.066
6.11320,-15.058
6.11199,-15.049
6.11070,-15.041
6.10935,-15.034
6.10797,-15.027
6.10656,-15.020
6.10515,-15.014
6.10375,-15.008
6.10240,-15.002
6.10110,-14.997
6.09988,-14.992
6.09849,-14.987
6.09065,-14.958
6.08020,-14.918
6.06975,-14.879
6.05930,-14.840
6.04884,-14.800
6.03839,-14.761
6.02794,-14.722
6.01749,-14.683
6.00703,-14.643
5.99658,-14.604
5.98613,-14.565
5.97568,-14.526
5.96522,-14.486
5.95477,-14.447
5.95065,-14.432
5.94749,-14.420
5.94411,-14.408
5.94049,-14.395
5.93659,-14.381
5.93239,-14.367
5.92786,-14.353
5.92297,-14.339
5.91768,-14.324
5.91198,-14.308
5.90583,-14.293
5.89920,-14.277
5.89206,-14.261
5.88439,-14.246
5.87616,-14.230
5.86733,-14.214
5.85788,-14.198
5.84777,-14.182
5.83699,-14.166
5.82549,-14.150
5.81326,-14.135
5.80026,-14.120
5.78646,-14.105
5.77183,-14.090
5.75636,-14.076
5.74007,-14.062
5.72344,-14.050
5.70659,-14.038
5.68956,-14.027
5.67238,-14.016
5.65509,-14.007
5.63773,-13.998
5.62034,-13.990
5.60295,-13.983
5.58561,-13.976
5.56835,-13.971
5.55121,-13.965
5.53422,-13.960
5.51743,-13.956
5.50087,-13.952
5.48458,-13.949
5.46860,-13.946
5.45296,-13.943
5.43771,-13.941
5.42288,-13.939
5.40850,-13.937
5.39463,-13.935
5.38129,-13.934
5.36852,-13.933
5.35637,-13.932
5.31873,-13.928
5.31526,-13.928
5.31018,-13.928
5.30462,-13.927
5.29859,-13.926
5.29210,-13.926
5.28517,-13.925
5.27782,-13.924
5.27007,-13.922
5.26192,-13.921
5.25339,-13.919
5.24450,-13.917
5.23528,-13.915
5.22574,-13.913
5.21641,-13.910
5.20750,-13.908
5.19902,-13.905
5.19097,-13.903
5.18335,-13.900
5.17617,-13.897
5.16943,-13.895
5.16315,-13.892
5.15732,-13.890
5.15194,-13.888
5.14703,-13.885
5.14155,-13.883
5.11350,-13.871
5.07608,-13.855
5.03867,-13.838
5.00126,-13.822
4.96385,-13.806
4.92643,-13.789
4.88902,-13.773
4.85161,-13.757
4.81420,-13.740
4.77678,-13.724
4.73937,-13.708
4.70196,-13.691
4.70119,-13.691
4.70006,-13.690
4.69882,-13.690
4.69747,-13.689
4.69603,-13.689
4.69448,-13.688
4.69283,-13.687
4.69109,-13.686
4.68926,-13.686
4.68733,-13.685
4.68533,-13.684
4.68323,-13.683
4.68107,-13.682
4.67894,-13.681
4.67691,-13.680
4.67497,-13.679
4.67312,-13.678
4.67137,-13.677
4.66971,-13.676
4.66816,-13.675
4.66670,-13.674
4.66535,-13.674
4.66410,-13.673
4.66296,-13.672
4.66169,-13.672
4.63489,-13.657
4.59916,-13.638
4.56343,-13.619
4.52770,-13.600
4.49197,-13.581
4.45624,-13.562
4.42051,-13.543
4.38478,-13.524
4.34905,-13.505
4.31332,-13.485
4.27759,-13.466
4.24186,-13.447
4.20613,-13.428
4.17040,-13.409
4.13467,-13.390
4.09894,-13.371
4.06321,-13.352
4.02748,-13.333
3.99175,-13.313
3.95602,-13.294
3.92029,-13.275
3.88456,-13.256
3.84882,-13.237
3.81309,-13.218
3.77736,-13.199
3.74163,-13.180
3.70590,-13.161
3.67911,-13.146
3.67897,-13.146
3.67883,-13.146
3.67867,-13.146
3.67849,-13.146
3.67831,-13.146
3.67811,-13.146
3.67789,-13.146
3.67767,-13.145
3.67743,-13.145
3.67718,-13.145
3.67692,-13.145
3.67665,-13.145
3.67637,-13.145
3.67609,-13.145
3.67583,-13.144
3.67558,-13.144
3.67534,-13.144
3.67512,-13.144
3.67490,-13.144
3.67470,-13.144
3.67451,-13.144
3.67434,-13.144
3.67418,-13.144
3.67403,-13.144
3.67390,-13.143
3.63770,-13.125
3.60150,-13.106
3.56530,-13.087
3.52910,-13.068
3.49290,-13.049
3.45671,-13.030
3.42051,-13.011
3.38431,-12.992
3.34811,-12.974
3.31191,-12.955
3.27571,-12.936
3.23951,-12.917
3.23026,-12.912
3.22983,-12.912
3.22935,-12.912
3.22883,-12.911
3.22826,-12.911
3.22766,-12.911
3.22701,-12.910
3.22633,-12.910
3.22560,-12.910
3.22484,-12.909
3.22404,-12.909
3.22321,-12.908
3.22234,-12.908
3.22147,-12.908
3.22063,-12.907
3.21982,-12.907
3.21906,-12.906
3.21833,-12.906
3.21764,-12.906
3.21698,-12.905
3.21637,-12.905
3.21580,-12.905
3.21527,-12.905
3.21478,-12.904
3.21434,-12.904
3.19588,-12.895
3.15937,-12.878
3.12287,-12.860
3.08636,-12.843
3.04985,-12.825
3.01334,-12.808
2.97683,-12.790
2.94032,-12.772
2.90381,-12.755
2.86730,-12.737
2.83080,-12.720
2.79429,-12.702
2.75778,-12.685
2.74864,-12.680
2.74863,-12.680
2.74861,-12.680
2.74859,-12.680
2.74857,-12.680
2.74854,-12.680
2.74852,-12.680
2.74849,-12.680
2.74846,-12.680
2.74843,-12.680
2.74840,-12.680
2.74837,-12.680
2.74834,-12.680
2.74830,-12.680
2.74827,-12.680
2.74824,-12.680
2.74821,-12.680
2.74818,-12.680
2.74816,-12.680
2.74813,-12.680
2.74811,-12.680
2.74809,-12.680
2.74807,-12.680
2.74805,-12.680
2.74803,-12.680
2.72992,-12.671
2.69372,-12.654
2.65751,-12.637
2.62131,-12.619
2.58510,-12.602
2.54890,-12.585
2.51270,-12.567
2.47649,-12.550
2.44029,-12.532
2.40408,-12.515
2.36788,-12.498
2.33168,-12.480
2.29547,-12.463
2.25927,-12.446
2.22306,-12.428
2.18686,-12.411
2.15066,-12.394
2.11445,-12.376
2.07825,-12.359
2.04204,-12.342
2.00584,-12.324
1.96964,-12.307
1.93343,-12.290
1.89723,-12.272
1.86102,-12.255
1.82482,-12.238
1.78862,-12.220
1.75241,-12.203
1.71621,-12.185
1.68000,-12.168
1.64380,-12.151
1.60760,-12.133
1.57139,-12.116
1.53519,-12.099
1.49899,-12.081
1.46278,-12.064
1.42658,-12.047
1.42629,-12.047
1.42587,-12.046
1.42540,-12.046
1.42490,-12.046
1.42436,-12.046
1.42378,-12.045
1.42316,-12.045
1.42251,-12.045
1.42182,-12.044
1.42110,-12.044
1.42034,-12.044
1.41955,-12.043
1.41874,-12.043
1.41793,-12.042
1.41716,-12.042
1.41643,-12.042
1.41573,-12.041
1.41506,-12.041
1.41443,-12.041
1.41384,-12.040
1.41328,-12.040
1.41277,-12.040
1.41229,-12.040
1.41186,-12.039
1.41137,-12.039
1.38440,-12.025
1.34843,-12.007
1.31247,-11.988
1.27651,-11.969
1.24055,-11.951
1.20459,-11.932
1.16862,-11.914
1.13266,-11.895
1.09670,-11.876
1.06074,-11.858
1.02477,-11.839
0.98881,-11.821
0.95285,-11.802
0.91689,-11.783
0.88092,-11.765
0.84496,-11.746
0.80900,-11.728
0.77304,-11.709
0.73708,-11.691
0.70111,-11.672
0.66515,-11.653
0.62919,-11.635
0.59323,-11.616
0.55726,-11.598
0.52130,-11.579
0.48534,-11.560
0.44938,-11.542
0.41341,-11.523
0.37745,-11.505
0.34149,-11.486
0.32334,-11.477
0.32261,-11.476
0.32180,-11.476
0.32092,-11.475
0.31996,-11.475
0.31894,-11.474
0.31784,-11.474
0.31667,-11.473
0.31544,-11.473
0.31414,-11.472
0.31277,-11.471
0.31134,-11.471
0.30984,-11.470
0.30832,-11.469
0.30685,-11.468
0.30544,-11.468
0.30409,-11.467
0.30281,-11.467
0.30159,-11.466
0.30044,-11.465
0.29935,-11.465
0.29834,-11.464
0.29740,-11.464
0.29653,-11.464
0.29574,-11.463
0.28596,-11.459
0.24898,-11.442
0.21200,-11.426
0.17502,-11.409
0.13804,-11.393
0.10106,-11.376
0.06408,-11.360
0.02710,-11.343
-0.0098,-11.326
-0.0468,-11.310
-0.0838,-11.293
-0.1208,-11.277
-0.1577,-11.260
-0.1947,-11.244
-0.2317,-11.227
-0.2687,-11.210
-0.3057,-11.194
-0.3334,-11.181
-0.3383,-11.179
-0.3438,-11.177
-0.3497,-11.174
-0.3561,-11.171
-0.3630,-11.168
-0.3702,-11.164
-0.3778,-11.160
-0.3858,-11.155
-0.3941,-11.151
-0.4027,-11.146
-0.4116,-11.140
-0.4207,-11.134
-0.4300,-11.128
-0.4388,-11.121
-0.4472,-11.115
-0.4550,-11.109
-0.4624,-11.102
-0.4694,-11.097
-0.4758,-11.091
-0.4818,-11.085
-0.4874,-11.080
-0.4925,-11.075
-0.4972,-11.071
-0.5014,-11.066
-0.5052,-11.063
-0.5336,-11.034
-0.5619,-11.005
-0.5903,-10.977
-0.6186,-10.948
-0.6470,-10.920
-0.6754,-10.891
-0.7037,-10.863
-0.7321,-10.834
-0.7604,-10.805
-0.7888,-10.777
-0.8171,-10.748
-0.8455,-10.720
-0.8739,-10.691
-0.9022,-10.663
-0.9306,-10.634
-0.9589,-10.605
-0.9873,-10.577
-1.0157,-10.548
-1.0440,-10.520
-1.0724,-10.491
-1.1007,-10.463
-1.1291,-10.434
-1.1575,-10.405
-1.1858,-10.377
-1.2142,-10.348
-1.2425,-10.320
-1.2709,-10.291
-1.2992,-10.263
-1.3276,-10.234
-1.3560,-10.205
-1.3843,-10.177
-1.4127,-10.148
-1.4410,-10.120
-1.4694,-10.091
-1.4978,-10.063
-1.5261,-10.034
-1.5545,-10.005
-1.5828,-9.9773
-1.6112,-9.9488
-1.6396,-9.9202
-1.6679,-9.8916
-1.6963,-9.8630
-1.7246,-9.8345
-1.7530,-9.8059
-1.7813,-9.7773
-1.8097,-9.7488
-1.8381,-9.7202
-1.8664,-9.6916
-1.8948,-9.6630
-1.9231,-9.6345
-1.9515,-9.6059
-1.9799,-9.5773
-2.0082,-9.5488
-2.0366,-9.5202
-2.0649,-9.4916
-2.0933,-9.4630
-2.1146,-9.4416
-2.1157,-9.4405
-2.1169,-9.4393
-2.1182,-9.4380
-2.1197,-9.4365
-2.1212,-9.4350
-2.1229,-9.4333
-2.1247,-9.4316
-2.1266,-9.4298
-2.1286,-9.4279
-2.1307,-9.4259
-2.1330,-9.4238
-2.1353,-9.4216
-2.1378,-9.4194
-2.1401,-9.4173
-2.1424,-9.4153
-2.1446,-9.4134
-2.1468,-9.4116
-2.1488,-9.4098
-2.1507,-9.4082
-2.1525,-9.4067
-2.1542,-9.4053
-2.1557,-9.4040
-2.1572,-9.4028
-2.1585,-9.4018
-2.1597,-9.4008
-2.1911,-9.3754
-2.2225,-9.3500
-2.2538,-9.3246
-2.2852,-9.2992
-2.3165,-9.2738
-2.3479,-9.2484
-2.3793,-9.2230
-2.4106,-9.1976
-2.4420,-9.1722
-2.4734,-9.1468
-2.5047,-9.1214
-2.5361,-9.0960
-2.5674,-9.0706
-2.5988,-9.0452
-2.6302,-9.0198
-2.6615,-8.9944
-2.6929,-8.9690
-2.7242,-8.9436
-2.7556,-8.9182
-2.7870,-8.8928
-2.8183,-8.8674
-2.8497,-8.8420
-2.8810,-8.8166
-2.9124,-8.7912
-2.9438,-8.7658
-2.9751,-8.7404
-3.0065,-8.7150
-3.0378,-8.6896
-3.0692,-8.6642
-3.1006,-8.6388
-3.1166,-8.6259
-3.1180,-8.6247
-3.1197,-8.6234
-3.1214,-8.6219
-3.1233,-8.6204
-3.1253,-8.6187
-3.1275,-8.6168
-3.1298,-8.6149
-3.1322,-8.6128
-3.1347,-8.6106
-3.1373,-8.6083
-3.1400,-8.6059
-3.1428,-8.6033
-3.1457,-8.6007
-3.1484,-8.5982
-3.1510,-8.5957
-3.1534,-8.5933
-3.1557,-8.5911
-3.1579,-8.5889
-3.1600,-8.5868
-3.1619,-8.5849
-3.1637,-8.5831
-3.1653,-8.5814
-3.1668,-8.5798
-3.1682,-8.5783
-3.1761,-8.5701
-3.2040,-8.5408
-3.2319,-8.5116
-3.2599,-8.4823
-3.2878,-8.4531
-3.3157,-8.4238
-3.3436,-8.3946
-3.3715,-8.3653
-3.3994,-8.3361
-3.4273,-8.3068
-3.4552,-8.2776
-3.4832,-8.2483
-3.5111,-8.2191
-3.5390,-8.1898
-3.5669,-8.1606
-3.5948,-8.1313
-3.6227,-8.1021
-3.6506,-8.0729
-3.6785,-8.0436
-3.7065,-8.0144
-3.7344,-7.9851
-3.7623,-7.9559
-3.7902,-7.9266
-3.8181,-7.8974
-3.8460,-7.8681
-3.8739,-7.8389
-3.9018,-7.8096
-3.9298,-7.7804
-3.9299,-7.7802
-3.9301,-7.7800
-3.9303,-7.7798
-3.9306,-7.7795
-3.9309,-7.7792
-3.9312,-7.7789
-3.9315,-7.7786
-3.9318,-7.7782
-3.9322,-7.7779
-3.9325,-7.7775
-3.9329,-7.7771
-3.9333,-7.7767
-3.9338,-7.7762
-3.9342,-7.7758
-3.9346,-7.7754
-3.9349,-7.7750
-3.9353,-7.7746
-3.9357,-7.7743
-3.9360,-7.7740
-3.9363,-7.7736
-3.9366,-7.7733
-3.9369,-7.7731
-3.9371,-7.7728
-3.9373,-7.7726
-3.9376,-7.7723
-3.9591,-7.7507
-3.9877,-7.7219
-4.0163,-7.6931
-4.0449,-7.6643
-4.0736,-7.6354
-4.1022,-7.6066
-4.1308,-7.5778
-4.1595,-7.5490
-4.1881,-7.5201
-4.2167,-7.4913
-4.2453,-7.4625
-4.2740,-7.4337
-4.3026,-7.4049
-4.3312,-7.3760
-4.3599,-7.3472
-4.3885,-7.3184
-4.4171,-7.2896
-4.4458,-7.2608
-4.4744,-7.2319
-4.5030,-7.2031
-4.5176,-7.1884
-4.5189,-7.1871
-4.5204,-7.1856
-4.5220,-7.1840
-4.5237,-7.1823
-4.5256,-7.1805
-4.5276,-7.1785
-4.5298,-7.1765
-4.5320,-7.1743
-4.5344,-7.1721
-4.5370,-7.1697
-4.5397,-7.1673
-4.5425,-7.1648
-4.5453,-7.1622
-4.5481,-7.1598
-4.5508,-7.1575
-4.5534,-7.1553
-4.5559,-7.1533
-4.5582,-7.1513
-4.5605,-7.1495
-4.5626,-7.1478
-4.5645,-7.1462
-4.5664,-7.1448
-4.5681,-7.1434
-4.5696,-7.1422
-4.5788,-7.1351
-4.6112,-7.1098
-4.6436,-7.0846
-4.6760,-7.0594
-4.7084,-7.0341
-4.7408,-7.0089
-4.7732,-6.9836
-4.8056,-6.9584
-4.8380,-6.9331
-4.8704,-6.9079
-4.9028,-6.8826
-4.9271,-6.8637
-4.9287,-6.8624
-4.9306,-6.8610
-4.9325,-6.8595
-4.9347,-6.8578
-4.9370,-6.8559
-4.9394,-6.8539
-4.9420,-6.8518
-4.9447,-6.8496
-4.9475,-6.8471
-4.9505,-6.8446
-4.9536,-6.8419
-4.9568,-6.8391
-4.9600,-6.8362
-4.9632,-6.8333
-4.9662,-6.8305
-4.9690,-6.8278
-4.9717,-6.8252
-4.9742,-6.8227
-4.9766,-6.8204
-4.9788,-6.8182
-4.9809,-6.8161
-4.9828,-6.8141
-4.9845,-6.8123
-4.9861,-6.8106
-4.9876,-6.8091
-5.0160,-6.7795
-5.0444,-6.7498
-5.0728,-6.7202
-5.1012,-6.6905
-5.1297,-6.6608
-5.1581,-6.6312
-5.1865,-6.6015
-5.2149,-6.5719
-5.2433,-6.5422
-5.2718,-6.5126
-5.3002,-6.4829
-5.3286,-6.4532
-5.3570,-6.4236
-5.3718,-6.4081
-5.3743,-6.4055
-5.3771,-6.4027
-5.3800,-6.3995
-5.3832,-6.3960
-5.3866,-6.3923
-5.3902,-6.3883
-5.3940,-6.3840
-5.3979,-6.3794
-5.4019,-6.3745
-5.4061,-6.3693
-5.4104,-6.3639
-5.4148,-6.3581
-5.4192,-6.3522
-5.4234,-6.3465
-5.4273,-6.3409
-5.4309,-6.3355
-5.4344,-6.3303
-5.4375,-6.3254
-5.4405,-6.3207
-5.4432,-6.3163
-5.4458,-6.3121
-5.4481,-6.3082
-5.4502,-6.3046
-5.4521,-6.3013
-5.4584,-6.2903
-5.4786,-6.2551
-5.4987,-6.2200
-5.5189,-6.1849
-5.5391,-6.1497
-5.5592,-6.1146
-5.5794,-6.0795
-5.5996,-6.0443
-5.6197,-6.0092
-5.6399,-5.9741
-5.6601,-5.9389
-5.6803,-5.9038
-5.7004,-5.8687
-5.7206,-5.8335
-5.7408,-5.7984
-5.7609,-5.7633
-5.7811,-5.7281
-5.8013,-5.6930
-5.8214,-5.6579
-5.8416,-5.6227
-5.8618,-5.5876
-5.8819,-5.5525
-5.9021,-5.5174
-5.9223,-5.4822
-5.9424,-5.4471
-5.9494,-5.4349
-5.9536,-5.4275
-5.9582,-5.4193
-5.9630,-5.4104
-5.9681,-5.4007
-5.9732,-5.3903
-5.9785,-5.3791
-5.9838,-5.3671
-5.9890,-5.3544
-5.9941,-5.3409
-5.9991,-5.3267
-6.0038,-5.3117
-6.0082,-5.2959
-6.0120,-5.2801
-6.0152,-5.2647
-6.0179,-5.2498
-6.0200,-5.2356
-6.0216,-5.2219
-6.0229,-5.2089
-6.0237,-5.1965
-6.0243,-5.1849
-6.0246,-5.1740
-6.0248,-5.1638
-6.0248,-5.1545
-6.0247,-5.1460
-6.0244,-5.1216
-6.0240,-5.0808
-6.0235,-5.0400
-6.0230,-4.9992
-6.0226,-4.9583
-6.0221,-4.9175
-6.0216,-4.8767
-6.0212,-4.8359
-6.0209,-4.8131
-6.0208,-4.8029
-6.0205,-4.7917
-6.0201,-4.7795
-6.0194,-4.7664
-6.0183,-4.7525
-6.0168,-4.7377
-6.0148,-4.7221
-6.0121,-4.7058
-6.0089,-4.6888
-6.0048,-4.6712
-6.0000,-4.6531
-5.9942,-4.6344
-5.9875,-4.6156
-5.9804,-4.5978
-5.9730,-4.5809
-5.9653,-4.5650
-5.9574,-4.5501
-5.9495,-4.5361
-5.9415,-4.5230
-5.9337,-4.5108
-5.9261,-4.4996
-5.9188,-4.4892
-5.9119,-4.4798
-5.9055,-4.4712
-5.8950,-4.4573
-5.8705,-4.4250
-5.8461,-4.3927
-5.8216,-4.3605
-5.7972,-4.3282
-5.7727,-4.2959
-5.7483,-4.2636
-5.7238,-4.2313
-5.6994,-4.1991
-5.6749,-4.1668
-5.6505,-4.1345
-5.6260,-4.1022
-5.6016,-4.0699
-5.5832,-4.0457
-5.5785,-4.0395
-5.5733,-4.0327
-5.5675,-4.0253
-5.5611,-4.0174
-5.5541,-4.0090
-5.5465,-4.0003
-5.5382,-3.9912
-5.5292,-3.9818
-5.5196,-3.9722
-5.5092,-3.9625
-5.4981,-3.9526
-5.4862,-3.9427
-5.4737,-3.9328
-5.4612,-3.9237
-5.4490,-3.9152
-5.4370,-3.9075
-5.4254,-3.9004
-5.4141,-3.8940
-5.4033,-3.8881
-5.3930,-3.8828
-5.3832,-3.8780
-5.3740,-3.8736
-5.3655,-3.8698
-5.3576,-3.8663
-5.3504,-3.8632
-5.3135,-3.8473
-5.2766,-3.8314
-5.2397,-3.8154
-5.2028,-3.7995
-5.1658,-3.7836
-5.1289,-3.7676
-5.0920,-3.7517
-5.0551,-3.7358
-5.0182,-3.7199
-4.9812,-3.7039
-4.9443,-3.6880
-4.9074,-3.6721
-4.8705,-3.6562
-4.8335,-3.6402
-4.7966,-3.6243
-4.7597,-3.6084
-4.7228,-3.5925
-4.6859,-3.5765
-4.6489,-3.5606
-4.6120,-3.5447
-4.5751,-3.5287
-4.5382,-3.5128
-4.5012,-3.4969
-4.4643,-3.4810
-4.4274,-3.4650
-4.3905,-3.4491
-4.3536,-3.4332
-4.3166,-3.4173
-4.3145,-3.4163
-4.3114,-3.4150
-4.3081,-3.4135
-4.3044,-3.4119
-4.3005,-3.4101
-4.2963,-3.4082
-4.2918,-3.4060
-4.2872,-3.4038
-4.2823,-3.4013
-4.2771,-3.3987
-4.2718,-3.3959
-4.2663,-3.3929
-4.2606,-3.3897
-4.2550,-3.3864
-4.2497,-3.3833
-4.2447,-3.3802
-4.2400,-3.3772
-4.2355,-3.3743
-4.2312,-3.3715
-4.2273,-3.3689
-4.2236,-3.3664
-4.2202,-3.3640
-4.2170,-3.3618
-4.2141,-3.3597
-4.2109,-3.3574
-4.1863,-3.3397
-4.1534,-3.3161
-4.1205,-3.2925
-4.0876,-3.2688
-4.0547,-3.2452
-4.0218,-3.2216
-3.9889,-3.1980
-3.9560,-3.1743
-3.9231,-3.1507
-3.8902,-3.1271
-3.8573,-3.1035
-3.8244,-3.0798
-3.7915,-3.0562
-3.7586,-3.0326
-3.7257,-3.0090
-3.6928,-2.9854
-3.6599,-2.9617
-3.6270,-2.9381
-3.5941,-2.9145
-3.5612,-2.8909
-3.5283,-2.8672
-3.4954,-2.8436
-3.4625,-2.8200
-3.4379,-2.8023
-3.4356,-2.8006
-3.4330,-2.7988
-3.4302,-2.7968
-3.4271,-2.7946
-3.4238,-2.7923
-3.4202,-2.7899
-3.4164,-2.7874
-3.4123,-2.7847
-3.4080,-2.7820
-3.4035,-2.7791
-3.3987,-2.7762
-3.3937,-2.7732
-3.3884,-2.7702
-3.3834,-2.7674
-3.3784,-2.7647
-3.3737,-2.7622
-3.3692,-2.7598
-3.3649,-2.7576
-3.3607,-2.7556
-3.3569,-2.7537
-3.3532,-2.7520
-3.3498,-2.7504
-3.3467,-2.7489
-3.3438,-2.7476
-3.3412,-2.7464
-3.3045,-2.7298
-3.2678,-2.7133
-3.2311,-2.6967
-3.1944,-2.6801
-3.1576,-2.6635
-3.1209,-2.6469
-3.0842,-2.6303
-3.0475,-2.6137
-3.0108,-2.5971
-2.9741,-2.5805
-2.9374,-2.5639
-2.9007,-2.5473
-2.8640,-2.5307
-2.8273,-2.5141
-2.7905,-2.4975
-2.7538,-2.4809
-2.7171,-2.4643
-2.6804,-2.4477
-2.6437,-2.4311
-2.6070,-2.4145
-2.5703,-2.3979
-2.5336,-2.3814
-2.4969,-2.3648
-2.4602,-2.3482
-2.4234,-2.3316
-2.3867,-2.3150
-2.3500,-2.2984
-2.3133,-2.2818
-2.2766,-2.2652
-2.2399,-2.2486
-2.2032,-2.2320
-2.1665,-2.2154
-2.1298,-2.1988
-2.1288,-2.1984
-2.1275,-2.1978
-2.1260,-2.1971
-2.1244,-2.1964
-2.1227,-2.1956
-2.1209,-2.1947
-2.1189,-2.1938
-2.1168,-2.1928
-2.1147,-2.1918
-2.1124,-2.1906
-2.1100,-2.1895
-2.1075,-2.1882
-2.1049,-2.1869
-2.1024,-2.1856
-2.1000,-2.1844
-2.0977,-2.1831
-2.0955,-2.1820
-2.0935,-2.1808
-2.0915,-2.1798
-2.0897,-2.1788
-2.0880,-2.1778
-2.0864,-2.1769
-2.0849,-2.1761
-2.0836,-2.1753
-2.0821,-2.1744
-2.0558,-2.1594
-2.0209,-2.1394
-1.9859,-2.1194
-1.9509,-2.0994
-1.9159,-2.0793
-1.8810,-2.0593
-1.8460,-2.0393
-1.8110,-2.0193
-1.7760,-1.9992
-1.7411,-1.9792
-1.7061,-1.9592
-1.6711,-1.9392
-1.6362,-1.9192
-1.6012,-1.8991
-1.5662,-1.8791
-1.5312,-1.8591
-1.4963,-1.8391
-1.4613,-1.8191
-1.4263,-1.7990
-1.3913,-1.7790
-1.3564,-1.7590
-1.3214,-1.7390
-1.2864,-1.7189
-1.2515,-1.6989
-1.2165,-1.6789
-1.1815,-1.6589
-1.1465,-1.6389
-1.1116,-1.6188
-1.0766,-1.5988
-1.0416,-1.5788
-1.0067,-1.5588
-0.9717,-1.5388
-0.9367,-1.5187
-0.9017,-1.4987
-0.8668,-1.4787
-0.8318,-1.4587
-0.7968,-1.4386
-0.7618,-1.4186
-0.7269,-1.3986
-0.6919,-1.3786
-0.6569,-1.3586
-0.6473,-1.3530
-0.6454,-1.3519
-0.6433,-1.3507
-0.6410,-1.3494
-0.6384,-1.3481
-0.6358,-1.3466
-0.6329,-1.3450
-0.6298,-1.3434
-0.6266,-1.3417
-0.6232,-1.3399
-0.6196,-1.3381
-0.6158,-1.3362
-0.6118,-1.3343
-0.6079,-1.3324
-0.6040,-1.3307
-0.6004,-1.3290
-0.5968,-1.3274
-0.5935,-1.3260
-0.5903,-1.3246
-0.5873,-1.3233
-0.5844,-1.3222
-0.5818,-1.3211
-0.5793,-1.3201
-0.5770,-1.3192
-0.5750,-1.3184
-0.5553,-1.3107
-0.5178,-1.2960
-0.4803,-1.2813
-0.4428,-1.2666
-0.4053,-1.2518
-0.3678,-1.2371
-0.3303,-1.2224
-0.2928,-1.2077
-0.2553,-1.1930
-0.2178,-1.1783
-0.1803,-1.1636
-0.1428,-1.1489
-0.1053,-1.1342
-0.0678,-1.1195
-0.0303,-1.1048
0.00718,-1.0901
0.04469,-1.0754
0.08219,-1.0607
0.11969,-1.0460
0.15719,-1.0312
0.19469,-1.0165
0.23219,-1.0018
0.26970,-0.9871
0.30720,-0.9724
0.34470,-0.9577
0.38220,-0.9430
0.41970,-0.9283
0.45720,-0.9136
0.49471,-0.8989
0.53221,-0.8842
0.56971,-0.8695
0.60721,-0.8548
0.64471,-0.8401
0.66677,-0.8314
0.68044,-0.8260
0.69480,-0.8203
0.70977,-0.8142
0.72530,-0.8078
0.74132,-0.8009
0.75776,-0.7935
0.77457,-0.7857
0.79167,-0.7774
0.80901,-0.7686
0.82652,-0.7591
0.84414,-0.7491
0.86180,-0.7385
0.87944,-0.7272
0.89699,-0.7153
0.91440,-0.7026
0.93159,-0.6893
0.94851,-0.6751
0.96509,-0.6602
0.98126,-0.6444
0.99697,-0.6278
1.01215,-0.6103
1.02673,-0.5919
1.04065,-0.5726
1.05385,-0.5523
1.06625,-0.5311
1.07751,-0.5094
1.08754,-0.4876
1.09641,-0.4656
1.10416,-0.4437
1.11086,-0.4216
1.11657,-0.3996
1.12134,-0.3777
1.12522,-0.3559
1.12828,-0.3341
1.13057,-0.3126
1.13215,-0.2913
1.13308,-0.2702
1.13341,-0.2494
1.13321,-0.2290
1.13252,-0.2089
1.13141,-0.1893
1.12993,-0.1701
1.12815,-0.1514
1.12611,-0.1332
1.12388,-0.1156
1.12150,-0.0987
1.11905,-0.0824
1.11658,-0.0667
1.11414,-0.0519
1.11050,-0.0300
1.10490,0.00351
1.10487,0.00368
1.10484,0.00386
1.10481,0.00407
1.10477,0.00429
1.10473,0.00453
1.10469,0.00478
1.10464,0.00505
1.10460,0.00534
1.10455,0.00564
1.10450,0.00596
1.10444,0.00629
1.10439,0.00664
1.10433,0.00699
1.10427,0.00734
1.10422,0.00767
1.10417,0.00799
1.10412,0.00829
1.10408,0.00858
1.10404,0.00885
1.10400,0.00910
1.10396,0.00934
1.10392,0.00956
1.10389,0.00977
1.10386,0.00995
1.10384,0.01012
1.09759,0.05054
1.09135,0.09095
1.08510,0.13136
1.07886,0.17178
1.07262,0.21219
1.06637,0.25261
1.06013,0.29302
1.05388,0.33343
1.05058,0.35482
1.04980,0.35988
1.04898,0.36546
1.04812,0.37155
1.04727,0.37815
1.04643,0.38524
1.04565,0.39280
1.04493,0.40083
1.04431,0.40932
1.04381,0.41825
1.04346,0.42761
1.04328,0.43739
1.04329,0.44758
1.04352,0.45794
1.04394,0.46792
1.04453,0.47748
1.04527,0.48661
1.04612,0.49530
1.04707,0.50354
1.04809,0.51131
1.04915,0.51860
1.05023,0.52541
1.05130,0.53173
1.05234,0.53754
1.05332,0.54283
1.05588,0.55635
1.06336,0.59595
1.07085,0.63554
1.07834,0.67514
1.08583,0.71474
1.09332,0.75434
1.10081,0.79394
1.10830,0.83354
1.11579,0.87314
1.12328,0.91274
1.13077,0.95234
1.13826,0.99193
1.14575,1.03153
1.15324,1.07113
1.16073,1.11073
1.16822,1.15033
1.17571,1.18993
1.18320,1.22953
1.19069,1.26913
1.19818,1.30873
1.20567,1.34833
1.21316,1.38792
1.22065,1.42752
1.22814,1.46712
1.23563,1.50672
1.24312,1.54632
1.25061,1.58592
1.25810,1.62552
1.26559,1.66512
1.27307,1.70472
1.28056,1.74431
1.28805,1.78391
1.29554,1.82351
1.30303,1.86311
1.31052,1.90271
1.31801,1.94231
1.32550,1.98191
1.33299,2.02151
1.34048,2.06111
1.34797,2.10070
1.35546,2.14030
1.35577,2.14192
1.35621,2.14428
1.35669,2.14687
1.35719,2.14969
1.35773,2.15273
1.35828,2.15599
1.35884,2.15946
1.35941,2.16314
1.35998,2.16703
1.36055,2.17112
1.36111,2.17540
1.36166,2.17987
1.36218,2.18452
1.36265,2.18909
1.36306,2.19349
1.36342,2.19770
1.36373,2.20171
1.36399,2.20553
1.36422,2.20915
1.36440,2.21255
1.36456,2.21575
1.36469,2.21872
1.36480,2.22147
1.36488,2.22399
1.36498,2.22680
1.36595,2.25712
1.36726,2.29755
1.36856,2.33798
1.36986,2.37841
1.37116,2.41883
1.37247,2.45926
1.37377,2.49969
1.37507,2.54012
1.37637,2.58055
1.37768,2.62097
1.37898,2.66140
1.38028,2.70183
1.38158,2.74226
1.38289,2.78269
1.38419,2.82312
1.38549,2.86354
1.38679,2.90397
1.38810,2.94440
1.38940,2.98483
1.39070,3.02526
1.39200,3.06568
1.39331,3.10611
1.39461,3.14654
1.39591,3.18697
1.39721,3.22740
1.39852,3.26783
1.39982,3.30825
1.40112,3.34868
1.40242,3.38911
1.40373,3.42954
1.40503,3.46997
1.40633,3.51039
1.40672,3.52241
1.40684,3.52654
1.40696,3.53108
1.40706,3.53603
1.40711,3.54137
1.40712,3.54709
1.40706,3.55318
1.40691,3.55964
1.40667,3.56645
1.40632,3.57359
1.40585,3.58107
1.40523,3.58887
1.40446,3.59697
1.40356,3.60507
1.40257,3.61283
1.40150,3.62025
1.40039,3.62732
1.39923,3.63403
1.39805,3.64038
1.39687,3.64636
1.39569,3.65196
1.39455,3.65718
1.39344,3.66200
1.39240,3.66642
1.39143,3.67044
1.38623,3.69188
1.37673,3.73106
1.36722,3.77024
1.35772,3.80942
1.34821,3.84859
1.33871,3.88777
1.32920,3.92695
1.31970,3.96613
1.31019,4.00531
1.30069,4.04448
1.29118,4.08366
1.28168,4.12284
1.27217,4.16202
1.26267,4.20120
1.25316,4.24037
1.24366,4.27955
1.23415,4.31873
1.22465,4.35791
1.21515,4.39709
1.20564,4.43626
1.19614,4.47544
1.18663,4.51462
1.17713,4.55380
1.16762,4.59298
1.15812,4.63215
1.14861,4.67133
1.13911,4.71051
1.12960,4.74969
1.12010,4.78887
1.11059,4.82804
1.10109,4.86722
1.09158,4.90640
1.08208,4.94558
1.07257,4.98476
1.06307,5.02393
1.05356,5.06311
1.04406,5.10229
1.03456,5.14147
1.02505,5.18065
1.01555,5.21982
1.00604,5.25900
0.99654,5.29818
0.98703,5.33736
0.97753,5.37654
0.96802,5.41571
0.95852,5.45489
0.95139,5.48428
0.94753,5.50013
0.94342,5.51680
0.93901,5.53423
0.93425,5.55233
0.92912,5.57105
0.92356,5.59030
0.91754,5.61001
0.91101,5.63012
0.90394,5.65055
0.89627,5.67123
0.88798,5.69209
0.87902,5.71306
0.86935,5.73406
0.85893,5.75503
0.84771,5.77589
0.83565,5.79657
0.82273,5.81700
0.80888,5.83711
0.79407,5.85683
0.77827,5.87608
0.76142,5.89480
0.74349,5.91290
0.72444,5.93033
0.70423,5.94701
0.68281,5.96287
0.66056,5.97757
0.63796,5.99085
0.61505,6.00279
0.59189,6.01343
0.56853,6.02285
0.54502,6.03111
0.52142,6.03827
0.49778,6.04439
0.47415,6.04954
0.45059,6.05378
0.42714,6.05718
0.40387,6.05979
0.38082,6.06169
0.35805,6.06292
0.33561,6.06357
0.31356,6.06368
0.29194,6.06333
0.27081,6.06258
0.25023,6.06148
0.23024,6.06011
0.21090,6.05852
0.19226,6.05679
0.17438,6.05496
0.15730,6.05311
0.14109,6.05131
0.10053,6.04676
0.05998,6.04221
0.01942,6.03767
-0.0211,6.03312
-0.0616,6.02857
-0.1022,6.02403
-0.1427,6.01948
-0.1833,6.01494
-0.2239,6.01039
-0.2644,6.00584
-0.3050,6.00130
-0.3455,5.99675
-0.3861,5.99220
-0.4266,5.98766
-0.4672,5.98311
-0.5077,5.97856
-0.5483,5.97402
-0.5787,5.97061
-0.5833,5.97009
-0.5884,5.96949
-0.5940,5.96880
-0.6000,5.96800
-0.6065,5.96707
-0.6134,5.96600
-0.6207,5.96475
-0.6284,5.96333
-0.6365,5.96170
-0.6450,5.95985
-0.6538,5.95776
-0.6629,5.95541
-0.6723,5.95282
-0.6813,5.95012
-0.6899,5.94738
-0.6981,5.94461
-0.7059,5.94184
-0.7132,5.93909
-0.7201,5.93638
-0.7266,5.93375
-0.7326,5.93121
-0.7382,5.92878
-0.7434,5.92650
-0.7480,5.92438
-0.7523,5.92244
-0.7888,5.90569
-0.8254,5.88894
-0.8619,5.87218
-0.8985,5.85543
-0.9350,5.83868
-0.9716,5.82192
-1.0081,5.80517
-1.0446,5.78842
-1.0812,5.77166
-1.1177,5.75491
-1.1543,5.73816
-1.1908,5.72141
-1.2274,5.70465
-1.2639,5.68790
-1.3005,5.67115
-1.3370,5.65439
-1.3736,5.63764
-1.4101,5.62089
-1.4467,5.60413
-1.4832,5.58738
-1.5198,5.57063
-1.5563,5.55387
-1.5929,5.53712
-1.6294,5.52037
-1.6660,5.50361
-1.7025,5.48686
-1.7391,5.47011
-1.7756,5.45335
-1.8122,5.43660
-1.8487,5.41985
-1.8853,5.40309
-1.9218,5.38634
-1.9584,5.36959
-1.9949,5.35283
-2.0315,5.33608
-2.0680,5.31933
-2.1046,5.30257
-2.1411,5.28582
-2.1777,5.26907
-2.2142,5.25231
-2.2508,5.23556
-2.2873,5.21881
-2.3239,5.20205
-2.3604,5.18530
-2.3970,5.16855
-2.4335,5.15179
-2.4701,5.13504
-2.5066,5.11829
-2.5432,5.10153
-2.5797,5.08478
-2.6163,5.06803
-2.6528,5.05127
-2.6894,5.03452
-2.7259,5.01777
-2.7625,5.00101
-2.7990,4.98426
-2.8356,4.96751
-2.8721,4.95076
-2.9087,4.93400
-2.9452,4.91725
-2.9547,4.91290
-2.9554,4.91256
-2.9563,4.91218
-2.9572,4.91177
-2.9581,4.91132
-2.9592,4.91084
-2.9603,4.91032
-2.9614,4.90977
-2.9627,4.90919
-2.9640,4.90857
-2.9653,4.90791
-2.9667,4.90723
-2.9682,4.90651
-2.9696,4.90579
-2.9711,4.90509
-2.9724,4.90441
-2.9737,4.90377
-2.9749,4.90315
-2.9760,4.90256
-2.9771,4.90200
-2.9781,4.90148
-2.9791,4.90099
-2.9800,4.90053
-2.9808,4.90011
-2.9815,4.89973
-2.9996,4.89021
-3.0351,4.87153
-3.0706,4.85285
-3.1061,4.83417
-3.1416,4.81549
-3.1771,4.79681
-3.2126,4.77812
-3.2481,4.75944
-3.2836,4.74076
-3.3191,4.72208
-3.3546,4.70340
-3.3902,4.68472
-3.4257,4.66604
-3.4612,4.64736
-3.4967,4.62868
-3.5322,4.60999
-3.5677,4.59131
-3.6032,4.57263
-3.6387,4.55395
-3.6742,4.53527
-3.7097,4.51659
-3.7452,4.49791
-3.7807,4.47923
-3.8162,4.46055
-3.8518,4.44187
-3.8873,4.42318
-3.9228,4.40450
-3.9583,4.38582
-3.9938,4.36714
-4.0293,4.34846
-4.0648,4.32978
-4.1003,4.31110
-4.1358,4.29242
-4.1713,4.27374
-4.2068,4.25505
-4.2423,4.23637
-4.2778,4.21769
-4.3134,4.19901
-4.3489,4.18033
-4.3844,4.16165
-4.4199,4.14297
-4.4554,4.12429
-4.4909,4.10561
-4.5264,4.08693
-4.5619,4.06824
-4.5974,4.04956
-4.6329,4.03088
-4.6684,4.01220
-4.6951,3.99819
-4.7019,3.99461
-4.7094,3.99070
-4.7177,3.98652
-4.7268,3.98213
-4.7365,3.97758
-4.7470,3.97294
-4.7583,3.96826
-4.7702,3.96361
-4.7829,3.95905
-4.7962,3.95463
-4.8103,3.95043
-4.8251,3.94648
-4.8405,3.94290
-4.8555,3.93988
-4.8700,3.93742
-4.8840,3.93545
-4.8973,3.93393
-4.9101,3.93281
-4.9222,3.93204
-4.9337,3.93155
-4.9445,3.93131
-4.9545,3.93125
-4.9638,3.93132
-4.9723,3.93148
-4.9800,3.93167
-5.0205,3.93271
-5.0609,3.93375
-5.1014,3.93479
-5.1419,3.93583
-5.1823,3.93687
-5.2228,3.93791
-5.2632,3.93895
-5.3037,3.93999
-5.3441,3.94103
-5.3846,3.94207
-5.4250,3.94311
-5.4655,3.94415
-5.5060,3.94519
-5.5464,3.94622
-5.5869,3.94726
-5.6273,3.94830
-5.6678,3.94934
-5.7082,3.95038
-5.7487,3.95142
-5.7891,3.95246
-5.7897,3.95248
-5.7906,3.95250
-5.7915,3.95252
-5.7925,3.95254
-5.7936,3.95256
-5.7947,3.95259
-5.7959,3.95261
-5.7972,3.95263
-5.7986,3.95264
-5.8000,3.95265
-5.8016,3.95266
-5.8031,3.95267
-5.8048,3.95267
-5.8064,3.95266
-5.8079,3.95265
-5.8094,3.95263
-5.8108,3.95262
-5.8121,3.95259
-5.8134,3.95257
-5.8146,3.95255
-5.8157,3.95252
-5.8167,3.95250
-5.8177,3.95247
-5.8186,3.95245
-5.8196,3.95242
-5.8499,3.95155
-5.8904,3.95040
-5.9309,3.94925
-5.9714,3.94810
-6.0118,3.94694
-6.0523,3.94579
-6.0928,3.94464
-6.1333,3.94348
-6.1738,3.94233
-6.2142,3.94118
-6.2547,3.94002
-6.2750,3.93945
-6.2751,3.93944
-6.2752,3.93944
-6.2753,3.93944
-6.2755,3.93943
-6.2756,3.93943
-6.2758,3.93943
-6.2759,3.93942
-6.2761,3.93942
-6.2763,3.93941
-6.2765,3.93941
-6.2767,3.93940
-6.2769,3.93940
-6.2771,3.93939
-6.2773,3.93939
-6.2775,3.93938
-6.2777,3.93938
-6.2779,3.93937
-6.2781,3.93937
-6.2782,3.93936
-6.2784,3.93936
-6.2785,3.93936
-6.2787,3.93936
-6.2788,3.93935
-6.2789,3.93935
-6.2890,3.93913
-6.3291,3.93828
-6.3693,3.93742
-6.4094,3.93657
-6.4495,3.93571
-6.4897,3.93485
-6.5298,3.93400
-6.5699,3.93314
-6.6101,3.93228
-6.6502,3.93143
-6.6903,3.93057
-6.7304,3.92972
-6.7706,3.92886
-6.8107,3.92800
-6.8508,3.92715
-6.8910,3.92629
-6.9311,3.92543
-6.9712,3.92458
-7.0114,3.92372
-7.0515,3.92287
-7.0916,3.92201
-7.1318,3.92115
-7.1719,3.92030
-7.2120,3.91944
-7.2522,3.91858
-7.2923,3.91773
-7.3324,3.91687
-7.3725,3.91602
-7.4127,3.91516
-7.4528,3.91430
-7.4929,3.91345
-7.5331,3.91259
-7.5732,3.91174
-7.6133,3.91088
-7.6535,3.91002
-7.6936,3.90917
-7.7337,3.90831
-7.7739,3.90745
-7.8140,3.90660
-7.8541,3.90574
-7.8942,3.90489
-7.9344,3.90403
-7.9745,3.90317
-8.0146,3.90232
-8.0548,3.90146
-8.0949,3.90060
-8.1350,3.89975
-8.1752,3.89889
-8.2153,3.89804
-8.2554,3.89718
-8.2956,3.89632
-8.3357,3.89547
-8.3758,3.89461
-8.4160,3.89375
-8.4561,3.89290
-8.4962,3.89204
-8.5363,3.89119
-8.5765,3.89033
-8.6166,3.88947
-8.6567,3.88862
-8.6969,3.88776
-8.7370,3.88690
-8.7771,3.88605
-8.8173,3.88519
-8.8574,3.88434
-8.8975,3.88348
-8.9276,3.88284
-8.9277,3.88284
-8.9278,3.88283
-8.9279,3.88283
-8.9280,3.88283
-8.9281,3.88283
-8.9283,3.88282
-8.9284,3.88282
-8.9286,3.88282
-8.9287,3.88281
-8.9289,3.88281
-8.9290,3.88281
-8.9292,3.88280
-8.9294,3.88280
-8.9296,3.88279
-8.9297,3.88279
-8.9299,3.88278
-8.9301,3.88278
-8.9302,3.88278
-8.9303,3.88277
-8.9305,3.88277
-8.9306,3.88277
-8.9307,3.88276
-8.9308,3.88276
-8.9309,3.88276
-8.9310,3.88276
-8.9712,3.88166
-9.0115,3.88056
-9.0517,3.87946
-9.0920,3.87836
-9.1322,3.87726
-9.1725,3.87616
-9.2127,3.87506
-9.2529,3.87396
-9.2932,3.87286
-9.3334,3.87176
-9.3737,3.87066
-9.4139,3.86956
-9.4542,3.86846
-9.4944,3.86736
-9.5347,3.86626
-9.5749,3.86516
-9.6152,3.86406
-9.6554,3.86296
-9.6956,3.86186
-9.7359,3.86076
-9.7761,3.85966
-9.8164,3.85856
-9.8566,3.85746
-9.8969,3.85636
-9.9371,3.85526
-9.9774,3.85416
-10.017,3.85306
-10.057,3.85196
-10.098,3.85086
-10.138,3.84977
-10.178,3.84867
-10.218,3.84757
-10.259,3.84647
-10.299,3.84537
-10.339,3.84427
-10.379,3.84317
-10.420,3.84207
-10.460,3.84097
-10.500,3.83987
-10.500,3.83987
-10.500,3.83986
-10.500,3.83986
-10.500,3.83986
-10.501,3.83985
-10.501,3.83985
-10.501,3.83985
-10.501,3.83984
-10.501,3.83984
-10.501,3.83983
-10.501,3.83983
-10.502,3.83982
-10.502,3.83982
-10.502,3.83981
-10.502,3.83981
-10.502,3.83980
-10.502,3.83980
-10.503,3.83979
-10.503,3.83979
-10.503,3.83979
-10.503,3.83978
-10.503,3.83978
-10.503,3.83978
-10.503,3.83977
-10.503,3.83977
-10.533,3.83877
-10.574,3.83744
-10.614,3.83611
-10.654,3.83478
-10.694,3.83345
-10.734,3.83212
-10.774,3.83079
-10.814,3.82946
-10.854,3.82813
-10.894,3.82680
-10.934,3.82547
-10.974,3.82414
-11.015,3.82281
-11.055,3.82148
-11.095,3.82015
-11.135,3.81882
-11.175,3.81749
-11.215,3.81616
-11.255,3.81483
-11.295,3.81350
-11.335,3.81217
-11.375,3.81084
-11.415,3.80951
-11.455,3.80818
-11.496,3.80685
-11.536,3.80552
-11.576,3.80419
-11.616,3.80286
-11.656,3.80153
-11.696,3.80020
-11.736,3.79887
-11.776,3.79754
-11.816,3.79621
-11.856,3.79488
-11.896,3.79355
-11.937,3.79222
-11.977,3.79089
-12.017,3.78956
-12.057,3.78823
-12.097,3.78690
-12.137,3.78557
-12.177,3.78424
-12.217,3.78291
-12.257,3.78158
-12.297,3.78025
-12.337,3.77892
-12.378,3.77759
-12.418,3.77626
-12.458,3.77493
-12.498,3.77360
-12.538,3.77227
-12.578,3.77094
-12.618,3.76961
-12.658,3.76828
-12.698,3.76695
-12.738,3.76562
-12.778,3.76429
-12.818,3.76296
-12.859,3.76163
-12.869,3.76129
-12.869,3.76129
-12.869,3.76128
-12.870,3.76126
-12.870,3.76125
-12.870,3.76124
-12.871,3.76122
-12.871,3.76121
-12.872,3.76119
-12.872,3.76117
-12.873,3.76115
-12.873,3.76113
-12.874,3.76111
-12.874,3.76108
-12.875,3.76106
-12.875,3.76104
-12.876,3.76102
-12.876,3.76099
-12.877,3.76097
-12.877,3.76095
-12.877,3.76094
-12.878,3.76092
-12.878,3.76090
-12.878,3.76089
-12.879,3.76087
-12.899,3.75983
-12.939,3.75776
-12.979,3.75570
-13.019,3.75363
-13.059,3.75156
-13.100,3.74950
-13.140,3.74743
-13.180,3.74536
-13.220,3.74330
-13.260,3.74123
-13.300,3.73916
-13.340,3.73710
-13.381,3.73503
-13.421,3.73296
-13.461,3.73090
-13.501,3.72883
-13.541,3.72676
-13.581,3.72470
-13.621,3.72263
-13.661,3.72056
-13.702,3.71850
-13.742,3.71643
-13.782,3.71436
-13.822,3.71230
-13.862,3.71023
-13.902,3.70816
-13.942,3.70610
-13.982,3.70403
-14.023,3.70196
-14.063,3.69990
-14.103,3.69783
-14.143,3.69576
-14.183,3.69369
-14.223,3.69163
-14.263,3.68956
-14.304,3.68749
-14.344,3.68543
-14.384,3.68336
-14.424,3.68129
-14.464,3.67923
-14.504,3.67716
-14.544,3.67509
-14.584,3.67303
-14.606,3.67191
-14.613,3.67158
-14.620,3.67126
-14.628,3.67099
-14.637,3.67081
-14.646,3.67076
-14.656,3.67088
-14.667,3.67121
-14.678,3.67178
-14.689,3.67265
-14.702,3.67384
-14.714,3.67539
-14.727,3.67735
-14.741,3.67970
-14.753,3.68230
-14.766,3.68510
-14.777,3.68806
-14.788,3.69114
-14.798,3.69429
-14.808,3.69746
-14.817,3.70062
-14.826,3.70371
-14.834,3.70670
-14.841,3.70954
-14.847,3.71218
-14.861,3.71785
-14.899,3.73317
-14.936,3.74850
-14.974,3.76383
-15.011,3.77916
-15.049,3.79448
-15.086,3.80981
-15.124,3.82514
-15.161,3.84047
-15.199,3.85579
-15.236,3.87112
-15.274,3.88645
-15.311,3.90177
-15.348,3.91710
-15.386,3.93243
-15.423,3.94776
-15.461,3.96308
-15.498,3.97841
-15.536,3.99374
-15.573,4.00907
-15.602,4.02056
-15.611,4.02452
-15.622,4.02897
-15.633,4.03398
-15.646,4.03960
-15.659,4.04590
-15.672,4.05293
-15.687,4.06077
-15.701,4.06946
-15.716,4.07907
-15.732,4.08966
-15.747,4.10129
-15.763,4.11402
-15.779,4.12779
-15.794,4.14178
-15.807,4.15577
-15.820,4.16968
-15.831,4.18341
-15.842,4.19687
-15.851,4.20998
-15.860,4.22263
-15.868,4.23474
-15.875,4.24623
-15.882,4.25699
-15.887,4.26694
-15.893,4.27598
-15.914,4.31282
-15.935,4.34965
-15.956,4.38648
-15.977,4.42332
-15.992,4.45094
-15.996,4.45678
-15.999,4.46326
-16.003,4.47037
-16.007,4.47812
-16.012,4.48651
-16.016,4.49552
-16.021,4.50517
-16.025,4.51544
-16.030,4.52634
-16.034,4.53787
-16.039,4.55002
-16.043,4.56280
-16.047,4.57607
-16.050,4.58907
-16.053,4.60162
-16.056,4.61372
-16.058,4.62532
-16.060,4.63641
-16.062,4.64695
-16.063,4.65692
-16.064,4.66629
-16.065,4.67503
-16.066,4.68312
-16.066,4.69053
-16.067,4.69723
-16.070,4.73926
-16.072,4.78128
-16.075,4.82330
-16.078,4.86533
-16.081,4.90735
-16.084,4.94937
-16.087,4.99140
-16.087,4.99933
-16.088,5.01090
-16.088,5.02355
-16.089,5.03724
-16.089,5.05192
-16.089,5.06752
-16.088,5.08401
-16.087,5.10133
-16.085,5.11943
-16.082,5.13826
-16.079,5.15777
-16.074,5.17790
-16.069,5.19856
-16.062,5.21863
-16.055,5.23767
-16.048,5.25568
-16.041,5.27267
-16.033,5.28864
-16.025,5.30360
-16.017,5.31756
-16.009,5.33052
-16.001,5.34248
-15.994,5.35347
-15.987,5.36348
-15.979,5.37462
-15.962,5.39952
-15.938,5.43273
-15.915,5.46594
-15.892,5.49915
-15.868,5.53236
-15.845,5.56557
-15.822,5.59878
-15.798,5.63199
-15.775,5.66520
-15.751,5.69841
-15.728,5.73162
-15.705,5.76482
-15.681,5.79803
-15.658,5.83124
-15.634,5.86445
-15.611,5.89766
-15.588,5.93087
-15.564,5.96408
-15.547,5.98898
-15.542,5.99522
-15.537,6.00209
-15.532,6.00953
-15.526,6.01749
-15.519,6.02593
-15.512,6.03477
-15.504,6.04398
-15.496,6.05349
-15.487,6.06325
-15.477,6.07320
-15.467,6.08330
-15.455,6.09349
-15.443,6.10362
-15.432,6.11310
-15.420,6.12186
-15.408,6.12993
-15.397,6.13735
-15.387,6.14414
-15.376,6.15034
-15.366,6.15598
-15.357,6.16110
-15.348,6.16573
-15.340,6.16989
-15.332,6.17362
-15.325,6.17695
-15.289,6.19470
-15.252,6.21245
-15.216,6.23019
-15.179,6.24794
-15.142,6.26568
-15.106,6.28343
-15.069,6.30118
-15.032,6.31892
-14.996,6.33667
-14.959,6.35442
-14.922,6.37216
-14.886,6.38991
-14.849,6.40765
-14.813,6.42540
-14.776,6.44315
-14.739,6.46089
-14.703,6.47864
-14.666,6.49638
-14.666,6.49653
-14.665,6.49673
-14.665,6.49696
-14.664,6.49720
-14.664,6.49747
-14.663,6.49776
-14.663,6.49806
-14.662,6.49839
-14.661,6.49873
-14.660,6.49909
-14.660,6.49947
-14.659,6.49987
-14.658,6.50028
-14.657,6.50069
-14.656,6.50108
-14.656,6.50146
-14.655,6.50182
-14.654,6.50217
-14.654,6.50250
-14.653,6.50280
-14.653,6.50309
-14.652,6.50336
-14.652,6.50361
-14.651,6.50384
-14.651,6.50410
-14.624,6.51813
-14.588,6.53683
-14.552,6.55554
-14.516,6.57424
-14.481,6.59295
-14.445,6.61165
-14.409,6.63035
-14.373,6.64906
-14.337,6.66776
-14.302,6.68647
-14.266,6.70517
-14.230,6.72388
-14.194,6.74258
-14.159,6.76129
-14.123,6.77999
-14.087,6.79869
-14.051,6.81740
-14.015,6.83610
-13.980,6.85481
-13.944,6.87351
-13.908,6.89222
-13.872,6.91092
-13.836,6.92963
-13.801,6.94833
-13.765,6.96703
-13.729,6.98574
-13.693,7.00444
-13.658,7.02315
-13.622,7.04185
-13.586,7.06056
-13.550,7.07926
-13.514,7.09797
-13.479,7.11667
-13.470,7.12137
-13.470,7.12141
-13.469,7.12146
-13.469,7.12151
-13.469,7.12157
-13.469,7.12163
-13.469,7.12169
-13.469,7.12176
-13.469,7.12183
-13.469,7.12191
-13.468,7.12199
-13.468,7.12207
-13.468,7.12216
-13.468,7.12225
-13.468,7.12233
-13.468,7.12241
-13.467,7.12249
-13.467,7.12256
-13.467,7.12263
-13.467,7.12270
-13.467,7.12276
-13.467,7.12282
-13.467,7.12287
-13.467,7.12292
-13.467,7.12296
-13.449,7.13244
-13.413,7.15134
-13.377,7.17025
-13.342,7.18915
-13.306,7.20806
-13.271,7.22696
-13.235,7.24587
-13.199,7.26477
-13.164,7.28368
-13.128,7.30258
-13.092,7.32149
-13.057,7.34039
-13.021,7.35930
-12.986,7.37820
-12.950,7.39711
-12.914,7.41601
-12.879,7.43492
-12.843,7.45382
-12.808,7.47273
-12.772,7.49163
-12.736,7.51054
-12.701,7.52944
-12.665,7.54834
-12.629,7.56725
-12.594,7.58615
-12.576,7.59567
-12.575,7.59593
-12.575,7.59621
-12.574,7.59652
-12.574,7.59685
-12.573,7.59721
-12.572,7.59760
-12.571,7.59800
-12.571,7.59843
-12.570,7.59887
-12.569,7.59934
-12.568,7.59983
-12.567,7.60033
-12.566,7.60084
-12.565,7.60133
-12.564,7.60180
-12.563,7.60224
-12.562,7.60266
-12.561,7.60306
-12.561,7.60344
-12.560,7.60379
-12.559,7.60411
-12.559,7.60442
-12.558,7.60469
-12.558,7.60495
-12.548,7.60952
-12.512,7.62713
-12.475,7.64473
-12.439,7.66234
-12.402,7.67995
-12.366,7.69756
-12.330,7.71516
-12.293,7.73277
-12.257,7.75038
-12.220,7.76799
-12.184,7.78559
-12.148,7.80320
-12.111,7.82081
-12.075,7.83841
-12.038,7.85602
-12.002,7.87363
-11.965,7.89124
-11.929,7.90884
-11.893,7.92645
-11.856,7.94406
-11.820,7.96167
-11.783,7.97927
-11.747,7.99688
-11.711,8.01449
-11.674,8.03209
-11.656,8.04094
-11.656,8.04111
-11.655,8.04130
-11.655,8.04150
-11.654,8.04172
-11.654,8.04196
-11.653,8.04221
-11.653,8.04248
-11.652,8.04276
-11.651,8.04306
-11.651,8.04337
-11.650,8.04369
-11.649,8.04402
-11.649,8.04436
-11.648,8.04469
-11.647,8.04500
-11.647,8.04530
-11.646,8.04558
-11.645,8.04585
-11.645,8.04610
-11.644,8.04633
-11.644,8.04655
-11.644,8.04675
-11.643,8.04694
-11.643,8.04711
-11.633,8.05135
-11.597,8.06788
-11.560,8.08440
-11.523,8.10093
-11.487,8.11745
-11.450,8.13398
-11.414,8.15050
-11.377,8.16703
-11.340,8.18355
-11.304,8.20008
-11.267,8.21660
-11.230,8.23313
-11.194,8.24965
-11.157,8.26618
-11.120,8.28270
-11.084,8.29922
-11.047,8.31575
-11.011,8.33227
-10.974,8.34880
-10.937,8.36532
-10.901,8.38185
-10.864,8.39837
-10.827,8.41490
-10.791,8.43142
-10.754,8.44795
-10.718,8.46447
-10.681,8.48100
-10.644,8.49752
-10.608,8.51404
-10.571,8.53057
-10.534,8.54709
-10.498,8.56362
-10.461,8.58014
-10.425,8.59667
-10.388,8.61319
-10.351,8.62972
-10.315,8.64624
-10.278,8.66277
-10.241,8.67929
-10.205,8.69582
-10.168,8.71234
-10.131,8.72887
-10.095,8.74539
-10.058,8.76191
-10.022,8.77844
-9.9946,8.79083
-9.9941,8.79104
-9.9936,8.79127
-9.9931,8.79152
-9.9925,8.79179
-9.9918,8.79208
-9.9911,8.79240
-9.9904,8.79274
-9.9896,8.79309
-9.9888,8.79347
-9.9879,8.79387
-9.9871,8.79429
-9.9861,8.79472
-9.9852,8.79518
-9.9842,8.79562
-9.9833,8.79604
-9.9825,8.79645
-9.9817,8.79684
-9.9809,8.79722
-9.9802,8.79757
-9.9795,8.79790
-9.9789,8.79821
-9.9783,8.79850
-9.9777,8.79877
-9.9772,8.79902
-9.9768,8.79924
-9.9405,8.81717
-9.9042,8.83510
-9.8679,8.85303
-9.8316,8.87096
-9.7953,8.88889
-9.7590,8.90682
-9.7227,8.92476
-9.6864,8.94269
-9.6501,8.96062
-9.6138,8.97855
-9.5775,8.99648
-9.5412,9.01441
-9.5049,9.03234
-9.4686,9.05027
-9.4324,9.06820
-9.3961,9.08613
-9.3598,9.10406
-9.3235,9.12200
-9.2872,9.13993
-9.2509,9.15786
-9.2146,9.17579
-9.1969,9.18450
-9.1791,9.19335
-9.1605,9.20271
-9.1411,9.21263
-9.1211,9.22312
-9.1006,9.23421
-9.0796,9.24593
-9.0584,9.25831
-9.0369,9.27136
-9.0152,9.28512
-8.9936,9.29961
-8.9720,9.31486
-8.9507,9.33090
-8.9296,9.34774
-8.9089,9.36542
-8.8886,9.38396
-8.8690,9.40339
-8.8500,9.42374
-8.8319,9.44503
-8.8146,9.46728
-8.7983,9.49053
-8.7831,9.51479
-8.7691,9.54010
-8.7564,9.56649
-8.7451,9.59397
-8.7353,9.62244
-8.7273,9.65108
-8.7211,9.67972
-8.7166,9.70830
-8.7136,9.73679
-8.7122,9.76515
-8.7121,9.79333
-8.7133,9.82130
-8.7158,9.84900
-8.7193,9.87641
-8.7238,9.90347
-8.7293,9.93015
-8.7356,9.95641
-8.7425,9.98220
-8.7502,10.0074
-8.7583,10.0322
-8.7669,10.0563
-8.7758,10.0798
-8.7850,10.1027
-8.7943,10.1248
-8.8036,10.1462
-8.8130,10.1668
-8.8221,10.1865
-8.8311,10.2053
-8.8397,10.2233
-8.8529,10.2507
-8.8711,10.2884
-8.8893,10.3261
-8.9075,10.3638
-8.9256,10.4015
-8.9438,10.4392
-8.9620,10.4768
-8.9720,10.4975
-8.9757,10.5052
-8.9799,10.5137
-8.9846,10.5229
-8.9898,10.5327
-8.9956,10.5431
-9.0019,10.5540
-9.0089,10.5654
-9.0166,10.5772
-9.0250,10.5893
-9.0342,10.6017
-9.0441,10.6144
-9.0549,10.6272
-9.0663,10.6398
-9.0776,10.6516
-9.0889,10.6626
-9.1000,10.6728
-9.1109,10.6823
-9.1215,10.6910
-9.1318,10.6990
-9.1416,10.7063
-9.1510,10.7129
-9.1598,10.7190
-9.1681,10.7245
-9.1756,10.7294
-9.1893,10.7382
-9.2232,10.7600
-9.2571,10.7818
-9.2909,10.8036
-9.3248,10.8254
-9.3587,10.8472
-9.3925,10.8689
-9.4264,10.8907
-9.4603,10.9125
-9.4942,10.9343
-9.5280,10.9561
-9.5619,10.9779
-9.5958,10.9997
-9.6296,11.0215
-9.6635,11.0433
-9.6974,11.0650
-9.7313,11.0868
-9.7651,11.1086
-9.7990,11.1304
-9.8329,11.1522
-9.8667,11.1740
-9.8847,11.1855
-9.8890,11.1883
-9.8938,11.1914
-9.8991,11.1946
-9.9048,11.1981
-9.9110,11.2018
-9.9177,11.2056
-9.9248,11.2096
-9.9324,11.2136
-9.9404,11.2177
-9.9489,11.2219
-9.9578,11.2260
-9.9672,11.2302
-9.9769,11.2342
-9.9863,11.2379
-9.9953,11.2413
-10.004,11.2443
-10.012,11.2471
-10.020,11.2495
-10.028,11.2518
-10.035,11.2538
-10.041,11.2555
-10.048,11.2571
-10.053,11.2585
-10.059,11.2598
-10.072,11.2629
-10.112,11.2721
-10.151,11.2813
-10.191,11.2905
-10.230,11.2996
-10.270,11.3088
-10.309,11.3180
-10.349,11.3272
-10.388,11.3364
-10.428,11.3456
-10.467,11.3547
-10.506,11.3639
-10.546,11.3731
-10.585,11.3823
-10.625,11.3915
-10.664,11.4007
-10.704,11.4098
-10.743,11.4190
-10.783,11.4282
-10.822,11.4374
-10.862,11.4466
-10.901,11.4557
-10.941,11.4649
-10.980,11.4741
-11.020,11.4833
-11.059,11.4925
-11.099,11.5017
-11.119,11.5064
-11.121,11.5069
-11.123,11.5074
-11.126,11.5081
-11.129,11.5088
-11.132,11.5095
-11.135,11.5103
-11.139,11.5112
-11.142,11.5122
-11.146,11.5133
-11.150,11.5144
-11.154,11.5157
-11.158,11.5170
-11.163,11.5184
-11.167,11.5197
-11.171,11.5211
-11.175,11.5224
-11.178,11.5237
-11.182,11.5249
-11.185,11.5261
-11.188,11.5273
-11.191,11.5284
-11.194,11.5294
-11.196,11.5303
-11.198,11.5312
-11.209,11.5355
-11.246,11.5504
-11.284,11.5653
-11.321,11.5802
-11.358,11.5951
-11.395,11.6100
-11.433,11.6249
-11.470,11.6398
-11.507,11.6547
-11.545,11.6696
-11.582,11.6845
-11.619,11.6994
-11.656,11.7143
-11.694,11.7292
-11.731,11.7441
-11.768,11.7590
-11.806,11.7739
-11.843,11.7888
-11.880,11.8037
-11.918,11.8186
-11.955,11.8335
-11.992,11.8484
-12.029,11.8633
-12.067,11.8782
-12.104,11.8931
-12.141,11.9080
-12.179,11.9229
-12.216,11.9378
-12.253,11.9527
-12.290,11.9676
-12.328,11.9825
-12.365,11.9974
-12.402,12.0123
-12.440,12.0272
-12.477,12.0421
-12.514,12.0570
-12.551,12.0719
-12.589,12.0868
-12.626,12.1017
-12.663,12.1166
-12.701,12.1315
-12.711,12.1358
-12.714,12.1369
-12.717,12.1381
-12.720,12.1394
-12.724,12.1408
-12.728,12.1423
-12.732,12.1438
-12.737,12.1454
-12.741,12.1470
-12.746,12.1486
-12.752,12.1503
-12.757,12.1520
-12.763,12.1537
-12.768,12.1553
-12.774,12.1568
-12.779,12.1581
-12.784,12.1594
-12.789,12.1605
-12.794,12.1616
-12.798,12.1625
-12.802,12.1634
-12.806,12.1641
-12.810,12.1648
-12.813,12.1654
-12.816,12.1660
-12.840,12.1704
-12.885,12.1788
-12.919,12.1850
-12.920,12.1851
-12.921,12.1853
-12.922,12.1854
-12.922,12.1856
-12.923,12.1858
-12.924,12.1859
-12.925,12.1861
-12.926,12.1864
-12.928,12.1866
-12.929,12.1868
-12.930,12.1871
-12.931,12.1874
-12.933,12.1876
-12.934,12.1879
-12.935,12.1882
-12.937,12.1884
-12.938,12.1887
-12.939,12.1889
-12.940,12.1892
-12.941,12.1894
-12.942,12.1896
-12.943,12.1898
-12.943,12.1900
-12.944,12.1901
-12.945,12.1903
-12.984,12.1994
-13.024,12.2086
-13.063,12.2177
-13.102,12.2268
-13.142,12.2360
-13.181,12.2451
-13.221,12.2543
-13.260,12.2634
-13.300,12.2725
-13.339,12.2817
-13.378,12.2908
-13.418,12.2999
-13.457,12.3091
-13.497,12.3182
-13.536,12.3274
-13.575,12.3365
-13.615,12.3456
-13.654,12.3548
-13.694,12.3639
-13.733,12.3731
-13.773,12.3822
-13.782,12.3845
-13.783,12.3845
-13.783,12.3846
-13.783,12.3846
-13.783,12.3847
-13.784,12.3848
-13.784,12.3848
-13.784,12.3849
-13.784,12.3849
-13.785,12.3850
-13.785,12.3851
-13.785,12.3852
-13.786,12.3853
-13.786,12.3853
-13.786,12.3854
-13.787,12.3855
-13.787,12.3856
-13.787,12.3856
-13.788,12.3857
-13.788,12.3858
-13.788,12.3858
-13.788,12.3859
-13.789,12.3859
-13.789,12.3860
-13.789,12.3860
-13.809,12.3908
-13.848,12.4004
-13.887,12.4100
-13.926,12.4196
-13.965,12.4291
-14.004,12.4387
-14.043,12.4483
-14.083,12.4579
-14.122,12.4674
-14.161,12.4770
-14.200,12.4866
-14.239,12.4962
-14.278,12.5057
-14.318,12.5153
-14.357,12.5249
-14.396,12.5345
-14.435,12.5440
-14.474,12.5536
-14.513,12.5632
-14.552,12.5728
-14.592,12.5823
-14.631,12.5919
-14.670,12.6015
-14.709,12.6111
-14.748,12.6206
-14.787,12.6302
-14.826,12.6398
-14.866,12.6494
-14.905,12.6589
-14.934,12.6661
-14.935,12.6663
-14.936,12.6665
-14.936,12.6667
-14.937,12.6669
-14.938,12.6672
-14.940,12.6674
-14.941,12.6677
-14.942,12.6680
-14.943,12.6683
-14.945,12.6686
-14.946,12.6689
-14.947,12.6692
-14.949,12.6696
-14.950,12.6699
-14.952,12.6702
-14.953,12.6705
-14.955,12.6707
-14.956,12.6710
-14.957,12.6712
-14.958,12.6714
-14.959,12.6716
-14.960,12.6718
-14.961,12.6720
-14.962,12.6721
-14.962,12.6723
-15.003,12.6799
-15.043,12.6875
-15.083,12.6952
-15.123,12.7028
-15.163,12.7104
-15.203,12.7181
-15.243,12.7257
-15.283,12.7334
-15.323,12.7410
-15.363,12.7486
-15.403,12.7563
-15.443,12.7639
-15.484,12.7715
-15.524,12.7792
-15.564,12.7868
-15.604,12.7944
-15.644,12.8021
-15.684,12.8097
-15.695,12.8117
-15.696,12.8120
-15.697,12.8123
-15.699,12.8126
-15.701,12.8129
-15.703,12.8133
-15.705,12.8137
-15.707,12.8142
-15.709,12.8146
-15.711,12.8152
-15.714,12.8157
-15.716,12.8163
-15.719,12.8169
-15.722,12.8175
-15.724,12.8182
-15.726,12.8188
-15.729,12.8194
-15.731,12.8199
-15.733,12.8205
-15.735,12.8210
-15.737,12.8215
-15.739,12.8220
-15.740,12.8225
-15.742,12.8229
-15.743,12.8232
-15.763,12.8290
-15.802,12.8400
-15.840,12.8511
-15.879,12.8622
-15.918,12.8733
-15.956,12.8844
-15.995,12.8954
-16.034,12.9065
-16.072,12.9176
-16.111,12.9287
-16.150,12.9398
-16.188,12.9508
-16.227,12.9619
-16.266,12.9730
-16.305,12.9841
-16.343,12.9952
-16.382,13.0062
-16.421,13.0173
-16.459,13.0284
-16.498,13.0395
-16.537,13.0506
-16.575,13.0616
-16.614,13.0727
-16.653,13.0838
-16.691,13.0949
-16.730,13.1060
-16.769,13.1170
-16.807,13.1281
-16.846,13.1392
-16.885,13.1503
-16.924,13.1614
-16.962,13.1724
-17.001,13.1835
-17.040,13.1946
-17.078,13.2057
-17.117,13.2168
-17.156,13.2278
-17.194,13.2389
-17.233,13.2500
-17.272,13.2611
-17.310,13.2722
-17.349,13.2833
-17.388,13.2943
-17.427,13.3054
-17.465,13.3165
-17.504,13.3276
-17.543,13.3387
-17.581,13.3497
-17.620,13.3608
-17.659,13.3719
-17.697,13.3830
-17.736,13.3941
-17.775,13.4051
-17.813,13.4162
-17.852,13.4273
-17.891,13.4384
-17.929,13.4495
-17.968,13.4605
-18.007,13.4716
-18.046,13.4827
-18.084,13.4938
-18.085,13.4940
-18.086,13.4944
-18.088,13.4947
-18.089,13.4952
-18.091,13.4956
-18.092,13.4960
-18.094,13.4965
-18.096,13.4970
-18.098,13.4976
-18.100,13.4981
-18.102,13.4987
-18.105,13.4993
-18.107,13.4998
-18.109,13.5004
-18.112,13.5009
-18.114,13.5014
-18.116,13.5019
-18.118,13.5023
-18.120,13.5027
-18.121,13.5031
-18.123,13.5035
-18.125,13.5038
-18.126,13.5041
-18.127,13.5043
-18.129,13.5046
-18.159,13.5106
-18.199,13.5185
-18.238,13.5265
-18.278,13.5344
-18.318,13.5424
-18.358,13.5503
-18.398,13.5583
-18.437,13.5662
-18.477,13.5742
-18.517,13.5822
-18.557,13.5901
-18.597,13.5981
-18.637,13.6060
-18.676,13.6140
-18.716,13.6219
-18.756,13.6299
-18.796,13.6378
-18.816,13.6418
-18.816,13.6418
-18.816,13.6418
-18.816,13.6418
-18.816,13.6418
-18.816,13.6418
-18.816,13.6418
-18.816,13.6418
-18.816,13.6418
-18.816,13.6419
-18.816,13.6419
-18.816,13.6419
-18.816,13.6419
-18.816,13.6419
-18.816,13.6419
-18.816,13.6419
-18.816,13.6419
-18.816,13.6419
-18.816,13.6419
-18.816,13.6419
-18.816,13.6419
-18.816,13.6419
-18.816,13.6420
-18.817,13.6420
-18.817,13.6420
-18.826,13.6439
-18.866,13.6519
-18.905,13.6598
-18.945,13.6677
-18.984,13.6756
-19.023,13.6836
-19.063,13.6915
-19.102,13.6994
-19.141,13.7073
-19.181,13.7153
-19.220,13.7232
-19.260,13.7311
-19.299,13.7390
-19.338,13.7470
-19.378,13.7549
-19.417,13.7628
-19.456,13.7708
-19.496,13.7787
-19.535,13.7866
-19.575,13.7945
-19.614,13.8025
-19.653,13.8104
-19.693,13.8183
-19.732,13.8262
-19.771,13.8342
-19.811,13.8421
-19.850,13.8500
-19.890,13.8579
-19.929,13.8659
-19.968,13.8738
-20.008,13.8817
-20.047,13.8896
-20.068,13.8938
-20.072,13.8947
-20.077,13.8957
-20.082,13.8968
-20.088,13.8981
-20.094,13.8995
-20.101,13.9011
-20.107,13.9029
-20.115,13.9049
-20.122,13.9071
-20.130,13.9096
-20.138,13.9123
-20.147,13.9152
-20.155,13.9184
-20.163,13.9216
-20.171,13.9247
-20.179,13.9279
-20.186,13.9310
-20.192,13.9341
-20.198,13.9371
-20.204,13.9400
-20.210,13.9427
-20.215,13.9453
-20.219,13.9478
-20.223,13.9500
-20.235,13.9564
-20.271,13.9760
-20.307,13.9955
-20.343,14.0150
-20.378,14.0345
-20.414,14.0540
-20.450,14.0735
-20.486,14.0930
-20.522,14.1125
-20.558,14.1320
-20.593,14.1516
-20.629,14.1711
-20.665,14.1906
-20.680,14.1989
-20.694,14.2063
-20.708,14.2147
-20.724,14.2240
-20.741,14.2344
-20.758,14.2459
-20.775,14.2587
-20.793,14.2728
-20.812,14.2883
-20.830,14.3053
-20.848,14.3238
-20.865,14.3440
-20.883,14.3660
-20.899,14.3889
-20.913,14.4117
-20.925,14.4344
-20.936,14.4567
-20.946,14.4786
-20.954,14.5000
-20.961,14.5206
-20.967,14.5404
-20.972,14.5592
-20.976,14.5770
-20.980,14.5934
-20.983,14.6085
-20.989,14.6384
-20.999,14.6841
-21.001,14.6966
-21.002,14.6988
-21.002,14.7014
-21.003,14.7041
-21.003,14.7070
-21.004,14.7102
-21.004,14.7136
-21.005,14.7172
-21.006,14.7210
-21.006,14.7250
-21.007,14.7292
-21.007,14.7336
-21.008,14.7381
-21.009,14.7427
-21.009,14.7471
-21.009,14.7513
-21.010,14.7553
-21.010,14.7592
-21.010,14.7628
-21.011,14.7662
-21.011,14.7694
-21.011,14.7724
-21.011,14.7752
-21.011,14.7778
-21.012,14.7801
-21.013,14.8013
-21.014,14.8415
-21.016,14.8818
-21.018,14.9220
-21.020,14.9622
-21.022,15.0025
-21.024,15.0427
-21.026,15.0830
-21.028,15.1232
-21.030,15.1634
-21.032,15.2037
-21.034,15.2439
-21.036,15.2841
-21.037,15.3244
-21.039,15.3646
-21.041,15.4049
-21.043,15.4451
-21.045,15.4853
-21.047,15.5256
-21.049,15.5658
-21.051,15.6060
-21.053,15.6463
-21.055,15.6865
-21.057,15.7268
-21.059,15.7670
-21.060,15.8072
-21.062,15.8475
-21.064,15.8877
-21.066,15.9279
-21.066,15.9281
-21.066,15.9283
-21.066,15.9285
-21.066,15.9288
-21.066,15.9290
-21.066,15.9293
-21.066,15.9296
-21.066,15.9299
-21.066,15.9303
-21.066,15.9306
-21.066,15.9310
-21.066,15.9314
-21.066,15.9318
-21.066,15.9322
-21.066,15.9326
-21.066,15.9330
-21.066,15.9333
-21.066,15.9336
-21.066,15.9340
-21.066,15.9342
-21.066,15.9345
-21.066,15.9348
-21.066,15.9350
-21.066,15.9352
-21.066,15.9355
-21.068,15.9656
-21.069,16.0058
-21.070,16.0459
-21.072,16.0861
-21.073,16.1263
-21.074,16.1664
-21.076,16.2066
-21.077,16.2468
-21.079,16.2870
-21.080,16.3271
-21.081,16.3673
-21.083,16.4075
-21.084,16.4476
-21.085,16.4878
-21.087,16.5280
-21.088,16.5681
-21.089,16.6083
-21.091,16.6485
-21.092,16.6886
-21.094,16.7288
-21.095,16.7690
-21.096,16.8091
-21.098,16.8493
-21.099,16.8895
-21.100,16.9297
-21.102,16.9698
-21.103,17.0100
-21.105,17.0502
-21.106,17.0903
-21.107,17.1305
-21.109,17.1707
-21.110,17.2108
-21.111,17.2510
-21.113,17.2912
-21.114,17.3313
-21.116,17.3715
-21.117,17.4117
-21.118,17.4518
-21.120,17.4920
-21.121,17.5322
-21.122,17.5723
-21.124,17.6125
-21.125,17.6527
-21.127,17.6929
-21.128,17.7330
-21.129,17.7732
-21.130,17.7837
-21.130,17.7847
-21.130,17.7858
-21.130,17.7870
-21.130,17.7883
-21.130,17.7897
-21.130,17.7912
-21.130,17.7928
-21.130,17.7945
-21.130,17.7963
-21.130,17.7981
-21.130,17.8000
-21.130,17.8020
-21.130,17.8040
-21.130,17.8060
-21.130,17.8078
-21.130,17.8096
-21.130,17.8112
-21.130,17.8128
-21.130,17.8143
-21.130,17.8157
-21.130,17.8170
-21.130,17.8182
-21.130,17.8194
-21.130,17.8204
-21.129,17.8409
-21.128,17.8811
-21.126,17.9213
-21.125,17.9615
-21.124,18.0017
-21.122,18.0419
-21.121,18.0821
-21.120,18.1223
-21.118,18.1625
-21.117,18.2027
-21.116,18.2429
-21.115,18.2831
-21.113,18.3233
-21.112,18.3635
-21.111,18.4037
-21.109,18.4439
-21.108,18.4841
-21.107,18.5243
-21.105,18.5645
-21.104,18.6047
-21.103,18.6449
-21.101,18.6851
-21.100,18.7253
-21.099,18.7655
-21.097,18.8057
-21.096,18.8459
-21.095,18.8861
-21.093,18.9263
-21.092,18.9665
-21.091,19.0067
-21.089,19.0469
-21.088,19.0871
-21.087,19.1273
-21.086,19.1675
-21.084,19.2077
-21.083,19.2479
-21.082,19.2881
-21.080,19.3283
-21.079,19.3685
-21.078,19.4087
-21.077,19.4388
-21.077,19.4402
-21.077,19.4417
-21.076,19.4433
-21.076,19.4451
-21.076,19.4471
-21.076,19.4491
-21.076,19.4513
-21.076,19.4536
-21.076,19.4561
-21.076,19.4587
-21.075,19.4613
-21.075,19.4641
-21.075,19.4670
-21.075,19.4698
-21.075,19.4725
-21.074,19.4750
-21.074,19.4775
-21.074,19.4798
-21.074,19.4820
-21.073,19.4840
-21.073,19.4859
-21.073,19.4877
-21.073,19.4893
-21.072,19.4908
-21.072,19.4922
-21.067,19.5323
-21.062,19.5724
-21.057,19.6125
-21.052,19.6526
-21.046,19.6927
-21.041,19.7328
-21.036,19.7729
-21.031,19.8130
-21.026,19.8531
-21.021,19.8932
-21.015,19.9333
-21.010,19.9734
-21.005,20.0135
-21.000,20.0536
-20.995,20.0937
-20.990,20.1338
-20.984,20.1739
-20.979,20.2140
-20.974,20.2541
-20.969,20.2942
-20.964,20.3343
-20.959,20.3744
-20.958,20.3828
-20.956,20.3945
-20.954,20.4069
-20.952,20.4197
-20.950,20.4331
-20.948,20.4469
-20.946,20.4612
-20.943,20.4758
-20.939,20.4908
-20.936,20.5061
-20.932,20.5217
-20.927,20.5376
-20.923,20.5536
-20.917,20.5699
-20.911,20.5862
-20.905,20.6027
-20.898,20.6192
-20.890,20.6357
-20.882,20.6523
-20.873,20.6688
-20.863,20.6852
-20.852,20.7015
-20.841,20.7176
-20.829,20.7335
-20.816,20.7492
-20.802,20.7645
-20.788,20.7790
-20.773,20.7927
-20.758,20.8055
-20.743,20.8176
-20.728,20.8290
-20.713,20.8397
-20.697,20.8497
-20.682,20.8591
-20.666,20.8678
-20.651,20.8760
-20.635,20.8836
-20.620,20.8906
-20.605,20.8972
-20.589,20.9033
-20.575,20.9089
-20.560,20.9141
-20.546,20.9189
-20.532,20.9234
-20.518,20.9275
-20.505,20.9313
-20.492,20.9349
-20.480,20.9382
-20.468,20.9413
-20.454,20.9448
-20.425,20.9524
-20.385,20.9624
-20.346,20.9725
-20.307,20.9826
-20.267,20.9926
-20.228,21.0027
-20.188,21.0127
-20.149,21.0228
-20.110,21.0329
-20.070,21.0429
-20.031,21.0530
-19.992,21.0631
-19.952,21.0731
-19.913,21.0832
-19.874,21.0932
-19.834,21.1033
-19.795,21.1134
-19.756,21.1234
-19.716,21.1335
-19.677,21.1436
-19.662,21.1475
-19.650,21.1504
-19.637,21.1535
-19.623,21.1566
-19.608,21.1596
-19.592,21.1624
-19.574,21.1649
-19.556,21.1669
-19.537,21.1684
-19.517,21.1691
-19.496,21.1691
-19.474,21.1682
-19.452,21.1662
-19.429,21.1632
-19.408,21.1593
-19.388,21.1548
-19.368,21.1496
-19.350,21.1440
-19.332,21.1380
-19.316,21.1319
-19.301,21.1256
-19.287,21.1193
-19.274,21.1132
-19.262,21.1073
-19.251,21.1019
-19.228,21.0901
-19.192,21.0718
-19.156,21.0534
-19.120,21.0350
-19.084,21.0166
-19.048,20.9983
-19.012,20.9799
-18.976,20.9615
-18.940,20.9431
-18.904,20.9248
-18.868,20.9064
-18.832,20.8880
-18.796,20.8696
-18.760,20.8513
-18.723,20.8329
-18.687,20.8145
-18.651,20.7961
-18.615,20.7778
-18.579,20.7594
-18.543,20.7410
-18.507,20.7226
-18.471,20.7043
-18.435,20.6859
-18.399,20.6675
-18.363,20.6491
-18.327,20.6308
-18.291,20.6124
-18.255,20.5940
-18.219,20.5756
-18.183,20.5573
-18.147,20.5389
-18.111,20.5205
-18.101,20.5157
-18.101,20.5154
-18.100,20.5149
-18.099,20.5145
-18.098,20.5140
-18.097,20.5134
-18.096,20.5128
-18.095,20.5122
-18.093,20.5116
-18.092,20.5109
-18.091,20.5102
-18.089,20.5094
-18.088,20.5086
-18.086,20.5078
-18.085,20.5070
-18.084,20.5062
-18.082,20.5055
-18.081,20.5048
-18.080,20.5042
-18.079,20.5036
-18.078,20.5030
-18.077,20.5024
-18.076,20.5019
-18.075,20.5015
-18.074,20.5010
-18.057,20.4907
-18.022,20.4704
-17.987,20.4502
-17.952,20.4299
-17.918,20.4096
-17.883,20.3894
-17.848,20.3691
-17.813,20.3488
-17.778,20.3286
-17.744,20.3083
-17.709,20.2880
-17.674,20.2677
-17.639,20.2475
-17.605,20.2272
-17.570,20.2069
-17.535,20.1867
-17.500,20.1664
-17.465,20.1461
-17.431,20.1259
-17.396,20.1056
-17.361,20.0853
-17.326,20.0651
-17.291,20.0448
-17.257,20.0245
-17.231,20.0093
-17.230,20.0089
-17.229,20.0084
-17.228,20.0079
-17.227,20.0073
-17.226,20.0067
-17.225,20.0061
-17.224,20.0054
-17.223,20.0047
-17.221,20.0040
-17.220,20.0032
-17.218,20.0024
-17.217,20.0015
-17.215,20.0007
-17.214,19.9998
-17.212,19.9990
-17.211,19.9983
-17.209,19.9976
-17.208,19.9969
-17.207,19.9963
-17.206,19.9957
-17.205,19.9951
-17.204,19.9946
-17.203,19.9942
-17.202,19.9937
-17.201,19.9933
-17.165,19.9752
-17.129,19.9570
-17.093,19.9388
-17.057,19.9207
-17.022,19.9025
-16.986,19.8844
-16.950,19.8662
-16.914,19.8480
-16.878,19.8299
-16.842,19.8117
-16.806,19.7935
-16.770,19.7754
-16.734,19.7572
-16.698,19.7390
-16.662,19.7209
-16.626,19.7027
-16.590,19.6845
-16.554,19.6664
-16.518,19.6482
-16.482,19.6300
-16.446,19.6119
-16.411,19.5937
-16.375,19.5755
-16.339,19.5574
-16.303,19.5392
-16.267,19.5210
-16.231,19.5029
-16.195,19.4847
-16.159,19.4665
-16.123,19.4484
-16.105,19.4392
-16.104,19.4389
-16.104,19.4385
-16.103,19.4382
-16.102,19.4378
-16.101,19.4373
-16.100,19.4368
-16.099,19.4363
-16.098,19.4358
-16.097,19.4353
-16.096,19.4347
-16.095,19.4341
-16.093,19.4335
-16.092,19.4329
-16.091,19.4323
-16.089,19.4317
-16.088,19.4312
-16.087,19.4307
-16.086,19.4302
-16.085,19.4297
-16.084,19.4293
-16.083,19.4289
-16.083,19.4285
-16.082,19.4282
-16.081,19.4279
-16.071,19.4235
-16.033,19.4066
-15.995,19.3897
-15.958,19.3728
-15.920,19.3559
-15.882,19.3390
-15.844,19.3221
-15.806,19.3052
-15.768,19.2883
-15.730,19.2714
-15.702,19.2587
-15.699,19.2573
-15.695,19.2557
-15.692,19.2540
-15.688,19.2521
-15.683,19.2500
-15.679,19.2477
-15.674,19.2453
-15.668,19.2426
-15.663,19.2398
-15.657,19.2367
-15.651,19.2334
-15.645,19.2299
-15.639,19.2262
-15.633,19.2225
-15.628,19.2189
-15.622,19.2153
-15.617,19.2119
-15.612,19.2086
-15.608,19.2054
-15.604,19.2024
-15.600,19.1995
-15.596,19.1968
-15.593,19.1943
-15.590,19.1920
-15.587,19.1899
-15.555,19.1650
-15.523,19.1401
-15.490,19.1153
-15.458,19.0904
-15.426,19.0655
-15.394,19.0407
-15.362,19.0158
-15.329,18.9909
-15.311,18.9768
-15.302,18.9695
-15.291,18.9616
-15.280,18.9532
-15.267,18.9444
-15.253,18.9354
-15.239,18.9262
-15.223,18.9170
-15.206,18.9080
-15.188,18.8992
-15.169,18.8908
-15.148,18.8829
-15.127,18.8756
-15.105,18.8692
-15.083,18.8640
-15.062,18.8599
-15.042,18.8568
-15.023,18.8545
-15.004,18.8530
-14.986,18.8522
-14.969,18.8519
-14.954,18.8521
-14.939,18.8526
-14.925,18.8533
-14.912,18.8541
-14.894,18.8554
-14.854,18.8582
-14.813,18.8610
-14.773,18.8639
-14.733,18.8667
-14.693,18.8695
-14.653,18.8724
-14.613,18.8752
-14.572,18.8780
-14.532,18.8809
-14.492,18.8837
-14.452,18.8865
-14.412,18.8894
-14.372,18.8922
-14.331,18.8950
-14.291,18.8979
-14.251,18.9007
-14.211,18.9035
-14.171,18.9064
-14.131,18.9092
-14.090,18.9120
-14.050,18.9149
-14.010,18.9177
-14.009,18.9177
-14.008,18.9178
-14.007,18.9179
-14.006,18.9180
-14.004,18.9181
-14.003,18.9182
-14.001,18.9183
-13.999,18.9184
-13.997,18.9185
-13.995,18.9186
-13.993,18.9186
-13.991,18.9187
-13.989,18.9188
-13.987,18.9189
-13.985,18.9189
-13.983,18.9190
-13.981,18.9190
-13.979,18.9190
-13.977,18.9191
-13.976,18.9191
-13.974,18.9191
-13.973,18.9191
-13.972,18.9191
-13.970,18.9191
-13.969,18.9191
-13.939,18.9190
-13.899,18.9189
-13.858,18.9188
-13.818,18.9187
-13.778,18.9186
-13.738,18.9184
-13.697,18.9183
-13.657,18.9182
-13.617,18.9181
-13.577,18.9180
-13.537,18.9179
-13.496,18.9178
-13.456,18.9177
-13.416,18.9176
-13.376,18.9175
-13.335,18.9174
-13.295,18.9173
-13.255,18.9171
-13.215,18.9170
-13.174,18.9169
-13.134,18.9168
-13.094,18.9167
-13.054,18.9166
-13.013,18.9165
-12.973,18.9164
-12.933,18.9163
-12.893,18.9162
-12.853,18.9161
-12.812,18.9159
-12.772,18.9158
-12.732,18.9157
-12.692,18.9156
-12.651,18.9155
-12.631,18.9155
-12.631,18.9155
-12.631,18.9155
-12.631,18.9155
-12.630,18.9155
-12.630,18.9155
-12.630,18.9155
-12.629,18.9155
-12.629,18.9155
-12.629,18.9154
-12.628,18.9154
-12.628,18.9154
-12.628,18.9154
-12.627,18.9154
-12.627,18.9154
-12.626,18.9154
-12.626,18.9154
-12.626,18.9154
-12.625,18.9154
-12.625,18.9154
-12.625,18.9154
-12.624,18.9154
-12.624,18.9154
-12.624,18.9154
-12.624,18.9154
-12.614,18.9152
-12.573,18.9146
-12.533,18.9139
-12.493,18.9133
-12.453,18.9126
-12.412,18.9120
-12.372,18.9113
-12.332,18.9106
-12.292,18.9100
-12.251,18.9093
-12.211,18.9087
-12.171,18.9080
-12.131,18.9074
-12.090,18.9067
-12.050,18.9061
-12.010,18.9054
-11.970,18.9048
-11.930,18.9041
-11.889,18.9035
-11.849,18.9028
-11.809,18.9022
-11.769,18.9015
-11.728,18.9008
-11.688,18.9002
-11.648,18.8995
-11.608,18.8989
-11.567,18.8982
-11.527,18.8976
-11.487,18.8969
-11.447,18.8963
-11.406,18.8956
-11.366,18.8950
-11.326,18.8943
-11.286,18.8937
-11.245,18.8930
-11.205,18.8923
-11.165,18.8917
-11.125,18.8910
-11.084,18.8904
-11.044,18.8897
-11.004,18.8891
-10.964,18.8884
-10.924,18.8878
-10.883,18.8871
-10.843,18.8865
-10.803,18.8858
-10.763,18.8852
-10.722,18.8845
-10.682,18.8838
-10.642,18.8832
-10.602,18.8825
-10.561,18.8819
-10.521,18.8812
-10.481,18.8806
-10.441,18.8799
-10.400,18.8793
-10.380,18.8789
-10.380,18.8789
-10.380,18.8789
-10.379,18.8789
-10.379,18.8789
-10.379,18.8789
-10.379,18.8789
-10.378,18.8789
-10.378,18.8789
-10.377,18.8789
-10.377,18.8789
-10.377,18.8789
-10.376,18.8789
-10.376,18.8789
-10.375,18.8789
-10.375,18.8789
-10.374,18.8789
-10.374,18.8789
-10.373,18.8789
-10.373,18.8789
-10.373,18.8789
-10.372,18.8789
-10.372,18.8789
-10.372,18.8789
-10.372,18.8789
-10.361,18.8789
-10.321,18.8788
-10.281,18.8788
-10.241,18.8788
-10.201,18.8788
-10.160,18.8787
-10.120,18.8787
-10.080,18.8787
-10.040,18.8787
-10.000,18.8786
-9.9598,18.8786
-9.9196,18.8786
-9.8794,18.8786
-9.8391,18.8785
-9.7989,18.8785
-9.7587,18.8785
-9.7185,18.8785
-9.6783,18.8784
-9.6381,18.8784
-9.5978,18.8784
-9.5576,18.8784
-9.5174,18.8783
-9.4772,18.8783
-9.4370,18.8783
-9.3968,18.8783
-9.3566,18.8782
-9.3163,18.8782
-9.2761,18.8782
-9.2359,18.8782
-9.1957,18.8781
-9.1555,18.8781
-9.1153,18.8781
-9.0751,18.8781
-9.0348,18.8780
-8.9946,18.8780
-8.9544,18.8780
-8.9142,18.8780
-8.8740,18.8779
-8.8338,18.8779
-8.7936,18.8779
-8.7533,18.8779
-8.7131,18.8778
-8.6729,18.8778
-8.6327,18.8778
-8.5925,18.8778
-8.5523,18.8777
-8.5120,18.8777
-8.4718,18.8777
-8.4316,18.8777
-8.3914,18.8776
-8.3512,18.8776
-8.3110,18.8776
-8.2708,18.8776
-8.2305,18.8775
-8.1903,18.8775
-8.1501,18.8775
-8.1099,18.8775
-8.0697,18.8774
-8.0295,18.8774
-7.9893,18.8774
-7.9490,18.8774
-7.9088,18.8773
-7.9086,18.8773
-7.9083,18.8773
-7.9079,18.8773
-7.9075,18.8773
-7.9070,18.8773
-7.9066,18.8773
-7.9061,18.8773
-7.9056,18.8773
-7.9050,18.8773
-7.9044,18.8774
-7.9038,18.8774
-7.9032,18.8774
-7.9025,18.8774
-7.9019,18.8774
-7.9012,18.8774
-7.9006,18.8774
-7.9001,18.8774
-7.8995,18.8774
-7.8990,18.8774
-7.8985,18.8774
-7.8981,18.8774
-7.8977,18.8774
-7.8973,18.8775
-7.8969,18.8775
-7.8965,18.8775
-7.8660,18.8781
-7.8254,18.8790
-7.7847,18.8799
-7.7440,18.8807
-7.7033,18.8816
-7.6627,18.8824
-7.6220,18.8833
-7.5813,18.8842
-7.5407,18.8850
-7.5000,18.8859
-7.4593,18.8868
-7.4187,18.8876
-7.3780,18.8885
-7.3373,18.8894
-7.2967,18.8902
-7.2560,18.8911
-7.2153,18.8920
-7.1747,18.8928
-7.1340,18.8937
-7.0933,18.8946
-7.0527,18.8954
-7.0120,18.8963
-7.0120,18.8963
-7.0119,18.8963
-7.0118,18.8963
-7.0118,18.8963
-7.0117,18.8963
-7.0116,18.8963
-7.0115,18.8963
-7.0114,18.8963
-7.0113,18.8963
-7.0112,18.8963
-7.0111,18.8963
-7.0110,18.8963
-7.0108,18.8963
-7.0107,18.8963
-7.0106,18.8963
-7.0105,18.8963
-7.0104,18.8963
-7.0103,18.8963
-7.0102,18.8963
-7.0101,18.8963
-7.0100,18.8963
-7.0099,18.8963
-7.0099,18.8963
-7.0098,18.8964
-7.0097,18.8964
-6.9796,18.8969
-6.9395,18.8976
-6.8994,18.8983
-6.8593,18.8989
-6.8191,18.8996
-6.7790,18.9003
-6.7389,18.9010
-6.6988,18.9017
-6.6586,18.9024
-6.6185,18.9031
-6.5784,18.9038
-6.5382,18.9045
-6.4981,18.9052
-6.4580,18.9059
-6.4179,18.9066
-6.3777,18.9073
-6.3376,18.9080
-6.2975,18.9086
-6.2574,18.9093
-6.2172,18.9100
-6.1771,18.9107
-6.1370,18.9114
-6.0968,18.9121
-6.0567,18.9128
-6.0166,18.9135
-5.9765,18.9142
-5.9363,18.9149
-5.8962,18.9156
-5.8561,18.9163
-5.8160,18.9170
-5.7758,18.9177
-5.7357,18.9183
-5.6956,18.9190
-5.6555,18.9197
-5.6153,18.9204
-5.5752,18.9211
-5.5351,18.9218
-5.4949,18.9225
-5.4548,18.9232
-5.4147,18.9239
-5.3746,18.9246
-5.3344,18.9253
-5.2943,18.9260
-5.2542,18.9267
-5.2141,18.9273
-5.1739,18.9280
-5.1438,18.9286
-5.1400,18.9286
-5.1358,18.9287
-5.1312,18.9288
-5.1262,18.9290
-5.1209,18.9292
-5.1152,18.9295
-5.1091,18.9299
-5.1027,18.9304
-5.0959,18.9310
-5.0888,18.9318
-5.0815,18.9326
-5.0738,18.9337
-5.0659,18.9348
-5.0583,18.9361
-5.0509,18.9374
-5.0440,18.9388
-5.0373,18.9402
-5.0311,18.9416
-5.0251,18.9430
-5.0196,18.9444
-5.0144,18.9457
-5.0096,18.9470
-5.0051,18.9483
-5.0011,18.9494
-4.9974,18.9504
-4.9585,18.9616
-4.9196,18.9728
-4.8807,18.9839
-4.8418,18.9951
-4.8029,19.0063
-4.7640,19.0174
-4.7251,19.0286
-4.6862,19.0398
-4.6473,19.0509
-4.6084,19.0621
-4.5695,19.0733
-4.5306,19.0844
-4.4917,19.0956
-4.4528,19.1068
-4.4138,19.1179
-4.3749,19.1291
-4.3360,19.1403
-4.2971,19.1514
-4.2582,19.1626
-4.2193,19.1738
-4.1804,19.1849
-4.1415,19.1961
-4.1218,19.2018
-4.1204,19.2021
-4.1190,19.2026
-4.1174,19.2030
-4.1157,19.2035
-4.1138,19.2041
-4.1119,19.2047
-4.1098,19.2053
-4.1076,19.2060
-4.1053,19.2067
-4.1029,19.2075
-4.1004,19.2083
-4.0977,19.2092
-4.0951,19.2101
-4.0925,19.2110
-4.0901,19.2119
-4.0877,19.2127
-4.0855,19.2135
-4.0834,19.2143
-4.0814,19.2150
-4.0796,19.2157
-4.0778,19.2164
-4.0762,19.2170
-4.0748,19.2176
-4.0734,19.2181
-4.0632,19.2221
-4.0257,19.2367
-3.9883,19.2513
-3.9509,19.2660
-3.9135,19.2806
-3.8761,19.2952
-3.8387,19.3098
-3.8013,19.3245
-3.7639,19.3391
-3.7265,19.3537
-3.6891,19.3683
-3.6517,19.3829
-3.6142,19.3976
-3.5768,19.4122
-3.5394,19.4268
-3.5020,19.4414
-3.4646,19.4561
-3.4272,19.4707
-3.3898,19.4853
-3.3524,19.4999
-3.3150,19.5146
-3.2776,19.5292
-3.2401,19.5438
-3.2027,19.5584
-3.1653,19.5730
-3.1279,19.5877
-3.0905,19.6023
-3.0531,19.6169
-3.0157,19.6315
-2.9783,19.6462
-2.9409,19.6608
-2.9035,19.6754
-2.8661,19.6900
-2.8286,19.7046
-2.7912,19.7193
-2.7538,19.7339
-2.7164,19.7485
-2.6790,19.7631
-2.6416,19.7778
-2.6042,19.7924
-2.5668,19.8070
-2.5294,19.8216
-2.4920,19.8363
-2.4545,19.8509
-2.4171,19.8655
-2.3797,19.8801
-2.3423,19.8947
-2.3049,19.9094
-2.2675,19.9240
-2.2301,19.9386
-2.1927,19.9532
-2.1823,19.9573
-2.1802,19.9581
-2.1778,19.9591
-2.1753,19.9601
-2.1725,19.9612
-2.1695,19.9624
-2.1664,19.9637
-2.1631,19.9652
-2.1595,19.9667
-2.1559,19.9683
-2.1520,19.9701
-2.1481,19.9719
-2.1439,19.9739
-2.1398,19.9759
-2.1359,19.9778
-2.1321,19.9798
-2.1286,19.9816
-2.1252,19.9834
-2.1220,19.9851
-2.1190,19.9868
-2.1162,19.9883
-2.1136,19.9898
-2.1112,19.9911
-2.1090,19.9924
-2.1070,19.9936
-2.0886,20.0042
-2.0537,20.0244
-2.0188,20.0447
-1.9839,20.0649
-1.9490,20.0851
-1.9140,20.1054
-1.8791,20.1256
-1.8442,20.1458
-1.8093,20.1660
-1.7744,20.1863
-1.7395,20.2065
-1.7046,20.2267
-1.6696,20.2469
-1.6347,20.2672
-1.5998,20.2874
-1.5649,20.3076
-1.5300,20.3279
-1.4951,20.3481
-1.4601,20.3683
-1.4252,20.3885
-1.3903,20.4088
-1.3554,20.4290
-1.3205,20.4492
-1.2856,20.4695
-1.2506,20.4897
-1.2157,20.5099
-1.1808,20.5301
-1.1459,20.5504
-1.1110,20.5706
-1.0761,20.5908
-1.0411,20.6110
-1.0062,20.6313
-0.9713,20.6515
-0.9364,20.6717
-0.9015,20.6920
-0.8666,20.7122
-0.8316,20.7324
-0.8055,20.7476
-0.8043,20.7483
-0.8029,20.7490
-0.8015,20.7499
-0.7999,20.7508
-0.7982,20.7517
-0.7964,20.7527
-0.7945,20.7538
-0.7924,20.7549
-0.7903,20.7561
-0.7880,20.7574
-0.7856,20.7586
-0.7831,20.7599
-0.7805,20.7613
-0.7780,20.7625
-0.7756,20.7638
-0.7733,20.7649
-0.7711,20.7660
-0.7689,20.7670
-0.7670,20.7680
-0.7651,20.7689
-0.7633,20.7697
-0.7617,20.7705
-0.7602,20.7712
-0.7588,20.7718
-0.7575,20.7724
-0.7208,20.7892
-0.6841,20.8059
-0.6474,20.8227
-0.6107,20.8395
-0.5740,20.8563
-0.5373,20.8731
-0.5006,20.8899
-0.4639,20.9067
-0.4272,20.9235
-0.3904,20.9403
-0.3537,20.9571
-0.3170,20.9739
-0.2803,20.9906
-0.2436,21.0074
-0.2069,21.0242
-0.1794,21.0368
-0.1770,21.0379
-0.1743,21.0391
-0.1714,21.0404
-0.1683,21.0418
-0.1649,21.0433
-0.1612,21.0449
-0.1573,21.0465
-0.1532,21.0482
-0.1488,21.0499
-0.1442,21.0517
-0.1394,21.0535
-0.1343,21.0554
-0.1291,21.0572
-0.1240,21.0589
-0.1191,21.0605
-0.1144,21.0620
-0.1099,21.0634
-0.1056,21.0647
-0.1015,21.0658
-0.0977,21.0669
-0.0941,21.0679
-0.0908,21.0687
-0.0877,21.0695
-0.0849,21.0703
-0.0823,21.0709
-0.0712,21.0737
-0.0520,21.0784
-0.0311,21.0832
-0.0084,21.0878
0.01582,21.0921
0.04160,21.0957
0.06877,21.0985
0.09722,21.1000
0.12683,21.1002
0.15751,21.0987
0.18913,21.0953
0.22160,21.0896
0.25479,21.0816
0.28737,21.0713
0.31807,21.0593
0.34692,21.0459
0.37397,21.0313
0.39924,21.0159
0.42278,20.9998
0.44463,20.9834
0.46482,20.9670
0.48339,20.9508
0.50039,20.9351
0.51584,20.9201
0.52979,20.9062
0.55072,20.8851
0.57975,20.8558
0.60878,20.8265
0.63781,20.7973
0.66684,20.7680
0.69587,20.7387
0.72490,20.7094
0.75393,20.6801
0.78296,20.6508
0.79229,20.6414
0.79675,20.6369
0.80163,20.6319
0.80688,20.6264
0.81246,20.6204
0.81833,20.6139
0.82447,20.6068
0.83082,20.5993
0.83736,20.5912
0.84404,20.5826
0.85083,20.5734
0.85769,20.5637
0.86458,20.5534
0.87122,20.5429
0.87735,20.5327
0.88299,20.5227
0.88818,20.5131
0.89293,20.5039
0.89726,20.4950
0.90121,20.4866
0.90478,20.4786
0.90801,20.4710
0.91092,20.4640
0.91353,20.4575
0.91587,20.4516
0.92444,20.4297
0.93945,20.3913
0.95446,20.3530
0.96947,20.3146
0.98447,20.2763
0.99948,20.2379
1.01449,20.1996
1.02950,20.1612
1.04450,20.1228
1.05951,20.0845
1.07452,20.0461
1.08953,20.0078
1.09731,19.9879
1.09852,19.9848
1.09985,19.9814
1.10127,19.9776
1.10278,19.9736
1.10437,19.9692
1.10603,19.9645
1.10774,19.9595
1.10949,19.9543
1.11126,19.9487
1.11306,19.9428
1.11485,19.9367
1.11664,19.9302
1.11837,19.9237
1.11995,19.9173
1.12139,19.9112
1.12270,19.9053
1.12387,19.8998
1.12493,19.8944
1.12588,19.8894
1.12673,19.8847
1.12748,19.8803
1.12815,19.8761
1.12874,19.8723
1.12927,19.8689
1.13112,19.8566
1.13710,19.8167
1.14307,19.7768
1.14905,19.7370
1.15502,19.6971
1.16100,19.6572
1.16697,19.6174
1.17295,19.5775
1.17893,19.5376
1.18490,19.4978
1.19088,19.4579
1.19685,19.4180
1.20283,19.3782
1.20880,19.3383
1.21478,19.2984
1.22076,19.2586
1.22673,19.2187
1.23271,19.1788
1.23868,19.1390
1.24466,19.0991
1.25063,19.0593
1.25661,19.0194
1.26258,18.9795
1.26856,18.9397
1.27454,18.8998
1.28051,18.8599
1.28649,18.8201
1.29246,18.7802
1.29844,18.7403
1.30441,18.7005
1.31039,18.6606
1.31637,18.6207
1.32234,18.5809
1.32832,18.5410
1.33429,18.5011
1.34027,18.4613
1.34624,18.4214
1.35222,18.3815
1.35819,18.3417
1.36417,18.3018
1.36865,18.2719
1.36905,18.2693
1.36950,18.2663
1.37000,18.2631
1.37056,18.2597
1.37119,18.2559
1.37189,18.2520
1.37267,18.2477
1.37353,18.2433
1.37448,18.2386
1.37553,18.2337
1.37667,18.2285
1.37792,18.2232
1.37928,18.2177
1.38065,18.2124
1.38201,18.2073
1.38337,18.2025
1.38471,18.1979
1.38603,18.1936
1.38730,18.1895
1.38853,18.1856
1.38971,18.1820
1.39083,18.1787
1.39187,18.1756
1.39284,18.1728
1.39372,18.1703
1.40762,18.1303
1.42153,18.0903
1.43544,18.0503
1.44935,18.0103
1.46325,17.9704
1.47369,17.9404
1.47418,17.9389
1.47474,17.9374
1.47533,17.9356
1.47598,17.9337
1.47666,17.9317
1.47739,17.9295
1.47815,17.9272
1.47894,17.9247
1.47976,17.9221
1.48060,17.9194
1.48147,17.9165
1.48236,17.9135
1.48325,17.9104
1.48410,17.9074
1.48489,17.9045
1.48564,17.9018
1.48633,17.8991
1.48698,17.8966
1.48758,17.8943
1.48813,17.8920
1.48864,17.8899
1.48911,17.8880
1.48953,17.8862
1.48992,17.8846
1.49026,17.8831
1.49938,17.8439
1.50849,17.8047
1.51761,17.7656
1.52672,17.7264
1.53584,17.6872
1.54495,17.6480
1.55407,17.6089
1.56318,17.5697
1.57229,17.5305
1.58141,17.4913
1.59052,17.4522
1.59964,17.4130
1.60875,17.3738
1.61787,17.3346
1.62698,17.2955
1.63610,17.2563
1.64521,17.2171
1.65433,17.1780
1.66344,17.1388
1.67256,17.0996
1.68167,17.0604
1.69078,17.0213
1.69990,16.9821
1.70901,16.9429
1.71813,16.9037
1.72724,16.8646
1.73636,16.8254
1.74547,16.7862
1.75459,16.7470
1.76370,16.7079
1.77282,16.6687
1.77510,16.6589
1.77510,16.6588
1.77511,16.6588
1.77512,16.6588
1.77513,16.6587
1.77514,16.6587
1.77515,16.6587
1.77516,16.6586
1.77517,16.6586
1.77518,16.6585
1.77520,16.6585
1.77521,16.6584
1.77522,16.6583
1.77524,16.6583
1.77525,16.6582
1.77526,16.6582
1.77528,16.6581
1.77529,16.6581
1.77530,16.6580
1.77531,16.6580
1.77532,16.6579
1.77533,16.6579
1.77533,16.6579
1.77534,16.6578
1.77535,16.6578
1.77988,16.6381
1.78894,16.5988
1.79800,16.5595
1.80706,16.5202
1.81612,16.4810
1.82517,16.4417
1.83423,16.4024
1.84329,16.3631
1.85235,16.3238
1.86141,16.2845
1.87047,16.2452
1.87952,16.2059
1.88858,16.1666
1.89764,16.1273
1.90670,16.0880
1.91576,16.0487
1.92482,16.0094
1.93387,15.9701
1.94293,15.9308
1.95199,15.8915
1.96105,15.8522
1.97011,15.8129
1.97917,15.7736
1.98822,15.7343
1.99728,15.6950
2.00634,15.6558
2.01540,15.6165
2.02446,15.5772
2.03352,15.5379
2.04257,15.4986
2.05163,15.4593
2.06069,15.4200
2.06975,15.3807
2.07881,15.3414
2.08116,15.3312
2.08135,15.3304
2.08156,15.3295
2.08178,15.3285
2.08202,15.3274
2.08227,15.3263
2.08254,15.3251
2.08283,15.3238
2.08312,15.3224
2.08343,15.3210
2.08374,15.3195
2.08407,15.3179
2.08440,15.3163
2.08473,15.3146
2.08504,15.3130
2.08533,15.3115
2.08560,15.3101
2.08586,15.3087
2.08610,15.3074
2.08632,15.3062
2.08652,15.3050
2.08671,15.3040
2.08689,15.3030
2.08705,15.3021
2.08719,15.3012
2.09067,15.2810
2.09751,15.2414
2.10434,15.2017
2.11118,15.1621
2.11801,15.1225
2.12485,15.0828
2.13168,15.0432
2.13852,15.0036
2.14535,14.9639
2.15219,14.9243
2.15902,14.8846
2.16586,14.8450
2.17269,14.8054
2.17953,14.7657
2.18636,14.7261
2.19320,14.6864
2.20003,14.6468
2.20687,14.6072
2.21370,14.5675
2.22054,14.5279
2.22737,14.4882
2.23421,14.4486
2.24104,14.4090
2.24788,14.3693
2.25471,14.3297
2.26155,14.2900
2.26838,14.2504
2.27522,14.2108
2.28205,14.1711
2.28889,14.1315
2.29572,14.0918
2.30256,14.0522
2.30939,14.0126
2.31623,13.9729
2.32306,13.9333
2.32990,13.8936
2.33673,13.8540
2.34357,13.8144
2.35040,13.7747
2.35724,13.7351
2.36407,13.6954
2.37091,13.6558
2.37774,13.6162
2.38458,13.5765
2.39141,13.5369
2.39825,13.4972
2.40508,13.4576
2.41192,13.4180
2.41875,13.3783
2.42559,13.3387
2.43242,13.2990
2.43926,13.2594
2.44609,13.2198
2.45293,13.1801
2.45976,13.1405
2.46660,13.1008
2.47343,13.0612
2.48027,13.0216


==> pics/maze/dubins.csv <==
x,y
-10.978,-22.499
-10.935,-22.495
-10.895,-22.491
-10.855,-22.487
-10.815,-22.482
-10.775,-22.478
-10.735,-22.473
-10.695,-22.469
-10.655,-22.465
-10.614,-22.460
-10.574,-22.456
-10.534,-22.452
-10.494,-22.447
-10.454,-22.443
-10.414,-22.438
-10.374,-22.434
-10.334,-22.430
-10.294,-22.425
-10.254,-22.421
-10.214,-22.416
-10.174,-22.412
-10.134,-22.408
-10.094,-22.403
-10.053,-22.399
-10.013,-22.394
-9.9738,-22.390
-9.9337,-22.386
-9.8937,-22.381
-9.8536,-22.377
-9.8135,-22.373
-9.7735,-22.368
-9.7334,-22.364
-9.6933,-22.359
-9.6532,-22.355
-9.6132,-22.351
-9.5731,-22.346
-9.5330,-22.342
-9.4893,-22.338
-9.4568,-22.338
-9.4144,-22.341
-9.3725,-22.347
-9.3322,-22.356
-9.2932,-22.366
-9.2542,-22.375
-9.2152,-22.384
-9.1762,-22.394
-9.1373,-22.403
-9.0983,-22.412
-9.0593,-22.422
-9.0203,-22.431
-8.9813,-22.441
-8.9423,-22.450
-8.9033,-22.459
-8.8643,-22.469
-8.8253,-22.478
-8.7863,-22.487
-8.7473,-22.497
-8.7083,-22.506
-8.6693,-22.516
-8.6303,-22.525
-8.5913,-22.534
-8.5523,-22.544
-8.5133,-22.553
-8.4743,-22.562
-8.4353,-22.572
-8.3963,-22.581
-8.3573,-22.591
-8.3183,-22.600
-8.2793,-22.609
-8.2404,-22.619
-8.2014,-22.628
-8.1624,-22.637
-8.1234,-22.647
-8.0844,-22.656
-8.0454,-22.665
-8.0064,-22.675
-7.9674,-22.684
-7.9284,-22.694
-7.8894,-22.703
-7.8504,-22.712
-7.8114,-22.722
-7.7724,-22.731
-7.7334,-22.740
-7.6944,-22.750
-7.6554,-22.759
-7.6164,-22.769
-7.5774,-22.778
-7.5384,-22.787
-7.4994,-22.797
-7.4604,-22.806
-7.4152,-22.816
-7.3829,-22.820
-7.3420,-22.822
-7.3010,-22.821
-7.2605,-22.817
-7.2205,-22.812
-7.1806,-22.807
-7.1407,-22.802
-7.1007,-22.797
-7.0608,-22.791
-7.0209,-22.786
-6.9809,-22.781
-6.9410,-22.776
-6.9011,-22.771
-6.8612,-22.766
-6.8212,-22.761
-6.7813,-22.756
-6.7414,-22.751
-6.7014,-22.745
-6.6615,-22.740
-6.6216,-22.735
-6.5816,-22.730
-6.5417,-22.725
-6.5018,-22.720
-6.4619,-22.715
-6.4219,-22.710
-6.3824,-22.702
-6.3436,-22.691
-6.3151,-22.681
-6.2771,-22.668
-6.2381,-22.659
-6.1985,-22.652
-6.1585,-22.648
-6.1184,-22.648
-6.0783,-22.651
-6.0381,-22.656
-5.9979,-22.660
-5.9577,-22.665
-5.9175,-22.669
-5.8773,-22.674
-5.8371,-22.679
-5.7969,-22.683
-5.7567,-22.688
-5.7165,-22.692
-5.6762,-22.697
-5.6360,-22.701
-5.5958,-22.706
-5.5556,-22.711
-5.5154,-22.715
-5.4752,-22.720
-5.4350,-22.724
-5.3948,-22.729
-5.3546,-22.733
-5.3144,-22.738
-5.2742,-22.743
-5.2340,-22.747
-5.1938,-22.752
-5.1536,-22.756
-5.1134,-22.761
-5.0732,-22.766
-5.0329,-22.770
-4.9927,-22.775
-4.9525,-22.779
-4.9123,-22.784
-4.8721,-22.788
-4.8318,-22.793
-4.7912,-22.794
-4.7506,-22.792
-4.7104,-22.787
-4.6706,-22.778
-4.6318,-22.766
-4.5940,-22.752
-4.5575,-22.734
-4.5306,-22.720
-4.4936,-22.705
-4.4554,-22.692
-4.4164,-22.683
-4.3768,-22.677
-4.3370,-22.671
-4.2973,-22.666
-4.2576,-22.660
-4.2178,-22.655
-4.1781,-22.650
-4.1384,-22.644
-4.0986,-22.639
-4.0589,-22.633
-4.0191,-22.628
-3.9794,-22.623
-3.9397,-22.617
-3.8999,-22.612
-3.8602,-22.607
-3.8205,-22.601
-3.7807,-22.596
-3.7410,-22.590
-3.7012,-22.585
-3.6615,-22.580
-3.6218,-22.574
-3.5820,-22.569
-3.5423,-22.563
-3.5026,-22.558
-3.4628,-22.553
-3.4231,-22.547
-3.3833,-22.542
-3.3436,-22.536
-3.3039,-22.531
-3.2641,-22.526
-3.2244,-22.520
-3.1847,-22.515
-3.1449,-22.510
-3.1052,-22.504
-3.0654,-22.499
-3.0257,-22.493
-2.9860,-22.488
-2.9462,-22.483
-2.9065,-22.477
-2.8668,-22.472
-2.8270,-22.466
-2.7873,-22.461
-2.7475,-22.456
-2.7078,-22.450
-2.6681,-22.445
-2.6283,-22.439
-2.5886,-22.434
-2.5489,-22.429
-2.5091,-22.423
-2.4694,-22.418
-2.4296,-22.413
-2.3899,-22.407
-2.3502,-22.402
-2.3104,-22.396
-2.2707,-22.391
-2.2310,-22.386
-2.1912,-22.380
-2.1515,-22.375
-2.1117,-22.369
-2.0720,-22.364
-2.0323,-22.359
-1.9925,-22.353
-1.9528,-22.348
-1.9131,-22.342
-1.8733,-22.337
-1.8280,-22.329
-1.7962,-22.323
-1.7533,-22.317
-1.7125,-22.315
-1.6725,-22.313
-1.6324,-22.311
-1.5924,-22.309
-1.5523,-22.306
-1.5123,-22.304
-1.4722,-22.302
-1.4322,-22.300
-1.3921,-22.298
-1.3521,-22.295
-1.3120,-22.293
-1.2720,-22.291
-1.2319,-22.289
-1.1919,-22.287
-1.1518,-22.285
-1.1118,-22.282
-1.0717,-22.280
-1.0317,-22.278
-0.9916,-22.276
-0.9516,-22.274
-0.9115,-22.272
-0.8715,-22.269
-0.8314,-22.267
-0.7914,-22.265
-0.7513,-22.263
-0.7113,-22.261
-0.6712,-22.258
-0.6312,-22.256
-0.5911,-22.254
-0.5511,-22.252
-0.5110,-22.250
-0.4709,-22.248
-0.4309,-22.245
-0.3908,-22.243
-0.3508,-22.241
-0.3107,-22.239
-0.2707,-22.237
-0.2306,-22.235
-0.1906,-22.232
-0.1505,-22.230
-0.1105,-22.228
-0.0704,-22.226
-0.0304,-22.224
0.00960,-22.221
0.04965,-22.219
0.08970,-22.217
0.12975,-22.215
0.16981,-22.213
0.20986,-22.211
0.24991,-22.208
0.28996,-22.206
0.33001,-22.204
0.37006,-22.202
0.41011,-22.200
0.45016,-22.198
0.49116,-22.194
0.53169,-22.186
0.57149,-22.176
0.61028,-22.162
0.64779,-22.145
0.68379,-22.125
0.71801,-22.102
0.75024,-22.076
0.77342,-22.056
0.80592,-22.031
0.84033,-22.009
0.87644,-21.990
0.91400,-21.974
0.95275,-21.961
0.99244,-21.951
1.03280,-21.944
1.07270,-21.940
1.11260,-21.935
1.15250,-21.930
1.19239,-21.925
1.23229,-21.920
1.27219,-21.915
1.31208,-21.911
1.35198,-21.906
1.39188,-21.901
1.43178,-21.896
1.47167,-21.891
1.51157,-21.886
1.55147,-21.882
1.59137,-21.877
1.63126,-21.872
1.67116,-21.867
1.71106,-21.862
1.75096,-21.857
1.79085,-21.853
1.83075,-21.848
1.87065,-21.843
1.91055,-21.838
1.95044,-21.833
1.99034,-21.828
2.03024,-21.824
2.07014,-21.819
2.11003,-21.814
2.14993,-21.809
2.18983,-21.804
2.22972,-21.799
2.26962,-21.795
2.30952,-21.790
2.34942,-21.785
2.38931,-21.780
2.42921,-21.775
2.46911,-21.770
2.50901,-21.766
2.54890,-21.761
2.58880,-21.756
2.62870,-21.751
2.66860,-21.746
2.70849,-21.741
2.74839,-21.737
2.78829,-21.732
2.82819,-21.727
2.86808,-21.722
2.90798,-21.717
2.94788,-21.713
2.98778,-21.708
3.02767,-21.703
3.06757,-21.698
3.10747,-21.693
3.14737,-21.688
3.18726,-21.684
3.22716,-21.679
3.26706,-21.674
3.30695,-21.669
3.34685,-21.664
3.38705,-21.659
3.42712,-21.651
3.46639,-21.639
3.50458,-21.625
3.54145,-21.607
3.57675,-21.586
3.61025,-21.563
3.63404,-21.543
3.66667,-21.517
3.70135,-21.494
3.73784,-21.474
3.77588,-21.457
3.81522,-21.443
3.85425,-21.432
3.89296,-21.421
3.93167,-21.410
3.97038,-21.399
4.00909,-21.388
4.04780,-21.377
4.08651,-21.366
4.12522,-21.355
4.16393,-21.344
4.20264,-21.333
4.24135,-21.322
4.28006,-21.312
4.31877,-21.301
4.35748,-21.290
4.39619,-21.279
4.43490,-21.268
4.47361,-21.257
4.51232,-21.246
4.55103,-21.235
4.58973,-21.224
4.62844,-21.213
4.66715,-21.202
4.70586,-21.191
4.74457,-21.180
4.78328,-21.169
4.82199,-21.158
4.86070,-21.147
4.89941,-21.136
4.93812,-21.125
4.97683,-21.114
5.01554,-21.103
5.05425,-21.092
5.09296,-21.081
5.13167,-21.071
5.17038,-21.060
5.20909,-21.049
5.24780,-21.038
5.28651,-21.027
5.32522,-21.016
5.36393,-21.005
5.40264,-20.994
5.44135,-20.983
5.48006,-20.972
5.51877,-20.961
5.55748,-20.950
5.59619,-20.939
5.63489,-20.928
5.67360,-20.917
5.71227,-20.906
5.75016,-20.893
5.78686,-20.877
5.82215,-20.858
5.85579,-20.836
5.88756,-20.811
5.91727,-20.784
5.94472,-20.755
5.96973,-20.723
5.99214,-20.690
6.00778,-20.663
6.02730,-20.622
6.04261,-20.582
6.05655,-20.544
6.07049,-20.506
6.08442,-20.468
6.09836,-20.431
6.11230,-20.393
6.12623,-20.355
6.14017,-20.317
6.15411,-20.279
6.16805,-20.241
6.18198,-20.204
6.19592,-20.166
6.20986,-20.128
6.22379,-20.090
6.23773,-20.052
6.25167,-20.014
6.26560,-19.977
6.27954,-19.939
6.29348,-19.901
6.30741,-19.863
6.32135,-19.825
6.33529,-19.788
6.34922,-19.750
6.36316,-19.712
6.37710,-19.674
6.39104,-19.636
6.40497,-19.598
6.41891,-19.561
6.43285,-19.523
6.44678,-19.485
6.46072,-19.447
6.47466,-19.409
6.48859,-19.371
6.50253,-19.334
6.51647,-19.296
6.53040,-19.258
6.54434,-19.220
6.55828,-19.182
6.57221,-19.145
6.58615,-19.107
6.60009,-19.069
6.61403,-19.031
6.62796,-18.993
6.64190,-18.955
6.65510,-18.917
6.66525,-18.877
6.67213,-18.837
6.67569,-18.796
6.67590,-18.755
6.67278,-18.715
6.66634,-18.674
6.65661,-18.634
6.64368,-18.596
6.63214,-18.567
6.61850,-18.529
6.60801,-18.490
6.60072,-18.450
6.59670,-18.410
6.59596,-18.369
6.59852,-18.329
6.60267,-18.289
6.60682,-18.249
6.61097,-18.209
6.61512,-18.169
6.61927,-18.129
6.62342,-18.089
6.62757,-18.049
6.63172,-18.009
6.63587,-17.969
6.64002,-17.929
6.64417,-17.889
6.64832,-17.849
6.65247,-17.809
6.65662,-17.770
6.66077,-17.730
6.66492,-17.690
6.66907,-17.650
6.67322,-17.610
6.67737,-17.570
6.68152,-17.530
6.68567,-17.490
6.68983,-17.450
6.69398,-17.410
6.69813,-17.370
6.70228,-17.330
6.70643,-17.290
6.71058,-17.250
6.71473,-17.211
6.71888,-17.171
6.72303,-17.131
6.72718,-17.091
6.73133,-17.051
6.73548,-17.011
6.73963,-16.971
6.74378,-16.931
6.74793,-16.891
6.75208,-16.851
6.75623,-16.811
6.76038,-16.771
6.76453,-16.731
6.76868,-16.691
6.77193,-16.651
6.77205,-16.611
6.76894,-16.571
6.76260,-16.531
6.75310,-16.492
6.74048,-16.454
6.72905,-16.424
6.71630,-16.381
6.70645,-16.342
6.69660,-16.302
6.68675,-16.263
6.67690,-16.224
6.66706,-16.185
6.65721,-16.145
6.64736,-16.106
6.63751,-16.067
6.62766,-16.027
6.61781,-15.988
6.60797,-15.949
6.59812,-15.910
6.58827,-15.870
6.57842,-15.831
6.56857,-15.792
6.55873,-15.752
6.54888,-15.713
6.53903,-15.674
6.52918,-15.635
6.51933,-15.595
6.50949,-15.556
6.49964,-15.517
6.48979,-15.477
6.47994,-15.438
6.47009,-15.399
6.45869,-15.360
6.44419,-15.322
6.42670,-15.286
6.40632,-15.251
6.38318,-15.218
6.35745,-15.187
6.32928,-15.158
6.29887,-15.131
6.26640,-15.107
6.23210,-15.086
6.19619,-15.067
6.15889,-15.052
6.12046,-15.039
6.08114,-15.030
6.04120,-15.024
6.01104,-15.021
5.97113,-15.016
5.93178,-15.007
5.89324,-14.995
5.85576,-14.981
5.81959,-14.963
5.78495,-14.942
5.75208,-14.919
5.72119,-14.893
5.69248,-14.865
5.66613,-14.835
5.64231,-14.802
5.62119,-14.768
5.60289,-14.732
5.58754,-14.695
5.57523,-14.657
5.56604,-14.617
5.55963,-14.578
5.55362,-14.538
5.54761,-14.498
5.54160,-14.458
5.53559,-14.418
5.52958,-14.378
5.52357,-14.338
5.51756,-14.298
5.51155,-14.259
5.50554,-14.219
5.49953,-14.179
5.49352,-14.139
5.48750,-14.099
5.48149,-14.059
5.47548,-14.019
5.46947,-13.979
5.46346,-13.940
5.45745,-13.900
5.45144,-13.860
5.44543,-13.820
5.43942,-13.780
5.43341,-13.740
5.42740,-13.700
5.42139,-13.660
5.41538,-13.620
5.40927,-13.581
5.40088,-13.541
5.38936,-13.503
5.37477,-13.465
5.35722,-13.429
5.33682,-13.394
5.31369,-13.361
5.28799,-13.331
5.25988,-13.302
5.23711,-13.281
5.20425,-13.256
5.16942,-13.234
5.13285,-13.214
5.09480,-13.198
5.05552,-13.185
5.01529,-13.175
4.97590,-13.167
4.93652,-13.159
4.89713,-13.151
4.85774,-13.143
4.81835,-13.135
4.77897,-13.127
4.73958,-13.119
4.70019,-13.111
4.66080,-13.103
4.62142,-13.096
4.58203,-13.088
4.54264,-13.080
4.50325,-13.072
4.46387,-13.064
4.42448,-13.056
4.38509,-13.048
4.34570,-13.040
4.30632,-13.032
4.26693,-13.024
4.22754,-13.016
4.18815,-13.008
4.14877,-13.000
4.10938,-12.992
4.06999,-12.984
4.03060,-12.976
3.99122,-12.968
3.95183,-12.961
3.91244,-12.953
3.87242,-12.945
3.83016,-12.939
3.78757,-12.937
3.75613,-12.937
3.71469,-12.934
3.67363,-12.928
3.63323,-12.918
3.59398,-12.905
3.55577,-12.892
3.51756,-12.878
3.47934,-12.865
3.44113,-12.851
3.40291,-12.838
3.36470,-12.824
3.32649,-12.811
3.28827,-12.797
3.25006,-12.784
3.21184,-12.770
3.17363,-12.757
3.13542,-12.743
3.09720,-12.730
3.05899,-12.717
3.02077,-12.703
2.98256,-12.690
2.94435,-12.676
2.90613,-12.663
2.86792,-12.649
2.82970,-12.636
2.79149,-12.622
2.75328,-12.609
2.71506,-12.595
2.67685,-12.582
2.63863,-12.568
2.60042,-12.555
2.56161,-12.541
2.52190,-12.524
2.49174,-12.508
2.45581,-12.487
2.42130,-12.467
2.38679,-12.446
2.35228,-12.425
2.31776,-12.405
2.28325,-12.384
2.24874,-12.364
2.21423,-12.343
2.17971,-12.322
2.14520,-12.302
2.11069,-12.281
2.07618,-12.261
2.04166,-12.240
2.00715,-12.219
1.97264,-12.199
1.93813,-12.178
1.90362,-12.158
1.86910,-12.137
1.83459,-12.116
1.80008,-12.096
1.76557,-12.075
1.73105,-12.055
1.69654,-12.034
1.66203,-12.013
1.62752,-11.993
1.59300,-11.972
1.55849,-11.952
1.52398,-11.931
1.48947,-11.910
1.45495,-11.890
1.42044,-11.869
1.38593,-11.849
1.35142,-11.828
1.31690,-11.807
1.28239,-11.787
1.24788,-11.766
1.21337,-11.746
1.17885,-11.725
1.14434,-11.704
1.10983,-11.684
1.07532,-11.663
1.04080,-11.643
1.00629,-11.622
0.97178,-11.601
0.93727,-11.581
0.90275,-11.560
0.86824,-11.540
0.83373,-11.519
0.79922,-11.498
0.76470,-11.478
0.73019,-11.457
0.69568,-11.437
0.65783,-11.416
0.62837,-11.403
0.58908,-11.387
0.55193,-11.371
0.51478,-11.356
0.47762,-11.341
0.44047,-11.325
0.40332,-11.310
0.36617,-11.294
0.32902,-11.279
0.29187,-11.264
0.25471,-11.248
0.21756,-11.233
0.18041,-11.218
0.14326,-11.202
0.10611,-11.187
0.06895,-11.172
0.03180,-11.156
-0.0053,-11.141
-0.0424,-11.125
-0.0796,-11.110
-0.1167,-11.095
-0.1539,-11.079
-0.1911,-11.064
-0.2282,-11.049
-0.2654,-11.033
-0.3025,-11.018
-0.3397,-11.003
-0.3768,-10.987
-0.4140,-10.972
-0.4511,-10.956
-0.4883,-10.941
-0.5254,-10.926
-0.5626,-10.910
-0.5997,-10.895
-0.6369,-10.880
-0.6740,-10.864
-0.7112,-10.849
-0.7483,-10.834
-0.7855,-10.818
-0.8226,-10.803
-0.8598,-10.787
-0.8969,-10.772
-0.9357,-10.755
-0.9736,-10.734
-1.0095,-10.710
-1.0427,-10.688
-1.0771,-10.667
-1.1114,-10.646
-1.1458,-10.625
-1.1801,-10.604
-1.2144,-10.583
-1.2488,-10.562
-1.2831,-10.541
-1.3175,-10.520
-1.3518,-10.499
-1.3862,-10.478
-1.4205,-10.457
-1.4549,-10.436
-1.4892,-10.415
-1.5236,-10.394
-1.5579,-10.373
-1.5922,-10.352
-1.6266,-10.331
-1.6609,-10.310
-1.6953,-10.288
-1.7296,-10.267
-1.7640,-10.246
-1.7983,-10.225
-1.8327,-10.204
-1.8670,-10.183
-1.9013,-10.162
-1.9357,-10.141
-1.9700,-10.120
-2.0044,-10.099
-2.0387,-10.078
-2.0731,-10.057
-2.1074,-10.036
-2.1418,-10.015
-2.1761,-9.9944
-2.2105,-9.9734
-2.2448,-9.9523
-2.2791,-9.9313
-2.3135,-9.9103
-2.3478,-9.8892
-2.3822,-9.8682
-2.4165,-9.8472
-2.4509,-9.8261
-2.4852,-9.8051
-2.5196,-9.7840
-2.5539,-9.7630
-2.5883,-9.7420
-2.6226,-9.7209
-2.6569,-9.6999
-2.6913,-9.6789
-2.7256,-9.6578
-2.7600,-9.6368
-2.7984,-9.6155
-2.8262,-9.6019
-2.8610,-9.5820
-2.8956,-9.5613
-2.9303,-9.5405
-2.9649,-9.5198
-2.9995,-9.4990
-3.0342,-9.4783
-3.0688,-9.4575
-3.1034,-9.4368
-3.1380,-9.4160
-3.1727,-9.3953
-3.2073,-9.3745
-3.2419,-9.3537
-3.2766,-9.3330
-3.3112,-9.3122
-3.3458,-9.2915
-3.3804,-9.2707
-3.4151,-9.2500
-3.4497,-9.2292
-3.4843,-9.2085
-3.5189,-9.1877
-3.5536,-9.1670
-3.5882,-9.1462
-3.6228,-9.1255
-3.6575,-9.1047
-3.6921,-9.0839
-3.7267,-9.0632
-3.7613,-9.0424
-3.7960,-9.0217
-3.8306,-9.0009
-3.8652,-8.9802
-3.8999,-8.9594
-3.9345,-8.9387
-3.9691,-8.9179
-4.0037,-8.8972
-4.0384,-8.8764
-4.0730,-8.8557
-4.1078,-8.8347
-4.1420,-8.8112
-4.1741,-8.7850
-4.2039,-8.7562
-4.2312,-8.7250
-4.2514,-8.6998
-4.2812,-8.6675
-4.3097,-8.6392
-4.3383,-8.6109
-4.3668,-8.5826
-4.3954,-8.5543
-4.4239,-8.5260
-4.4525,-8.4976
-4.4810,-8.4693
-4.5095,-8.4410
-4.5381,-8.4127
-4.5666,-8.3844
-4.5952,-8.3561
-4.6237,-8.3277
-4.6523,-8.2994
-4.6808,-8.2711
-4.7093,-8.2428
-4.7379,-8.2145
-4.7664,-8.1862
-4.7950,-8.1578
-4.8235,-8.1295
-4.8520,-8.1012
-4.8806,-8.0729
-4.9091,-8.0446
-4.9377,-8.0163
-4.9662,-7.9879
-4.9948,-7.9596
-5.0233,-7.9313
-5.0518,-7.9030
-5.0804,-7.8747
-5.1089,-7.8464
-5.1375,-7.8180
-5.1660,-7.7897
-5.1946,-7.7614
-5.2231,-7.7331
-5.2516,-7.7048
-5.2802,-7.6765
-5.3087,-7.6481
-5.3373,-7.6198
-5.3658,-7.5915
-5.3943,-7.5632
-5.4235,-7.5337
-5.4512,-7.5010
-5.4759,-7.4662
-5.4977,-7.4293
-5.5177,-7.3951
-5.5395,-7.3610
-5.5613,-7.3269
-5.5832,-7.2928
-5.6050,-7.2587
-5.6268,-7.2246
-5.6487,-7.1905
-5.6705,-7.1563
-5.6923,-7.1222
-5.7141,-7.0881
-5.7360,-7.0540
-5.7578,-7.0199
-5.7796,-6.9858
-5.8014,-6.9517
-5.8233,-6.9176
-5.8451,-6.8834
-5.8669,-6.8493
-5.8887,-6.8152
-5.9106,-6.7811
-5.9324,-6.7470
-5.9542,-6.7129
-5.9760,-6.6788
-5.9979,-6.6447
-6.0197,-6.6106
-6.0415,-6.5764
-6.0633,-6.5423
-6.0852,-6.5082
-6.1070,-6.4741
-6.1281,-6.4394
-6.1464,-6.4031
-6.1617,-6.3655
-6.1739,-6.3267
-6.1829,-6.2871
-6.1887,-6.2469
-6.1912,-6.2063
-6.1904,-6.1657
-6.1862,-6.1253
-6.1789,-6.0853
-6.1683,-6.0461
-6.1545,-6.0079
-6.1377,-5.9709
-6.1179,-5.9354
-6.1012,-5.9099
-6.0792,-5.8753
-6.0600,-5.8391
-6.0439,-5.8014
-6.0309,-5.7625
-6.0211,-5.7227
-6.0146,-5.6824
-6.0090,-5.6425
-6.0035,-5.6026
-5.9980,-5.5627
-5.9924,-5.5228
-5.9869,-5.4830
-5.9813,-5.4431
-5.9758,-5.4032
-5.9703,-5.3633
-5.9647,-5.3234
-5.9592,-5.2835
-5.9537,-5.2436
-5.9481,-5.2037
-5.9426,-5.1639
-5.9371,-5.1240
-5.9315,-5.0841
-5.9260,-5.0442
-5.9204,-5.0043
-5.9149,-4.9644
-5.9094,-4.9245
-5.9038,-4.8846
-5.8983,-4.8447
-5.8928,-4.8049
-5.8872,-4.7650
-5.8817,-4.7251
-5.8762,-4.6852
-5.8706,-4.6453
-5.8651,-4.6054
-5.8595,-4.5655
-5.8540,-4.5256
-5.8485,-4.4858
-5.8429,-4.4459
-5.8374,-4.4060
-5.8293,-4.3621
-5.8210,-4.3309
-5.8079,-4.2929
-5.7918,-4.2561
-5.7728,-4.2208
-5.7511,-4.1870
-5.7267,-4.1551
-5.6998,-4.1253
-5.6706,-4.0977
-5.6393,-4.0726
-5.6061,-4.0500
-5.5711,-4.0302
-5.5347,-4.0133
-5.4969,-3.9988
-5.4587,-3.9847
-5.4205,-3.9705
-5.3823,-3.9563
-5.3440,-3.9421
-5.3058,-3.9279
-5.2676,-3.9138
-5.2294,-3.8996
-5.1911,-3.8854
-5.1529,-3.8712
-5.1147,-3.8571
-5.0765,-3.8429
-5.0382,-3.8287
-5.0000,-3.8145
-4.9618,-3.8003
-4.9236,-3.7862
-4.8853,-3.7720
-4.8471,-3.7578
-4.7996,-3.7419
-4.7699,-3.7325
-4.7312,-3.7171
-4.6940,-3.6985
-4.6585,-3.6770
-4.6249,-3.6525
-4.5934,-3.6275
-4.5619,-3.6025
-4.5303,-3.5776
-4.4988,-3.5526
-4.4673,-3.5276
-4.4358,-3.5026
-4.4042,-3.4776
-4.3727,-3.4526
-4.3412,-3.4276
-4.3097,-3.4027
-4.2782,-3.3777
-4.2466,-3.3527
-4.2151,-3.3277
-4.1836,-3.3027
-4.1521,-3.2777
-4.1206,-3.2527
-4.0890,-3.2277
-4.0575,-3.2028
-4.0260,-3.1778
-3.9945,-3.1528
-3.9629,-3.1278
-3.9314,-3.1028
-3.8999,-3.0778
-3.8684,-3.0528
-3.8369,-3.0278
-3.8053,-3.0029
-3.7738,-2.9779
-3.7423,-2.9529
-3.7108,-2.9279
-3.6793,-2.9029
-3.6477,-2.8779
-3.6162,-2.8529
-3.5847,-2.8280
-3.5529,-2.8033
-3.5195,-2.7809
-3.4843,-2.7613
-3.4477,-2.7445
-3.4195,-2.7340
-3.3801,-2.7224
-3.3400,-2.7140
-3.2993,-2.7090
-3.2590,-2.7064
-3.2188,-2.7039
-3.1786,-2.7014
-3.1385,-2.6989
-3.0983,-2.6965
-3.0581,-2.6940
-3.0179,-2.6915
-2.9778,-2.6890
-2.9376,-2.6866
-2.8974,-2.6841
-2.8573,-2.6816
-2.8171,-2.6791
-2.7769,-2.6767
-2.7368,-2.6742
-2.6966,-2.6717
-2.6564,-2.6692
-2.6163,-2.6668
-2.5761,-2.6643
-2.5359,-2.6618
-2.4957,-2.6593
-2.4556,-2.6568
-2.4154,-2.6544
-2.3752,-2.6519
-2.3351,-2.6494
-2.2949,-2.6469
-2.2547,-2.6445
-2.2146,-2.6420
-2.1744,-2.6395
-2.1342,-2.6370
-2.0940,-2.6346
-2.0539,-2.6321
-2.0137,-2.6296
-1.9735,-2.6271
-1.9334,-2.6247
-1.8932,-2.6222
-1.8530,-2.6197
-1.8129,-2.6172
-1.7727,-2.6147
-1.7325,-2.6123
-1.6923,-2.6097
-1.6524,-2.6048
-1.6129,-2.5967
-1.5742,-2.5854
-1.5366,-2.5711
-1.5002,-2.5538
-1.4654,-2.5336
-1.4398,-2.5173
-1.4044,-2.4977
-1.3674,-2.4811
-1.3293,-2.4675
-1.2901,-2.4570
-1.2504,-2.4497
-1.2106,-2.4433
-1.1708,-2.4368
-1.1309,-2.4304
-1.0911,-2.4240
-1.0513,-2.4176
-1.0115,-2.4112
-0.9717,-2.4047
-0.9319,-2.3983
-0.8921,-2.3919
-0.8523,-2.3855
-0.8125,-2.3791
-0.7727,-2.3726
-0.7329,-2.3662
-0.6931,-2.3598
-0.6533,-2.3534
-0.6135,-2.3470
-0.5736,-2.3406
-0.5338,-2.3341
-0.4940,-2.3277
-0.4542,-2.3213
-0.4144,-2.3149
-0.3746,-2.3085
-0.3348,-2.3020
-0.2950,-2.2956
-0.2552,-2.2892
-0.2154,-2.2828
-0.1756,-2.2764
-0.1358,-2.2699
-0.0960,-2.2635
-0.0562,-2.2571
-0.0164,-2.2507
0.02340,-2.2443
0.06321,-2.2378
0.10301,-2.2314
0.14282,-2.2250
0.18263,-2.2186
0.22243,-2.2122
0.26224,-2.2057
0.30205,-2.1993
0.34185,-2.1929
0.38158,-2.1864
0.42065,-2.1777
0.45891,-2.1658
0.49609,-2.1510
0.53196,-2.1332
0.56630,-2.1126
0.59888,-2.0893
0.62949,-2.0635
0.65793,-2.0353
0.68403,-2.0049
0.70762,-1.9726
0.72749,-1.9448
0.75144,-1.9125
0.77540,-1.8802
0.79935,-1.8479
0.82330,-1.8156
0.84726,-1.7833
0.87121,-1.7510
0.89517,-1.7187
0.91912,-1.6864
0.94307,-1.6541
0.96703,-1.6218
0.99098,-1.5895
1.01493,-1.5572
1.03889,-1.5249
1.06284,-1.4925
1.08680,-1.4602
1.11075,-1.4279
1.13470,-1.3956
1.15866,-1.3633
1.18261,-1.3310
1.20656,-1.2987
1.23052,-1.2664
1.25447,-1.2341
1.27842,-1.2018
1.30238,-1.1695
1.32633,-1.1372
1.35029,-1.1049
1.37424,-1.0726
1.39819,-1.0403
1.42215,-1.0080
1.44610,-0.9757
1.47005,-0.9434
1.49401,-0.9111
1.51796,-0.8788
1.54192,-0.8465
1.56587,-0.8142
1.58982,-0.7818
1.61378,-0.7495
1.63773,-0.7172
1.66168,-0.6849
1.68564,-0.6526
1.70959,-0.6203
1.73355,-0.5880
1.75750,-0.5557
1.78145,-0.5234
1.80541,-0.4911
1.82936,-0.4588
1.85331,-0.4265
1.87727,-0.3942
1.90122,-0.3619
1.92517,-0.3296
1.94913,-0.2973
1.97308,-0.2650
1.99635,-0.2321
2.01699,-0.1974
2.03478,-0.1612
2.04958,-0.1237
2.06131,-0.0851
2.06989,-0.0456
2.07526,-0.0057
2.07740,0.03458
2.07628,0.07491
2.07330,0.10502
2.06974,0.14519
2.06944,0.18552
2.07238,0.22574
2.07855,0.26559
2.08792,0.30482
2.10041,0.34316
2.11596,0.38037
2.13441,0.41635
2.15383,0.45219
2.17325,0.48803
2.19267,0.52387
2.21209,0.55970
2.23150,0.59554
2.25092,0.63138
2.27034,0.66722
2.28976,0.70306
2.30918,0.73889
2.32860,0.77473
2.34802,0.81057
2.36744,0.84641
2.38686,0.88225
2.40627,0.91809
2.42569,0.95392
2.44511,0.98976
2.46399,1.02666
2.47993,1.06517
2.49260,1.10488
2.50192,1.14550
2.50783,1.18676
2.51028,1.22836
2.50989,1.25844
2.50656,1.29840
2.50004,1.33797
2.49036,1.37689
2.47760,1.41490
2.46219,1.45197
2.44640,1.48892
2.43060,1.52586
2.41480,1.56281
2.39900,1.59976
2.38321,1.63670
2.36741,1.67365
2.35161,1.71059
2.33581,1.74754
2.32002,1.78449
2.30422,1.82143
2.28842,1.85838
2.27262,1.89532
2.25683,1.93227
2.24103,1.96922
2.22523,2.00616
2.20944,2.04311
2.19364,2.08005
2.17784,2.11700
2.16204,2.15395
2.14625,2.19089
2.13045,2.22784
2.11465,2.26479
2.09885,2.30173
2.08306,2.33868
2.06726,2.37562
2.05146,2.41257
2.03566,2.44952
2.01987,2.48646
2.00407,2.52341
1.98827,2.56035
1.97248,2.59730
1.95668,2.63425
1.94088,2.67119
1.92508,2.70814
1.90929,2.74509
1.89349,2.78203
1.87769,2.81898
1.86189,2.85592
1.84610,2.89287
1.83030,2.92982
1.81450,2.96676
1.79870,3.00371
1.78291,3.04065
1.76635,3.07825
1.74668,3.11532
1.72396,3.15060
1.70502,3.17575
1.68077,3.20859
1.65928,3.24330
1.64069,3.27965
1.62513,3.31739
1.61270,3.35627
1.60348,3.39604
1.59754,3.43643
1.59492,3.47717
1.59397,3.51751
1.59301,3.55784
1.59206,3.59817
1.59111,3.63850
1.59016,3.67883
1.58921,3.71916
1.58826,3.75950
1.58731,3.79983
1.58636,3.84016
1.58541,3.88049
1.58446,3.92082
1.58351,3.96115
1.58256,4.00149
1.58161,4.04182
1.58066,4.08215
1.57971,4.12248
1.57876,4.16281
1.57781,4.20315
1.57686,4.24348
1.57591,4.28381
1.57496,4.32414
1.57401,4.36447
1.57306,4.40480
1.57211,4.44514
1.57116,4.48547
1.57031,4.52583
1.57182,4.56626
1.57658,4.60643
1.58458,4.64609
1.59576,4.68497
1.61004,4.72281
1.62734,4.75938
1.64204,4.78594
1.66009,4.82217
1.67514,4.85975
1.68711,4.89843
1.69590,4.93794
1.70147,4.97804
1.70378,5.01846
1.70281,5.05893
1.69857,5.09919
1.69109,5.13898
1.68041,5.17802
1.66661,5.21608
1.64977,5.25290
1.63002,5.28823
1.60746,5.32185
1.58227,5.35354
1.55583,5.38414
1.52940,5.41475
1.50297,5.44536
1.47654,5.47597
1.45010,5.50658
1.42367,5.53718
1.39724,5.56779
1.37080,5.59840
1.34437,5.62901
1.31794,5.65962
1.29150,5.69022
1.26507,5.72083
1.23864,5.75144
1.21221,5.78205
1.18577,5.81266
1.15934,5.84326
1.13291,5.87387
1.10647,5.90448
1.08004,5.93509
1.05361,5.96570
1.02717,5.99630
1.00074,6.02691
0.97431,6.05752
0.94788,6.08813
0.92144,6.11874
0.89501,6.14935
0.86858,6.17995
0.84214,6.21056
0.81571,6.24117
0.78928,6.27178
0.76285,6.30239
0.73631,6.33295
0.70798,6.36198
0.67740,6.38862
0.64475,6.41269
0.61026,6.43403
0.57415,6.45251
0.54598,6.46448
0.50726,6.47776
0.46759,6.48782
0.42722,6.49460
0.38644,6.49806
0.34551,6.49818
0.30471,6.49494
0.26431,6.48838
0.22458,6.47853
0.18596,6.46597
0.14777,6.45311
0.10959,6.44026
0.07140,6.42740
0.03321,6.41454
-0.0049,6.40169
-0.0431,6.38883
-0.0813,6.37597
-0.1195,6.36311
-0.1577,6.35026
-0.1958,6.33740
-0.2340,6.32454
-0.2722,6.31168
-0.3104,6.29883
-0.3486,6.28597
-0.3868,6.27311
-0.4250,6.26025
-0.4631,6.24740
-0.5013,6.23454
-0.5395,6.22168
-0.5777,6.20883
-0.6159,6.19597
-0.6541,6.18311
-0.6923,6.17025
-0.7304,6.15740
-0.7686,6.14454
-0.8068,6.13168
-0.8450,6.11882
-0.8832,6.10597
-0.9214,6.09311
-0.9596,6.08025
-0.9977,6.06740
-1.0357,6.05419
-1.0726,6.03838
-1.1081,6.01968
-1.1419,5.99819
-1.1739,5.97405
-1.2039,5.94743
-1.2317,5.91849
-1.2571,5.88741
-1.2798,5.85440
-1.2952,5.82851
-1.3165,5.79324
-1.3408,5.75985
-1.3677,5.72857
-1.3970,5.69961
-1.4287,5.67318
-1.4624,5.64944
-1.4978,5.62860
-1.5329,5.60897
-1.5680,5.58934
-1.6031,5.56971
-1.6382,5.55008
-1.6733,5.53045
-1.7084,5.51082
-1.7435,5.49119
-1.7786,5.47156
-1.8137,5.45192
-1.8488,5.43229
-1.8839,5.41266
-1.9190,5.39303
-1.9541,5.37340
-1.9892,5.35377
-2.0243,5.33414
-2.0594,5.31451
-2.0945,5.29488
-2.1296,5.27524
-2.1647,5.25561
-2.1998,5.23598
-2.2349,5.21635
-2.2700,5.19672
-2.3052,5.17709
-2.3403,5.15746
-2.3754,5.13783
-2.4105,5.11820
-2.4456,5.09856
-2.4807,5.07893
-2.5158,5.05930
-2.5509,5.03967
-2.5860,5.02004
-2.6211,5.00041
-2.6562,4.98078
-2.6913,4.96115
-2.7264,4.94152
-2.7615,4.92188
-2.7966,4.90225
-2.8317,4.88262
-2.8668,4.86299
-2.9019,4.84336
-2.9370,4.82373
-2.9721,4.80410
-3.0072,4.78447
-3.0422,4.76443
-3.0758,4.74192
-3.1074,4.71678
-3.1369,4.68916
-3.1641,4.65925
-3.1888,4.62724
-3.2108,4.59334
-3.2300,4.55778
-3.2462,4.52078
-3.2595,4.48259
-3.2696,4.44346
-3.2765,4.40364
-3.2797,4.37347
-3.2858,4.33340
-3.2952,4.29396
-3.3077,4.25541
-3.3233,4.21799
-3.3418,4.18196
-3.3633,4.14756
-3.3874,4.11500
-3.4141,4.08451
-3.4432,4.05627
-3.4744,4.03045
-3.5060,4.00544
-3.5376,3.98044
-3.5692,3.95544
-3.6008,3.93044
-3.6324,3.90543
-3.6640,3.88043
-3.6956,3.85543
-3.7272,3.83042
-3.7588,3.80542
-3.7905,3.78042
-3.8221,3.75542
-3.8537,3.73041
-3.8853,3.70541
-3.9169,3.68041
-3.9485,3.65541
-3.9801,3.63040
-4.0117,3.60540
-4.0433,3.58040
-4.0749,3.55539
-4.1066,3.53039
-4.1382,3.50539
-4.1698,3.48039
-4.2014,3.45538
-4.2330,3.43038
-4.2646,3.40538
-4.2962,3.38038
-4.3278,3.35537
-4.3594,3.33037
-4.3910,3.30537
-4.4227,3.28036
-4.4543,3.25536
-4.4859,3.23036
-4.5175,3.20536
-4.5491,3.18035
-4.5807,3.15535
-4.6123,3.13035
-4.6439,3.10535
-4.6755,3.08034
-4.7072,3.05534
-4.7388,3.03034
-4.7704,3.00534
-4.8063,2.97406
-4.8292,2.95180
-4.8596,2.92576
-4.8920,2.90223
-4.9261,2.88137
-4.9619,2.86331
-4.9990,2.84817
-5.0371,2.83605
-5.0761,2.82702
-5.1159,2.82070
-5.1561,2.81473
-5.1963,2.80877
-5.2364,2.80281
-5.2766,2.79684
-5.3167,2.79088
-5.3569,2.78492
-5.3970,2.77895
-5.4372,2.77299
-5.4773,2.76703
-5.5175,2.76106
-5.5576,2.75510
-5.5978,2.74914
-5.6379,2.74317
-5.6781,2.73721
-5.7182,2.73125
-5.7584,2.72528
-5.7985,2.71932
-5.8387,2.71336
-5.8789,2.70739
-5.9190,2.70143
-5.9592,2.69547
-5.9993,2.68950
-6.0396,2.68342
-6.0797,2.67490
-6.1190,2.66312
-6.1478,2.65219
-6.1862,2.63805
-6.2256,2.62710
-6.2658,2.61941
-6.3064,2.61502
-6.3473,2.61397
-6.3882,2.61627
-6.4287,2.62190
-6.4686,2.63081
-6.5076,2.64250
-6.5462,2.65453
-6.5848,2.66655
-6.6235,2.67858
-6.6621,2.69060
-6.7008,2.70263
-6.7394,2.71465
-6.7781,2.72668
-6.8167,2.73870
-6.8554,2.75072
-6.8940,2.76275
-6.9327,2.77477
-6.9713,2.78680
-7.0099,2.79882
-7.0486,2.81085
-7.0872,2.82287
-7.1259,2.83490
-7.1645,2.84692
-7.2032,2.85895
-7.2418,2.87097
-7.2805,2.88299
-7.3191,2.89502
-7.3578,2.90704
-7.3964,2.91907
-7.4350,2.93109
-7.4737,2.94312
-7.5123,2.95514
-7.5510,2.96717
-7.5896,2.97919
-7.6283,2.99122
-7.6669,3.00324
-7.7083,3.01557
-7.7419,3.02313
-7.7819,3.02902
-7.8222,3.03167
-7.8626,3.03106
-7.9028,3.02718
-7.9428,3.02170
-7.9827,3.01621
-8.0227,3.01073
-8.0626,3.00524
-8.1026,2.99976
-8.1426,2.99427
-8.1825,2.98878
-8.2225,2.98330
-8.2625,2.97781
-8.3024,2.97233
-8.3424,2.96684
-8.3823,2.96136
-8.4223,2.95587
-8.4623,2.95038
-8.5022,2.94490
-8.5422,2.93941
-8.5822,2.93393
-8.6221,2.92844
-8.6621,2.92296
-8.7020,2.91747
-8.7420,2.91198
-8.7820,2.90650
-8.8219,2.90101
-8.8619,2.89553
-8.9019,2.89004
-8.9418,2.88456
-8.9818,2.87907
-9.0217,2.87358
-9.0617,2.86810
-9.1017,2.86261
-9.1416,2.85713
-9.1816,2.85164
-9.2216,2.84616
-9.2615,2.84067
-9.3027,2.83601
-9.3444,2.83468
-9.3861,2.83683
-9.4275,2.84245
-9.4581,2.84892
-9.5022,2.85761
-9.5469,2.86230
-9.5871,2.86470
-9.6273,2.86710
-9.6675,2.86950
-9.7076,2.87190
-9.7478,2.87431
-9.7880,2.87671
-9.8282,2.87911
-9.8684,2.88151
-9.9086,2.88391
-9.9488,2.88631
-9.9890,2.88871
-10.029,2.89112
-10.069,2.89352
-10.109,2.89592
-10.149,2.89832
-10.190,2.90072
-10.230,2.90312
-10.270,2.90552
-10.310,2.90792
-10.350,2.91033
-10.390,2.91273
-10.431,2.91513
-10.471,2.91753
-10.511,2.91993
-10.551,2.92233
-10.591,2.92473
-10.632,2.92713
-10.672,2.92954
-10.712,2.93194
-10.752,2.93434
-10.792,2.93674
-10.833,2.93914
-10.873,2.94154
-10.913,2.94394
-10.953,2.94635
-10.993,2.94875
-11.034,2.95115
-11.074,2.95355
-11.114,2.95595
-11.154,2.95835
-11.194,2.96075
-11.235,2.96315
-11.275,2.96556
-11.315,2.96796
-11.355,2.97036
-11.395,2.97276
-11.435,2.97516
-11.476,2.97756
-11.516,2.97996
-11.556,2.98236
-11.596,2.98477
-11.636,2.98717
-11.677,2.98957
-11.717,2.99197
-11.757,2.99437
-11.797,2.99717
-11.837,3.00277
-11.876,3.01154
-11.907,3.01873
-11.949,3.02525
-11.991,3.02821
-12.033,3.02760
-12.075,3.02391
-12.116,3.01984
-12.157,3.01577
-12.197,3.01170
-12.238,3.00763
-12.279,3.00356
-12.320,2.99949
-12.361,2.99542
-12.402,2.99135
-12.443,2.98728
-12.484,2.98321
-12.524,2.97958
-12.565,2.97884
-12.605,2.98137
-12.645,2.98715
-12.685,2.99615
-12.723,3.00830
-12.761,3.02353
-12.797,3.04173
-12.831,3.06279
-12.864,3.08657
-12.895,3.11292
-12.916,3.13426
-12.945,3.16220
-12.976,3.18775
-13.009,3.21074
-13.043,3.23102
-13.080,3.24846
-13.117,3.26294
-13.155,3.27478
-13.194,3.28624
-13.232,3.29771
-13.271,3.30917
-13.310,3.32064
-13.348,3.33210
-13.387,3.34357
-13.425,3.35503
-13.464,3.36650
-13.502,3.37796
-13.541,3.38943
-13.579,3.40089
-13.618,3.41236
-13.657,3.42382
-13.695,3.43529
-13.734,3.44675
-13.772,3.45822
-13.811,3.46969
-13.849,3.48115
-13.888,3.49262
-13.926,3.50408
-13.965,3.51555
-14.003,3.52701
-14.042,3.53848
-14.081,3.54994
-14.119,3.56141
-14.158,3.57287
-14.196,3.58434
-14.235,3.59580
-14.273,3.60727
-14.312,3.61873
-14.350,3.63020
-14.389,3.64166
-14.428,3.65313
-14.466,3.66459
-14.505,3.67606
-14.543,3.68752
-14.582,3.69899
-14.620,3.71045
-14.659,3.72192
-14.697,3.73338
-14.736,3.74485
-14.774,3.75632
-14.813,3.76778
-14.852,3.77925
-14.890,3.79071
-14.929,3.80218
-14.968,3.81418
-15.006,3.82910
-15.043,3.84712
-15.075,3.86475
-15.111,3.88337
-15.147,3.90200
-15.182,3.92062
-15.218,3.93925
-15.253,3.95787
-15.289,3.97649
-15.325,3.99512
-15.360,4.01374
-15.396,4.03236
-15.431,4.05099
-15.467,4.06961
-15.503,4.08824
-15.538,4.10686
-15.574,4.12548
-15.610,4.14411
-15.645,4.16273
-15.681,4.18136
-15.716,4.19998
-15.752,4.21860
-15.788,4.23723
-15.823,4.25585
-15.859,4.27447
-15.894,4.29310
-15.930,4.31172
-15.966,4.33035
-16.001,4.34897
-16.037,4.36759
-16.072,4.38622
-16.108,4.40484
-16.144,4.42347
-16.179,4.44209
-16.215,4.46071
-16.251,4.47934
-16.286,4.49796
-16.321,4.51731
-16.355,4.53930
-16.386,4.56389
-16.416,4.59092
-16.443,4.62023
-16.468,4.65162
-16.490,4.68489
-16.509,4.71983
-16.526,4.75621
-16.540,4.79381
-16.550,4.83238
-16.558,4.87168
-16.562,4.91145
-16.563,4.95144
-16.561,4.99139
-16.556,5.03105
-16.548,5.07016
-16.536,5.10848
-16.522,5.14575
-16.504,5.18174
-16.484,5.21623
-16.461,5.24898
-16.435,5.27979
-16.407,5.30845
-16.377,5.33480
-16.345,5.35866
-16.311,5.37987
-16.276,5.39830
-16.248,5.41023
-16.206,5.42956
-16.169,5.44939
-16.133,5.46856
-16.098,5.48773
-16.062,5.50689
-16.027,5.52606
-15.992,5.54523
-15.956,5.56440
-15.921,5.58356
-15.885,5.60273
-15.850,5.62190
-15.814,5.64107
-15.779,5.66024
-15.743,5.67940
-15.708,5.69857
-15.673,5.71774
-15.637,5.73691
-15.602,5.75608
-15.566,5.77524
-15.531,5.79441
-15.495,5.81358
-15.460,5.83275
-15.425,5.85192
-15.389,5.87108
-15.354,5.89025
-15.318,5.90942
-15.283,5.92859
-15.247,5.94775
-15.212,5.96692
-15.177,5.98609
-15.141,6.00526
-15.106,6.02443
-15.070,6.04359
-15.035,6.06276
-14.999,6.08193
-14.964,6.10110
-14.929,6.12027
-14.893,6.13943
-14.858,6.15860
-14.822,6.17777
-14.787,6.19694
-14.751,6.21611
-14.716,6.23527
-14.681,6.25444
-14.645,6.27361
-14.610,6.29278
-14.574,6.31194
-14.539,6.33111
-14.503,6.35028
-14.463,6.37102
-14.426,6.38828
-14.390,6.40554
-14.354,6.42281
-14.318,6.44007
-14.281,6.45733
-14.245,6.47460
-14.209,6.49186
-14.173,6.50912
-14.136,6.52639
-14.100,6.54365
-14.064,6.56091
-14.028,6.57817
-13.992,6.59544
-13.955,6.61270
-13.919,6.62996
-13.883,6.64723
-13.847,6.66449
-13.810,6.68175
-13.774,6.69902
-13.738,6.71628
-13.702,6.73354
-13.665,6.75081
-13.629,6.76807
-13.593,6.78533
-13.557,6.80260
-13.520,6.81986
-13.484,6.83712
-13.448,6.85439
-13.412,6.87165
-13.375,6.88891
-13.339,6.90617
-13.303,6.92344
-13.267,6.94070
-13.230,6.95796
-13.194,6.97523
-13.158,6.99249
-13.122,7.00975
-13.086,7.02702
-13.049,7.04428
-13.013,7.06154
-12.977,7.07881
-12.941,7.09607
-12.904,7.11333
-12.868,7.13060
-12.832,7.14786
-12.796,7.16512
-12.759,7.18238
-12.723,7.19965
-12.687,7.21691
-12.651,7.23417
-12.614,7.25144
-12.578,7.26870
-12.542,7.28596
-12.506,7.30323
-12.469,7.32049
-12.433,7.33775
-12.397,7.35502
-12.361,7.37228
-12.325,7.38954
-12.288,7.40681
-12.252,7.42407
-12.216,7.44133
-12.180,7.45860
-12.143,7.47586
-12.107,7.49312
-12.071,7.51038
-12.035,7.52765
-11.998,7.54491
-11.962,7.56217
-11.926,7.57944
-11.889,7.59738
-11.853,7.61828
-11.828,7.63586
-11.793,7.65902
-11.757,7.67923
-11.719,7.69633
-11.679,7.71021
-11.639,7.72077
-11.598,7.72800
-11.559,7.73410
-11.519,7.74020
-11.479,7.74631
-11.439,7.75241
-11.399,7.75852
-11.360,7.76462
-11.320,7.77073
-11.280,7.77683
-11.240,7.78294
-11.200,7.78904
-11.161,7.79514
-11.121,7.80125
-11.081,7.80735
-11.041,7.81346
-11.001,7.81956
-10.962,7.82567
-10.922,7.83177
-10.882,7.83787
-10.842,7.84398
-10.802,7.85008
-10.763,7.85619
-10.723,7.86229
-10.683,7.86840
-10.643,7.87450
-10.604,7.88061
-10.564,7.88671
-10.524,7.89281
-10.484,7.89892
-10.444,7.90502
-10.405,7.91113
-10.365,7.91723
-10.325,7.92334
-10.285,7.92944
-10.245,7.93554
-10.206,7.94165
-10.166,7.94775
-10.126,7.95386
-10.086,7.95996
-10.046,7.96607
-10.007,7.97217
-9.9672,7.97828
-9.9274,7.98438
-9.8877,7.99048
-9.8479,7.99659
-9.8081,8.00269
-9.7680,8.00978
-9.7286,8.02003
-9.6901,8.03346
-9.6528,8.04998
-9.6170,8.06948
-9.5829,8.09183
-9.5508,8.11689
-9.5208,8.14448
-9.4931,8.17443
-9.4739,8.19851
-9.4506,8.23237
-9.4302,8.26779
-9.4109,8.30309
-9.3917,8.33840
-9.3724,8.37370
-9.3531,8.40901
-9.3339,8.44431
-9.3146,8.47961
-9.2954,8.51492
-9.2761,8.55022
-9.2568,8.58553
-9.2376,8.62083
-9.2183,8.65614
-9.1990,8.69144
-9.1798,8.72674
-9.1605,8.76205
-9.1413,8.79735
-9.1220,8.83266
-9.1027,8.86796
-9.0835,8.90326
-9.0642,8.93857
-9.0450,8.97387
-9.0257,9.00918
-9.0064,9.04448
-8.9872,9.07978
-8.9679,9.11509
-8.9486,9.15039
-8.9294,9.18570
-8.9101,9.22100
-8.8909,9.25630
-8.8716,9.29161
-8.8523,9.32691
-8.8331,9.36222
-8.8138,9.39752
-8.7946,9.43282
-8.7753,9.46813
-8.7560,9.50343
-8.7368,9.53874
-8.7175,9.57404
-8.6982,9.60934
-8.6790,9.64465
-8.6597,9.67995
-8.6405,9.71526
-8.6212,9.75056
-8.6019,9.78586
-8.5827,9.82117
-8.5634,9.85647
-8.5441,9.89178
-8.5249,9.92708
-8.5062,9.96328
-8.4904,10.0010
-8.4777,10.0398
-8.4682,10.0796
-8.4621,10.1201
-8.4592,10.1609
-8.4597,10.2018
-8.4623,10.2327
-8.4687,10.2735
-8.4785,10.3136
-8.4915,10.3528
-8.5078,10.3908
-8.5271,10.4273
-8.5494,10.4621
-8.5738,10.4947
-8.5982,10.5267
-8.6226,10.5587
-8.6470,10.5907
-8.6714,10.6226
-8.6959,10.6546
-8.7203,10.6866
-8.7447,10.7186
-8.7691,10.7506
-8.7935,10.7825
-8.8179,10.8145
-8.8423,10.8465
-8.8667,10.8785
-8.8912,10.9104
-8.9156,10.9424
-8.9400,10.9744
-8.9644,11.0064
-8.9888,11.0384
-9.0132,11.0703
-9.0376,11.1023
-9.0621,11.1343
-9.0865,11.1663
-9.1109,11.1982
-9.1353,11.2302
-9.1597,11.2622
-9.1841,11.2942
-9.2085,11.3261
-9.2330,11.3581
-9.2574,11.3901
-9.2818,11.4221
-9.3062,11.4541
-9.3306,11.4860
-9.3550,11.5180
-9.3794,11.5500
-9.4038,11.5820
-9.4283,11.6139
-9.4529,11.6460
-9.4796,11.6769
-9.5088,11.7055
-9.5403,11.7317
-9.5652,11.7496
-9.5976,11.7732
-9.6279,11.7994
-9.6561,11.8280
-9.6819,11.8587
-9.7078,11.8922
-9.7338,11.9258
-9.7597,11.9593
-9.7874,11.9933
-9.8095,12.0167
-9.8392,12.0439
-9.8710,12.0686
-9.9047,12.0907
-9.9400,12.1100
-9.9768,12.1264
-10.014,12.1397
-10.053,12.1500
-10.093,12.1571
-10.133,12.1610
-10.173,12.1616
-10.213,12.1592
-10.254,12.1558
-10.294,12.1523
-10.334,12.1489
-10.374,12.1455
-10.415,12.1421
-10.455,12.1387
-10.495,12.1353
-10.535,12.1319
-10.575,12.1285
-10.616,12.1251
-10.656,12.1217
-10.696,12.1183
-10.736,12.1149
-10.777,12.1115
-10.817,12.1081
-10.857,12.1047
-10.897,12.1013
-10.937,12.0979
-10.978,12.0945
-11.018,12.0910
-11.058,12.0876
-11.098,12.0842
-11.139,12.0808
-11.179,12.0774
-11.219,12.0740
-11.259,12.0706
-11.299,12.0672
-11.340,12.0638
-11.380,12.0604
-11.420,12.0570
-11.460,12.0536
-11.501,12.0502
-11.541,12.0468
-11.581,12.0434
-11.621,12.0400
-11.661,12.0366
-11.702,12.0332
-11.742,12.0297
-11.783,12.0280
-11.823,12.0295
-11.864,12.0343
-11.903,12.0424
-11.933,12.0506
-11.975,12.0617
-12.018,12.0692
-12.060,12.0729
-12.100,12.0755
-12.141,12.0780
-12.181,12.0805
-12.221,12.0831
-12.261,12.0856
-12.302,12.0881
-12.342,12.0907
-12.382,12.0932
-12.422,12.0958
-12.462,12.0983
-12.503,12.1008
-12.543,12.1034
-12.583,12.1059
-12.623,12.1084
-12.663,12.1110
-12.704,12.1135
-12.744,12.1161
-12.784,12.1186
-12.824,12.1211
-12.865,12.1237
-12.905,12.1262
-12.945,12.1287
-12.985,12.1313
-13.025,12.1338
-13.066,12.1364
-13.106,12.1389
-13.146,12.1414
-13.186,12.1440
-13.226,12.1465
-13.267,12.1490
-13.307,12.1516
-13.347,12.1541
-13.387,12.1567
-13.428,12.1592
-13.468,12.1617
-13.508,12.1643
-13.548,12.1668
-13.589,12.1690
-13.631,12.1681
-13.672,12.1638
-13.703,12.1591
-13.746,12.1557
-13.788,12.1558
-13.828,12.1577
-13.868,12.1595
-13.909,12.1614
-13.949,12.1632
-13.989,12.1651
-14.029,12.1669
-14.070,12.1688
-14.110,12.1706
-14.150,12.1725
-14.190,12.1743
-14.231,12.1762
-14.271,12.1780
-14.311,12.1799
-14.351,12.1817
-14.391,12.1836
-14.432,12.1854
-14.472,12.1873
-14.512,12.1891
-14.552,12.1910
-14.593,12.1928
-14.633,12.1947
-14.673,12.1965
-14.713,12.1984
-14.754,12.2002
-14.794,12.2021
-14.834,12.2039
-14.874,12.2058
-14.914,12.2076
-14.955,12.2095
-14.995,12.2113
-15.035,12.2132
-15.075,12.2150
-15.116,12.2169
-15.156,12.2187
-15.196,12.2206
-15.236,12.2224
-15.277,12.2243
-15.317,12.2261
-15.357,12.2280
-15.397,12.2298
-15.437,12.2317
-15.478,12.2335
-15.518,12.2353
-15.558,12.2376
-15.598,12.2427
-15.638,12.2511
-15.677,12.2626
-15.714,12.2772
-15.751,12.2948
-15.777,12.3098
-15.814,12.3282
-15.851,12.3437
-15.890,12.3560
-15.930,12.3651
-15.970,12.3710
-16.010,12.3736
-16.051,12.3729
-16.091,12.3693
-16.131,12.3653
-16.171,12.3613
-16.212,12.3574
-16.252,12.3534
-16.292,12.3494
-16.332,12.3454
-16.372,12.3414
-16.412,12.3375
-16.452,12.3335
-16.492,12.3295
-16.532,12.3255
-16.572,12.3215
-16.612,12.3176
-16.652,12.3136
-16.692,12.3096
-16.732,12.3056
-16.772,12.3016
-16.812,12.2977
-16.852,12.2937
-16.892,12.2897
-16.932,12.2857
-16.972,12.2817
-17.013,12.2778
-17.053,12.2738
-17.093,12.2698
-17.133,12.2658
-17.173,12.2619
-17.213,12.2579
-17.253,12.2539
-17.293,12.2499
-17.333,12.2459
-17.373,12.2420
-17.413,12.2380
-17.453,12.2340
-17.493,12.2300
-17.534,12.2269
-17.575,12.2271
-17.616,12.2306
-17.646,12.2355
-17.688,12.2453
-17.729,12.2587
-17.767,12.2738
-17.804,12.2887
-17.841,12.3037
-17.879,12.3187
-17.916,12.3337
-17.953,12.3486
-17.991,12.3636
-18.028,12.3786
-18.065,12.3935
-18.103,12.4085
-18.140,12.4235
-18.177,12.4385
-18.215,12.4534
-18.252,12.4684
-18.289,12.4834
-18.327,12.4984
-18.364,12.5133
-18.401,12.5283
-18.438,12.5433
-18.476,12.5583
-18.513,12.5732
-18.550,12.5882
-18.588,12.6032
-18.625,12.6181
-18.662,12.6331
-18.700,12.6481
-18.737,12.6631
-18.774,12.6780
-18.812,12.6930
-18.849,12.7080
-18.886,12.7230
-18.924,12.7379
-18.961,12.7529
-18.998,12.7679
-19.036,12.7829
-19.073,12.7978
-19.110,12.8128
-19.148,12.8278
-19.185,12.8427
-19.222,12.8577
-19.259,12.8727
-19.297,12.8877
-19.334,12.9026
-19.371,12.9176
-19.409,12.9344
-19.445,12.9542
-19.479,12.9768
-19.511,13.0021
-19.541,13.0300
-19.568,13.0602
-19.593,13.0926
-19.612,13.1176
-19.640,13.1489
-19.670,13.1778
-19.702,13.2042
-19.736,13.2276
-19.770,13.2496
-19.803,13.2716
-19.837,13.2936
-19.871,13.3155
-19.904,13.3375
-19.938,13.3595
-19.972,13.3815
-20.005,13.4035
-20.039,13.4255
-20.072,13.4475
-20.106,13.4695
-20.140,13.4915
-20.173,13.5135
-20.207,13.5355
-20.241,13.5574
-20.274,13.5794
-20.308,13.6014
-20.342,13.6234
-20.375,13.6454
-20.409,13.6674
-20.442,13.6894
-20.476,13.7114
-20.510,13.7334
-20.543,13.7554
-20.577,13.7774
-20.611,13.7993
-20.644,13.8213
-20.678,13.8433
-20.712,13.8653
-20.745,13.8873
-20.779,13.9093
-20.812,13.9313
-20.846,13.9533
-20.880,13.9753
-20.913,13.9973
-20.947,14.0193
-20.981,14.0412
-21.014,14.0632
-21.048,14.0852
-21.082,14.1072
-21.115,14.1292
-21.149,14.1512
-21.182,14.1732
-21.216,14.1952
-21.250,14.2172
-21.283,14.2392
-21.317,14.2612
-21.351,14.2831
-21.384,14.3051
-21.418,14.3271
-21.452,14.3491
-21.485,14.3711
-21.519,14.3931
-21.552,14.4151
-21.586,14.4371
-21.620,14.4591
-21.653,14.4811
-21.687,14.5031
-21.721,14.5250
-21.754,14.5470
-21.788,14.5690
-21.822,14.5910
-21.855,14.6130
-21.889,14.6350
-21.923,14.6598
-21.956,14.6875
-21.978,14.7092
-22.004,14.7396
-22.028,14.7720
-22.050,14.8063
-22.068,14.8422
-22.084,14.8794
-22.096,14.9178
-22.106,14.9571
-22.112,14.9970
-22.115,15.0372
-22.115,15.0776
-22.111,15.1179
-22.107,15.1581
-22.102,15.1984
-22.098,15.2386
-22.094,15.2789
-22.089,15.3191
-22.085,15.3594
-22.080,15.3996
-22.076,15.4399
-22.072,15.4801
-22.067,15.5204
-22.063,15.5606
-22.058,15.6009
-22.054,15.6412
-22.050,15.6814
-22.045,15.7217
-22.041,15.7619
-22.036,15.8022
-22.032,15.8424
-22.028,15.8827
-22.023,15.9229
-22.019,15.9632
-22.014,16.0037
-22.006,16.0440
-21.995,16.0835
-21.981,16.1220
-21.963,16.1592
-21.943,16.1949
-21.920,16.2287
-21.894,16.2606
-21.873,16.2830
-21.845,16.3124
-21.821,16.3439
-21.798,16.3773
-21.779,16.4124
-21.762,16.4489
-21.749,16.4867
-21.738,16.5254
-21.731,16.5648
-21.727,16.6047
-21.726,16.6448
-21.726,16.6849
-21.725,16.7251
-21.725,16.7653
-21.725,16.8054
-21.725,16.8456
-21.725,16.8858
-21.724,16.9260
-21.724,16.9661
-21.724,17.0063
-21.724,17.0465
-21.724,17.0866
-21.724,17.1268
-21.723,17.1670
-21.723,17.2071
-21.723,17.2473
-21.723,17.2875
-21.723,17.3276
-21.722,17.3678
-21.722,17.4080
-21.722,17.4481
-21.722,17.4883
-21.722,17.5285
-21.722,17.5686
-21.721,17.6088
-21.721,17.6490
-21.721,17.6892
-21.721,17.7293
-21.721,17.7695
-21.720,17.8097
-21.720,17.8498
-21.720,17.8900
-21.720,17.9302
-21.720,17.9703
-21.720,18.0105
-21.719,18.0507
-21.719,18.0908
-21.719,18.1310
-21.719,18.1712
-21.719,18.2113
-21.719,18.2515
-21.718,18.2917
-21.718,18.3318
-21.718,18.3720
-21.718,18.4122
-21.718,18.4524
-21.717,18.4925
-21.717,18.5327
-21.717,18.5729
-21.717,18.6130
-21.717,18.6532
-21.717,18.6934
-21.716,18.7335
-21.716,18.7737
-21.716,18.8139
-21.716,18.8540
-21.714,18.8948
-21.709,18.9352
-21.703,18.9652
-21.692,19.0041
-21.678,19.0420
-21.661,19.0786
-21.642,19.1138
-21.621,19.1481
-21.600,19.1823
-21.578,19.2165
-21.557,19.2507
-21.536,19.2849
-21.515,19.3191
-21.494,19.3534
-21.473,19.3876
-21.452,19.4218
-21.431,19.4560
-21.410,19.4902
-21.389,19.5244
-21.368,19.5587
-21.347,19.5929
-21.326,19.6271
-21.305,19.6613
-21.284,19.6955
-21.263,19.7297
-21.242,19.7640
-21.221,19.7982
-21.199,19.8324
-21.178,19.8666
-21.157,19.9008
-21.136,19.9350
-21.115,19.9693
-21.094,20.0035
-21.073,20.0377
-21.052,20.0719
-21.031,20.1061
-21.011,20.1414
-20.994,20.1781
-20.981,20.2161
-20.970,20.2550
-20.962,20.2947
-20.958,20.3349
-20.957,20.3753
-20.959,20.4157
-20.965,20.4557
-20.973,20.4952
-20.985,20.5338
-21.000,20.5714
-21.018,20.6076
-21.039,20.6423
-21.062,20.6752
-21.081,20.6986
-21.105,20.7307
-21.127,20.7646
-21.145,20.8001
-21.161,20.8369
-21.173,20.8749
-21.183,20.9138
-21.189,20.9533
-21.193,20.9933
-21.193,21.0333
-21.189,21.0732
-21.183,21.1128
-21.174,21.1517
-21.161,21.1897
-21.145,21.2266
-21.127,21.2621
-21.106,21.2960
-21.082,21.3281
-21.055,21.3582
-21.027,21.3861
-20.996,21.4116
-20.963,21.4345
-20.928,21.4548
-20.892,21.4722
-20.855,21.4866
-20.817,21.4981
-20.777,21.5064
-20.738,21.5116
-20.698,21.5135
-20.658,21.5123
-20.618,21.5079
-20.578,21.5003
-20.540,21.4895
-20.502,21.4766
-20.464,21.4635
-20.426,21.4505
-20.388,21.4374
-20.350,21.4243
-20.312,21.4113
-20.274,21.3982
-20.236,21.3851
-20.198,21.3721
-20.160,21.3590
-20.122,21.3460
-20.084,21.3329
-20.046,21.3198
-20.008,21.3068
-19.970,21.2937
-19.932,21.2806
-19.894,21.2676
-19.856,21.2545
-19.818,21.2415
-19.780,21.2284
-19.742,21.2153
-19.704,21.2023
-19.666,21.1892
-19.628,21.1761
-19.590,21.1631
-19.552,21.1500
-19.514,21.1370
-19.477,21.1239
-19.439,21.1108
-19.401,21.0978
-19.363,21.0847
-19.325,21.0716
-19.287,21.0586
-19.249,21.0455
-19.211,21.0325
-19.173,21.0194
-19.135,21.0063
-19.097,20.9933
-19.059,20.9802
-19.021,20.9671
-18.991,20.9569
-18.951,20.9425
-18.913,20.9279
-18.876,20.9133
-18.838,20.8987
-18.801,20.8841
-18.764,20.8695
-18.726,20.8548
-18.689,20.8402
-18.651,20.8256
-18.614,20.8110
-18.576,20.7964
-18.539,20.7818
-18.501,20.7672
-18.464,20.7526
-18.427,20.7380
-18.389,20.7234
-18.352,20.7088
-18.314,20.6942
-18.277,20.6795
-18.239,20.6649
-18.202,20.6503
-18.164,20.6357
-18.127,20.6211
-18.089,20.6065
-18.052,20.5919
-18.015,20.5773
-17.977,20.5627
-17.940,20.5481
-17.902,20.5335
-17.865,20.5188
-17.827,20.5042
-17.790,20.4896
-17.752,20.4750
-17.715,20.4604
-17.678,20.4458
-17.640,20.4312
-17.603,20.4166
-17.565,20.4020
-17.528,20.3874
-17.490,20.3728
-17.453,20.3582
-17.415,20.3435
-17.375,20.3308
-17.335,20.3215
-17.294,20.3156
-17.252,20.3131
-17.221,20.3133
-17.181,20.3118
-17.141,20.3071
-17.101,20.2991
-17.062,20.2880
-17.025,20.2738
-16.988,20.2566
-16.953,20.2366
-16.920,20.2137
-16.889,20.1883
-16.860,20.1604
-16.833,20.1303
-16.808,20.0981
-16.787,20.0641
-16.768,20.0284
-16.751,19.9921
-16.734,19.9559
-16.716,19.9196
-16.699,19.8834
-16.682,19.8471
-16.664,19.8109
-16.647,19.7746
-16.630,19.7384
-16.613,19.7021
-16.595,19.6659
-16.578,19.6296
-16.561,19.5934
-16.543,19.5571
-16.526,19.5209
-16.509,19.4846
-16.492,19.4484
-16.474,19.4121
-16.457,19.3759
-16.440,19.3396
-16.423,19.3033
-16.405,19.2671
-16.388,19.2308
-16.371,19.1946
-16.353,19.1583
-16.336,19.1221
-16.319,19.0858
-16.302,19.0496
-16.284,19.0133
-16.267,18.9771
-16.250,18.9408
-16.232,18.9046
-16.215,18.8683
-16.198,18.8322
-16.177,18.7975
-16.155,18.7644
-16.129,18.7334
-16.101,18.7044
-16.071,18.6778
-16.039,18.6537
-16.005,18.6322
-15.969,18.6136
-15.933,18.5978
-15.894,18.5851
-15.855,18.5755
-15.816,18.5690
-15.776,18.5657
-15.736,18.5657
-15.696,18.5689
-15.656,18.5753
-15.617,18.5848
-15.579,18.5975
-15.542,18.6132
-15.506,18.6318
-15.472,18.6532
-15.440,18.6772
-15.416,18.6955
-15.382,18.7177
-15.347,18.7370
-15.310,18.7534
-15.272,18.7669
-15.233,18.7772
-15.194,18.7843
-15.154,18.7883
-15.113,18.7890
-15.073,18.7864
-15.033,18.7807
-14.994,18.7717
-14.956,18.7596
-14.918,18.7445
-14.882,18.7264
-14.847,18.7062
-14.812,18.6860
-14.778,18.6657
-14.743,18.6454
-14.708,18.6251
-14.673,18.6048
-14.638,18.5846
-14.603,18.5643
-14.568,18.5440
-14.533,18.5237
-14.498,18.5034
-14.463,18.4832
-14.428,18.4629
-14.394,18.4426
-14.359,18.4223
-14.324,18.4020
-14.289,18.3818
-14.254,18.3615
-14.219,18.3412
-14.184,18.3209
-14.149,18.3006
-14.114,18.2804
-14.079,18.2601
-14.044,18.2398
-14.010,18.2195
-13.975,18.1992
-13.940,18.1789
-13.905,18.1587
-13.870,18.1384
-13.835,18.1181
-13.800,18.0978
-13.765,18.0775
-13.730,18.0573
-13.695,18.0373
-13.659,18.0199
-13.621,18.0055
-13.582,17.9942
-13.543,17.9861
-13.503,17.9812
-13.462,17.9795
-13.422,17.9810
-13.382,17.9859
-13.342,17.9939
-13.304,18.0051
-13.266,18.0194
-13.229,18.0367
-13.194,18.0568
-13.161,18.0798
-13.130,18.1053
-13.101,18.1333
-13.074,18.1635
-13.050,18.1958
-13.028,18.2299
-13.010,18.2657
-12.994,18.3028
-12.984,18.3314
-12.969,18.3686
-12.951,18.4046
-12.930,18.4390
-12.907,18.4716
-12.881,18.5022
-12.853,18.5307
-12.822,18.5568
-12.790,18.5804
-12.756,18.6013
-12.720,18.6193
-12.683,18.6345
-12.644,18.6466
-12.605,18.6556
-12.566,18.6615
-12.525,18.6641
-12.485,18.6651
-12.445,18.6662
-12.405,18.6672
-12.365,18.6682
-12.325,18.6692
-12.285,18.6703
-12.245,18.6713
-12.205,18.6723
-12.165,18.6733
-12.124,18.6744
-12.084,18.6754
-12.044,18.6764
-12.004,18.6775
-11.964,18.6785
-11.924,18.6795
-11.884,18.6805
-11.844,18.6816
-11.804,18.6826
-11.764,18.6836
-11.724,18.6846
-11.683,18.6857
-11.643,18.6867
-11.603,18.6877
-11.563,18.6888
-11.523,18.6898
-11.483,18.6908
-11.443,18.6918
-11.403,18.6929
-11.363,18.6939
-11.323,18.6949
-11.282,18.6960
-11.242,18.6970
-11.202,18.6980
-11.162,18.6990
-11.122,18.7001
-11.082,18.7011
-11.042,18.7021
-11.002,18.7031
-10.962,18.7042
-10.922,18.7052
-10.881,18.7062
-10.841,18.7073
-10.801,18.7083
-10.761,18.7093
-10.721,18.7103
-10.681,18.7118
-10.641,18.7160
-10.602,18.7234
-10.563,18.7339
-10.526,18.7475
-10.497,18.7581
-10.458,18.7694
-10.418,18.7776
-10.378,18.7826
-10.338,18.7843
-10.297,18.7827
-10.257,18.7778
-10.217,18.7697
-10.178,18.7584
-10.141,18.7440
-10.104,18.7265
-10.069,18.7071
-10.034,18.6877
-9.9989,18.6682
-9.9637,18.6487
-9.9286,18.6293
-9.8934,18.6098
-9.8583,18.5903
-9.8231,18.5709
-9.7880,18.5514
-9.7528,18.5320
-9.7177,18.5125
-9.6825,18.4930
-9.6474,18.4736
-9.6122,18.4541
-9.5771,18.4347
-9.5419,18.4152
-9.5068,18.3957
-9.4716,18.3763
-9.4365,18.3568
-9.4013,18.3373
-9.3662,18.3179
-9.3310,18.2984
-9.2959,18.2790
-9.2607,18.2595
-9.2256,18.2400
-9.1904,18.2206
-9.1553,18.2011
-9.1201,18.1817
-9.0850,18.1622
-9.0498,18.1427
-9.0147,18.1233
-8.9796,18.1038
-8.9444,18.0844
-8.9093,18.0649
-8.8741,18.0454
-8.8390,18.0260
-8.8038,18.0065
-8.7687,17.9870
-8.7335,17.9676
-8.6984,17.9481
-8.6632,17.9287
-8.6281,17.9092
-8.5929,17.8897
-8.5578,17.8703
-8.5226,17.8508
-8.4875,17.8314
-8.4523,17.8119
-8.4172,17.7924
-8.3820,17.7730
-8.3467,17.7539
-8.3101,17.7373
-8.2723,17.7237
-8.2335,17.7132
-8.2040,17.7074
-8.1581,17.6985
-8.1187,17.6906
-8.0794,17.6827
-8.0401,17.6749
-8.0007,17.6670
-7.9614,17.6591
-7.9221,17.6513
-7.8827,17.6434
-7.8434,17.6355
-7.8041,17.6276
-7.7647,17.6198
-7.7254,17.6119
-7.6861,17.6040
-7.6467,17.5962
-7.6074,17.5883
-7.5681,17.5804
-7.5288,17.5725
-7.4894,17.5647
-7.4501,17.5568
-7.4108,17.5489
-7.3714,17.5410
-7.3321,17.5332
-7.2928,17.5253
-7.2534,17.5174
-7.2141,17.5096
-7.1748,17.5017
-7.1354,17.4938
-7.0961,17.4859
-7.0568,17.4781
-7.0174,17.4702
-6.9781,17.4623
-6.9388,17.4545
-6.8994,17.4466
-6.8601,17.4387
-6.8208,17.4308
-6.7814,17.4230
-6.7421,17.4151
-6.7028,17.4072
-6.6634,17.3993
-6.6241,17.3915
-6.5848,17.3836
-6.5454,17.3757
-6.5061,17.3679
-6.4668,17.3600
-6.4274,17.3521
-6.3881,17.3442
-6.3488,17.3364
-6.3095,17.3285
-6.2701,17.3206
-6.2308,17.3128
-6.1915,17.3049
-6.1521,17.2970
-6.1128,17.2891
-6.0735,17.2813
-6.0341,17.2734
-5.9948,17.2655
-5.9555,17.2577
-5.9161,17.2498
-5.8768,17.2419
-5.8375,17.2340
-5.7977,17.2262
-5.7562,17.2206
-5.7144,17.2184
-5.6726,17.2198
-5.6414,17.2231
-5.6014,17.2303
-5.5621,17.2407
-5.5237,17.2543
-5.4866,17.2710
-5.4510,17.2906
-5.4171,17.3131
-5.3851,17.3382
-5.3553,17.3659
-5.3278,17.3957
-5.3013,17.4259
-5.2747,17.4560
-5.2482,17.4862
-5.2217,17.5163
-5.1951,17.5465
-5.1686,17.5767
-5.1421,17.6068
-5.1155,17.6370
-5.0890,17.6672
-5.0624,17.6973
-5.0359,17.7275
-5.0094,17.7577
-4.9828,17.7878
-4.9563,17.8180
-4.9298,17.8481
-4.9032,17.8783
-4.8767,17.9085
-4.8502,17.9386
-4.8236,17.9688
-4.7971,17.9990
-4.7706,18.0291
-4.7440,18.0593
-4.7175,18.0894
-4.6910,18.1196
-4.6644,18.1498
-4.6379,18.1799
-4.6113,18.2101
-4.5848,18.2403
-4.5583,18.2704
-4.5317,18.3006
-4.5052,18.3307
-4.4787,18.3609
-4.4521,18.3911
-4.4256,18.4212
-4.3991,18.4514
-4.3725,18.4816
-4.3460,18.5117
-4.3195,18.5419
-4.2929,18.5721
-4.2664,18.6022
-4.2399,18.6324
-4.2133,18.6625
-4.1868,18.6927
-4.1603,18.7229
-4.1337,18.7530
-4.1072,18.7832
-4.0806,18.8134
-4.0541,18.8442
-4.0296,18.8772
-4.0078,18.9121
-3.9890,18.9487
-3.9767,18.9770
-3.9585,19.0143
-3.9372,19.0500
-3.9131,19.0837
-3.8862,19.1154
-3.8569,19.1447
-3.8254,19.1714
-3.7940,19.1968
-3.7626,19.2222
-3.7312,19.2476
-3.6998,19.2730
-3.6683,19.2984
-3.6369,19.3239
-3.6055,19.3493
-3.5741,19.3747
-3.5427,19.4001
-3.5113,19.4255
-3.4798,19.4509
-3.4484,19.4764
-3.4170,19.5018
-3.3856,19.5272
-3.3542,19.5526
-3.3228,19.5780
-3.2913,19.6034
-3.2599,19.6289
-3.2285,19.6543
-3.1971,19.6797
-3.1657,19.7051
-3.1338,19.7304
-3.1000,19.7534
-3.0644,19.7736
-3.0273,19.7909
-2.9889,19.8050
-2.9494,19.8160
-2.9092,19.8236
-2.8685,19.8280
-2.8276,19.8290
-2.7970,19.8285
-2.7563,19.8303
-2.7159,19.8355
-2.6760,19.8439
-2.6370,19.8555
-2.5990,19.8703
-2.5623,19.8882
-2.5273,19.9089
-2.4940,19.9325
-2.4628,19.9586
-2.4338,19.9873
-2.4072,20.0182
-2.3828,20.0502
-2.3585,20.0821
-2.3343,20.1141
-2.3100,20.1461
-2.2858,20.1780
-2.2615,20.2100
-2.2373,20.2419
-2.2130,20.2739
-2.1888,20.3058
-2.1645,20.3378
-2.1403,20.3698
-2.1161,20.4017
-2.0918,20.4337
-2.0676,20.4656
-2.0433,20.4976
-2.0191,20.5295
-1.9948,20.5615
-1.9706,20.5935
-1.9463,20.6254
-1.9221,20.6574
-1.8978,20.6893
-1.8736,20.7213
-1.8493,20.7532
-1.8251,20.7852
-1.8008,20.8172
-1.7766,20.8491
-1.7523,20.8811
-1.7281,20.9130
-1.7038,20.9450
-1.6796,20.9769
-1.6553,21.0089
-1.6311,21.0409
-1.6068,21.0728
-1.5826,21.1048
-1.5583,21.1367
-1.5341,21.1687
-1.5098,21.2006
-1.4856,21.2326
-1.4613,21.2646
-1.4371,21.2965
-1.4129,21.3285
-1.3886,21.3604
-1.3644,21.3924
-1.3400,21.4243
-1.3140,21.4547
-1.2855,21.4829
-1.2549,21.5087
-1.2224,21.5320
-1.1881,21.5526
-1.1522,21.5705
-1.1150,21.5853
-1.0768,21.5972
-1.0377,21.6060
-0.9981,21.6116
-0.9581,21.6140
-0.9181,21.6132
-0.8782,21.6092
-0.8388,21.6021
-0.8001,21.5918
-0.7624,21.5784
-0.7322,21.5652
-0.6959,21.5479
-0.6597,21.5306
-0.6234,21.5132
-0.5871,21.4959
-0.5508,21.4785
-0.5146,21.4612
-0.4783,21.4439
-0.4420,21.4265
-0.4057,21.4092
-0.3694,21.3918
-0.3332,21.3745
-0.2969,21.3571
-0.2606,21.3398
-0.2243,21.3225
-0.1880,21.3051
-0.1518,21.2878
-0.1155,21.2704
-0.0792,21.2531
-0.0429,21.2358
-0.0067,21.2184
0.02957,21.2011
0.06585,21.1837
0.10213,21.1664
0.13841,21.1491
0.17468,21.1317
0.21096,21.1144
0.24724,21.0970
0.28352,21.0797
0.31980,21.0624
0.35608,21.0450
0.39236,21.0277
0.42864,21.0103
0.46491,20.9930
0.50119,20.9757
0.53747,20.9583
0.57375,20.9410
0.61003,20.9236
0.64631,20.9063
0.68259,20.8890
0.71886,20.8716
0.75514,20.8543
0.79142,20.8369
0.82770,20.8196
0.86398,20.8023
0.90026,20.7849
0.93654,20.7676
0.97281,20.7502
1.00909,20.7329
1.04537,20.7155
1.08165,20.6982
1.11793,20.6809
1.15421,20.6635
1.19049,20.6462
1.22677,20.6288
1.26304,20.6115
1.29932,20.5942
1.33560,20.5768
1.37188,20.5595
1.40816,20.5421
1.44444,20.5248
1.48072,20.5075
1.51699,20.4901
1.55327,20.4728
1.59314,20.4550
1.63547,20.4403
1.66565,20.4315
1.70369,20.4177
1.74048,20.4009
1.77580,20.3812
1.80941,20.3587
1.84108,20.3335
1.87062,20.3059
1.89783,20.2759
1.92253,20.2439
1.94456,20.2100
1.96377,20.1744
1.98005,20.1374
1.99327,20.0991
2.00337,20.0600
2.01026,20.0201
2.01391,19.9798
2.01591,19.9397
2.01792,19.8996
2.01992,19.8595
2.02192,19.8193
2.02392,19.7792
2.02593,19.7391
2.02793,19.6990
2.02993,19.6589
2.03193,19.6188
2.03393,19.5786
2.03594,19.5385
2.03794,19.4984
2.03994,19.4583
2.04194,19.4182
2.04395,19.3781
2.04595,19.3379
2.04795,19.2978
2.04995,19.2577
2.05196,19.2176
2.05396,19.1775
2.05596,19.1374
2.05796,19.0972
2.05997,19.0571
2.06197,19.0170
2.06397,18.9769
2.06597,18.9368
2.06798,18.8967
2.06998,18.8565
2.07198,18.8164
2.07398,18.7763
2.07599,18.7362
2.07799,18.6961
2.07999,18.6560
2.08199,18.6159
2.08400,18.5757
2.08600,18.5356
2.08800,18.4955
2.09000,18.4554
2.09201,18.4153
2.09401,18.3752
2.09601,18.3350
2.09801,18.2949
2.10002,18.2548
2.10202,18.2147
2.10402,18.1746
2.10602,18.1345
2.10815,18.0939
2.11285,18.0524
2.12099,18.0114
2.13253,17.9713
2.14336,17.9419
2.15698,17.9038
2.16748,17.8648
2.17480,17.8251
2.17889,17.7850
2.17973,17.7446
2.17731,17.7043
2.17164,17.6643
2.16286,17.6249
2.15319,17.5857
2.14351,17.5464
2.13384,17.5072
2.12416,17.4680
2.11449,17.4288
2.10482,17.3896
2.09514,17.3503
2.08547,17.3111
2.07579,17.2719
2.06612,17.2327
2.05645,17.1935
2.04677,17.1542
2.03710,17.1150
2.02742,17.0758
2.01775,17.0366
2.00808,16.9974
1.99840,16.9581
1.98873,16.9189
1.97905,16.8797
1.96938,16.8405
1.95971,16.8013
1.95003,16.7620
1.94036,16.7228
1.93068,16.6836
1.92101,16.6444
1.91134,16.6052
1.90166,16.5659
1.89199,16.5267
1.88232,16.4875
1.87264,16.4483
1.86297,16.4091
1.85329,16.3698
1.84522,16.3303
1.84036,16.2903
1.83874,16.2500
1.84038,16.2097
1.84526,16.1696
1.85335,16.1301
1.86460,16.0914
1.87893,16.0537
1.89626,16.0173
1.91646,15.9824
1.93941,15.9492
1.96496,15.9180
1.99295,15.8890
2.02318,15.8623
2.05546,15.8381
2.08959,15.8166
2.12534,15.7979
2.16248,15.7822
2.20077,15.7695
2.23009,15.7620
2.26915,15.7517
2.30725,15.7382
2.34413,15.7217
2.37956,15.7022
2.41331,15.6800
2.44514,15.6551
2.47486,15.6277
2.50227,15.5980
2.52719,15.5662
2.54947,15.5324
2.56894,15.4970
2.58549,15.4601
2.59901,15.4220
2.60941,15.3830
2.61662,15.3432
2.62059,15.3030
2.62130,15.2626
2.61875,15.2223
2.61459,15.1823
2.61043,15.1423
2.60627,15.1023
2.60211,15.0623
2.59795,15.0223
2.59379,14.9824
2.58963,14.9424
2.58547,14.9024
2.58131,14.8624
2.57715,14.8224
2.57299,14.7825
2.56884,14.7425
2.56468,14.7025
2.56052,14.6625
2.55636,14.6225
2.55220,14.5825
2.54804,14.5426
2.54388,14.5026
2.53972,14.4626
2.53556,14.4226
2.53140,14.3826
2.52724,14.3427
2.52308,14.3027
2.51892,14.2627
2.51476,14.2227
2.51060,14.1827
2.50644,14.1427
2.50228,14.1028
2.49813,14.0628
2.49397,14.0228
2.48981,13.9828
2.48565,13.9428
2.48149,13.9029
2.47733,13.8629
2.47317,13.8229
2.46901,13.7829
2.46485,13.7429
2.46069,13.7029
2.45653,13.6630
2.45237,13.6230
2.44821,13.5830
2.44405,13.5430
2.43989,13.5030
2.43573,13.4630
2.43157,13.4231
2.42742,13.3831
2.42326,13.3431
2.41910,13.3031
2.41530,13.2624
2.41444,13.2209
2.41704,13.1794
2.42307,13.1384
2.43248,13.0979
2.44522,13.0584
2.45676,13.0298
2.47433,12.9939
2.49571,12.9569


==> pics/maze/straight_line.csv <==
x,y
-10.980,-22.497
-10.940,-22.492
-10.900,-22.488
-10.860,-22.483
-10.820,-22.478
-10.780,-22.473
-10.740,-22.468
-10.700,-22.464
-10.660,-22.459
-10.620,-22.454
-10.580,-22.449
-10.540,-22.445
-10.500,-22.440
-10.460,-22.435
-10.420,-22.430
-10.380,-22.425
-10.340,-22.421
-10.300,-22.416
-10.260,-22.411
-10.220,-22.406
-10.180,-22.401
-10.140,-22.397
-10.100,-22.392
-10.060,-22.387
-10.020,-22.382
-9.9808,-22.378
-9.9408,-22.373
-9.9008,-22.368
-9.8609,-22.363
-9.8209,-22.358
-9.7809,-22.354
-9.7409,-22.349
-9.7010,-22.344
-9.6610,-22.339
-9.6210,-22.335
-9.5811,-22.330
-9.5411,-22.325
-9.5011,-22.320
-9.4612,-22.315
-9.4212,-22.311
-9.3812,-22.306
-9.3413,-22.301
-9.3013,-22.296
-9.2613,-22.291
-9.2214,-22.287
-9.1814,-22.282
-9.1414,-22.277
-9.1015,-22.272
-9.0715,-22.269
-9.0316,-22.265
-8.9917,-22.261
-8.9518,-22.257
-8.9119,-22.253
-8.8719,-22.249
-8.8320,-22.245
-8.7921,-22.241
-8.7522,-22.237
-8.7123,-22.233
-8.6724,-22.229
-8.6325,-22.225
-8.5926,-22.221
-8.5526,-22.217
-8.5127,-22.213
-8.4728,-22.210
-8.4329,-22.206
-8.3930,-22.202
-8.3531,-22.198
-8.3132,-22.194
-8.2733,-22.190
-8.2333,-22.186
-8.1934,-22.182
-8.1535,-22.178
-8.1136,-22.174
-8.0737,-22.170
-8.0338,-22.166
-7.9939,-22.162
-7.9540,-22.158
-7.9140,-22.154
-7.8741,-22.150
-7.8342,-22.146
-7.7943,-22.142
-7.7544,-22.138
-7.7145,-22.134
-7.6746,-22.130
-7.6347,-22.126
-7.5947,-22.122
-7.5548,-22.118
-7.5149,-22.114
-7.4750,-22.110
-7.4351,-22.106
-7.3952,-22.102
-7.3553,-22.098
-7.3154,-22.094
-7.2754,-22.090
-7.2355,-22.086
-7.1956,-22.082
-7.1557,-22.078
-7.1158,-22.074
-7.0759,-22.070
-7.0360,-22.066
-6.9961,-22.062
-6.9561,-22.058
-6.9162,-22.054
-6.8862,-22.052
-6.8462,-22.048
-6.8062,-22.045
-6.7662,-22.041
-6.7262,-22.038
-6.6862,-22.034
-6.6462,-22.031
-6.6062,-22.027
-6.5662,-22.024
-6.5262,-22.020
-6.4862,-22.016
-6.4462,-22.013
-6.4062,-22.009
-6.3662,-22.006
-6.3262,-22.002
-6.2862,-21.999
-6.2462,-21.995
-6.2062,-21.992
-6.1661,-21.988
-6.1261,-21.985
-6.0861,-21.981
-6.0461,-21.978
-6.0061,-21.974
-5.9661,-21.971
-5.9261,-21.967
-5.8861,-21.964
-5.8461,-21.960
-5.8061,-21.957
-5.7661,-21.953
-5.7261,-21.950
-5.6861,-21.946
-5.6461,-21.943
-5.6061,-21.939
-5.5661,-21.936
-5.5261,-21.932
-5.4861,-21.929
-5.4460,-21.925
-5.4060,-21.922
-5.3660,-21.918
-5.3260,-21.915
-5.2860,-21.911
-5.2460,-21.908
-5.2060,-21.904
-5.1660,-21.901
-5.1260,-21.897
-5.0860,-21.894
-5.0460,-21.890
-5.0159,-21.888
-4.9758,-21.885
-4.9357,-21.882
-4.8956,-21.879
-4.8555,-21.876
-4.8154,-21.873
-4.7753,-21.870
-4.7351,-21.867
-4.6950,-21.864
-4.6549,-21.861
-4.6148,-21.858
-4.5747,-21.855
-4.5346,-21.852
-4.4945,-21.849
-4.4543,-21.846
-4.4142,-21.843
-4.3741,-21.840
-4.3340,-21.838
-4.2939,-21.835
-4.2538,-21.832
-4.2137,-21.829
-4.1735,-21.826
-4.1334,-21.823
-4.0933,-21.820
-4.0532,-21.817
-4.0131,-21.814
-3.9730,-21.811
-3.9329,-21.808
-3.8927,-21.805
-3.8526,-21.802
-3.8125,-21.799
-3.7825,-21.796
-3.7424,-21.792
-3.7023,-21.788
-3.6622,-21.784
-3.6222,-21.780
-3.5821,-21.776
-3.5420,-21.772
-3.5019,-21.768
-3.4619,-21.764
-3.4218,-21.760
-3.3817,-21.756
-3.3416,-21.752
-3.3015,-21.748
-3.2615,-21.744
-3.2214,-21.740
-3.1813,-21.736
-3.1412,-21.732
-3.1012,-21.728
-3.0611,-21.724
-3.0210,-21.720
-2.9809,-21.716
-2.9409,-21.712
-2.9008,-21.708
-2.8707,-21.705
-2.8307,-21.700
-2.7906,-21.695
-2.7506,-21.690
-2.7105,-21.685
-2.6705,-21.680
-2.6305,-21.675
-2.5904,-21.670
-2.5504,-21.665
-2.5103,-21.660
-2.4703,-21.655
-2.4302,-21.650
-2.3902,-21.645
-2.3501,-21.640
-2.3101,-21.635
-2.2700,-21.630
-2.2300,-21.625
-2.1899,-21.620
-2.1499,-21.615
-2.1098,-21.610
-2.0698,-21.605
-2.0398,-21.601
-1.9998,-21.598
-1.9598,-21.594
-1.9198,-21.590
-1.8799,-21.586
-1.8399,-21.583
-1.7999,-21.579
-1.7600,-21.575
-1.7200,-21.572
-1.6800,-21.568
-1.6401,-21.564
-1.6001,-21.560
-1.5601,-21.557
-1.5202,-21.553
-1.4802,-21.549
-1.4402,-21.545
-1.4003,-21.542
-1.3603,-21.538
-1.3203,-21.534
-1.2804,-21.531
-1.2404,-21.527
-1.2004,-21.523
-1.1604,-21.519
-1.1205,-21.516
-1.0805,-21.512
-1.0405,-21.508
-1.0006,-21.504
-0.9606,-21.501
-0.9206,-21.497
-0.8807,-21.493
-0.8407,-21.490
-0.8007,-21.486
-0.7608,-21.482
-0.7208,-21.478
-0.6808,-21.475
-0.6409,-21.471
-0.6009,-21.467
-0.5609,-21.463
-0.5210,-21.460
-0.4810,-21.456
-0.4410,-21.452
-0.4010,-21.449
-0.3611,-21.445
-0.3211,-21.441
-0.2811,-21.437
-0.2412,-21.434
-0.2012,-21.430
-0.1612,-21.426
-0.1213,-21.423
-0.0813,-21.419
-0.0413,-21.415
-0.0014,-21.411
0.03855,-21.408
0.07852,-21.404
0.11848,-21.400
0.15845,-21.396
0.19842,-21.393
0.23839,-21.389
0.27836,-21.385
0.31833,-21.382
0.35829,-21.378
0.39826,-21.374
0.43823,-21.370
0.46817,-21.367
0.50809,-21.363
0.54801,-21.358
0.58794,-21.354
0.62786,-21.350
0.66778,-21.345
0.70770,-21.341
0.74762,-21.336
0.78754,-21.332
0.82746,-21.328
0.86738,-21.323
0.90730,-21.319
0.94723,-21.314
0.98715,-21.310
1.02707,-21.306
1.06699,-21.301
1.10691,-21.297
1.14683,-21.293
1.18675,-21.288
1.22667,-21.284
1.26659,-21.279
1.30652,-21.275
1.34644,-21.271
1.38636,-21.266
1.42628,-21.262
1.46620,-21.257
1.50612,-21.253
1.54604,-21.249
1.58596,-21.244
1.62588,-21.240
1.66581,-21.235
1.70573,-21.231
1.74565,-21.227
1.78557,-21.222
1.82549,-21.218
1.86541,-21.214
1.90533,-21.209
1.94525,-21.205
1.98517,-21.200
2.02510,-21.196
2.06502,-21.192
2.10494,-21.187
2.14486,-21.183
2.18478,-21.178
2.22470,-21.174
2.26462,-21.170
2.30454,-21.165
2.34446,-21.161
2.38439,-21.157
2.42431,-21.152
2.46423,-21.148
2.50415,-21.143
2.54407,-21.139
2.58399,-21.135
2.62391,-21.130
2.66383,-21.126
2.70375,-21.121
2.74368,-21.117
2.78360,-21.113
2.81371,-21.110
2.85433,-21.107
2.89496,-21.105
2.93558,-21.102
2.97620,-21.099
3.01682,-21.097
3.05744,-21.094
3.09806,-21.092
3.13868,-21.089
3.17931,-21.086
3.21993,-21.084
3.26055,-21.081
3.30117,-21.079
3.33164,-21.077
3.37232,-21.076
3.41301,-21.075
3.45369,-21.074
3.49437,-21.073
3.53506,-21.073
3.57574,-21.072
3.61643,-21.071
3.65711,-21.070
3.69780,-21.070
3.73848,-21.069
3.77917,-21.068
3.81985,-21.067
3.86053,-21.066
3.90122,-21.066
3.94190,-21.065
3.98259,-21.064
4.02327,-21.063
4.05335,-21.061
4.09344,-21.059
4.13354,-21.056
4.17364,-21.054
4.21373,-21.051
4.25383,-21.048
4.29393,-21.046
4.33403,-21.043
4.37412,-21.041
4.41422,-21.038
4.45432,-21.036
4.49442,-21.033
4.53451,-21.030
4.57461,-21.028
4.61471,-21.025
4.65481,-21.023
4.69490,-21.020
4.73500,-21.017
4.77510,-21.015
4.81519,-21.012
4.85529,-21.010
4.89539,-21.007
4.93549,-21.005
4.97558,-21.002
5.01568,-20.999
5.05578,-20.997
5.09588,-20.994
5.13597,-20.992
5.17607,-20.989
5.21617,-20.986
5.25627,-20.984
5.29636,-20.981
5.33646,-20.979
5.37656,-20.976
5.40543,-20.967
5.44312,-20.949
5.48081,-20.932
5.51850,-20.914
5.55620,-20.897
5.59389,-20.880
5.63158,-20.862
5.65062,-20.840
5.66987,-20.805
5.68911,-20.769
5.70835,-20.733
5.72759,-20.698
5.74684,-20.662
5.76608,-20.627
5.78532,-20.591
5.80456,-20.555
5.82380,-20.520
5.84305,-20.484
5.86229,-20.449
5.88153,-20.413
5.90077,-20.378
5.92001,-20.342
5.93926,-20.306
5.95850,-20.271
5.97774,-20.235
5.99698,-20.200
6.01622,-20.164
6.03547,-20.129
6.05471,-20.093
6.07395,-20.057
6.09319,-20.022
6.11244,-19.986
6.13168,-19.951
6.15092,-19.915
6.16535,-19.888
6.16498,-19.847
6.16461,-19.806
6.16424,-19.766
6.16387,-19.725
6.16350,-19.684
6.16313,-19.643
6.16276,-19.602
6.16238,-19.561
6.16081,-19.530
6.15872,-19.490
6.15662,-19.450
6.15453,-19.410
6.15243,-19.370
6.15033,-19.329
6.14824,-19.289
6.14614,-19.249
6.14405,-19.209
6.14195,-19.168
6.13986,-19.128
6.13776,-19.088
6.13566,-19.048
6.13357,-19.007
6.13147,-18.967
6.12938,-18.927
6.12728,-18.887
6.12519,-18.846
6.12309,-18.806
6.12099,-18.766
6.11890,-18.726
6.11680,-18.685
6.11471,-18.645
6.11261,-18.605
6.11111,-18.575
6.10917,-18.534
6.10722,-18.494
6.10528,-18.454
6.10333,-18.413
6.10139,-18.373
6.09944,-18.332
6.09750,-18.292
6.09555,-18.252
6.09360,-18.211
6.09166,-18.171
6.08971,-18.131
6.08777,-18.090
6.08582,-18.050
6.08388,-18.009
6.08193,-17.969
6.07999,-17.929
6.07804,-17.888
6.07609,-17.848
6.07415,-17.807
6.07343,-17.777
6.07247,-17.736
6.07151,-17.695
6.07055,-17.655
6.06959,-17.614
6.06863,-17.573
6.06767,-17.532
6.06671,-17.492
6.06575,-17.451
6.06479,-17.410
6.06383,-17.369
6.06287,-17.329
6.06191,-17.288
6.06095,-17.247
6.05999,-17.207
6.05927,-17.176
6.06155,-17.136
6.06383,-17.095
6.06612,-17.055
6.06840,-17.015
6.07068,-16.974
6.07296,-16.934
6.07524,-16.894
6.07752,-16.853
6.07981,-16.813
6.08209,-16.773
6.08437,-16.733
6.08665,-16.692
6.08893,-16.652
6.09122,-16.612
6.09350,-16.571
6.09578,-16.531
6.09806,-16.491
6.10034,-16.450
6.10263,-16.410
6.10491,-16.370
6.10719,-16.329
6.10947,-16.289
6.11175,-16.249
6.11404,-16.208
6.11299,-16.178
6.10976,-16.138
6.10652,-16.098
6.10329,-16.058
6.10006,-16.018
6.09683,-15.977
6.09359,-15.937
6.09036,-15.897
6.08713,-15.857
6.08389,-15.817
6.08066,-15.776
6.07743,-15.736
6.07420,-15.696
6.07096,-15.656
6.06773,-15.616
6.06450,-15.575
6.06126,-15.535
6.05803,-15.495
6.05480,-15.455
6.05157,-15.415
6.04833,-15.374
6.04510,-15.334
6.04187,-15.294
6.03864,-15.254
6.03540,-15.214
6.03217,-15.173
6.02894,-15.133
6.02570,-15.093
6.02247,-15.053
6.01924,-15.013
6.01601,-14.973
6.01277,-14.932
6.00846,-14.902
6.00145,-14.862
5.99444,-14.822
5.98743,-14.782
5.98041,-14.742
5.97340,-14.702
5.96639,-14.662
5.95938,-14.622
5.95237,-14.582
5.94536,-14.541
5.93835,-14.501
5.91333,-14.484
5.87997,-14.462
5.84661,-14.439
5.81325,-14.417
5.77989,-14.394
5.74653,-14.372
5.71317,-14.349
5.67981,-14.326
5.64645,-14.304
5.61309,-14.281
5.57974,-14.259
5.54638,-14.236
5.51302,-14.214
5.47966,-14.191
5.44630,-14.168
5.41294,-14.146
5.37958,-14.123
5.34622,-14.101
5.31286,-14.078
5.27950,-14.056
5.24614,-14.033
5.21278,-14.010
5.17942,-13.988
5.14607,-13.965
5.11271,-13.943
5.07935,-13.920
5.04599,-13.898
5.01263,-13.875
4.97927,-13.852
4.94591,-13.830
4.91255,-13.807
4.88562,-13.794
4.84844,-13.777
4.81125,-13.761
4.77407,-13.745
4.73689,-13.729
4.69971,-13.713
4.66252,-13.697
4.62534,-13.681
4.58816,-13.665
4.55098,-13.649
4.51379,-13.633
4.47661,-13.616
4.43943,-13.600
4.40225,-13.584
4.36506,-13.568
4.32788,-13.552
4.29070,-13.536
4.25352,-13.520
4.21633,-13.504
4.17915,-13.488
4.14197,-13.472
4.10479,-13.455
4.06760,-13.439
4.03042,-13.423
3.99324,-13.407
3.95606,-13.391
3.91887,-13.375
3.88169,-13.359
3.85412,-13.345
3.81736,-13.327
3.78060,-13.309
3.74384,-13.291
3.70708,-13.273
3.67032,-13.255
3.63356,-13.236
3.59679,-13.218
3.56003,-13.200
3.52327,-13.182
3.48651,-13.164
3.44975,-13.146
3.41299,-13.127
3.37623,-13.109
3.34908,-13.095
3.31400,-13.075
3.27891,-13.056
3.24383,-13.036
3.20875,-13.016
3.17366,-12.996
3.13858,-12.976
3.10350,-12.956
3.06842,-12.936
3.03333,-12.917
2.99825,-12.897
2.96317,-12.877
2.92808,-12.857
2.89300,-12.837
2.85792,-12.817
2.82284,-12.797
2.78775,-12.778
2.75267,-12.758
2.71759,-12.738
2.68250,-12.718
2.64742,-12.698
2.61234,-12.678
2.58562,-12.664
2.54974,-12.644
2.51385,-12.625
2.47797,-12.605
2.44208,-12.586
2.40619,-12.566
2.37031,-12.547
2.33442,-12.527
2.29854,-12.508
2.26265,-12.489
2.22676,-12.469
2.19088,-12.450
2.15499,-12.430
2.11911,-12.411
2.08322,-12.391
2.04733,-12.372
2.01145,-12.352
1.98447,-12.338
1.94832,-12.320
1.91218,-12.301
1.87603,-12.282
1.83989,-12.264
1.80375,-12.245
1.76760,-12.227
1.73146,-12.208
1.69531,-12.190
1.65917,-12.171
1.62302,-12.153
1.58688,-12.134
1.55977,-12.120
1.52445,-12.099
1.48913,-12.078
1.45381,-12.057
1.41849,-12.035
1.38317,-12.014
1.35668,-11.998
1.32025,-11.980
1.28383,-11.963
1.24741,-11.945
1.21098,-11.927
1.17456,-11.909
1.13814,-11.892
1.10172,-11.874
1.06529,-11.856
1.02887,-11.838
0.99245,-11.820
0.95603,-11.803
0.91960,-11.785
0.88318,-11.767
0.84676,-11.749
0.81033,-11.731
0.77391,-11.714
0.73749,-11.696
0.70107,-11.678
0.66464,-11.660
0.63957,-11.644
0.60764,-11.619
0.57570,-11.595
0.54377,-11.570
0.51183,-11.546
0.47990,-11.522
0.44796,-11.497
0.41603,-11.473
0.38409,-11.448
0.35216,-11.424
0.32022,-11.400
0.28829,-11.375
0.25635,-11.351
0.22442,-11.326
0.19248,-11.302
0.16055,-11.278
0.12861,-11.253
0.09668,-11.229
0.06474,-11.204
0.03281,-11.180
0.00087,-11.155
-0.0310,-11.131
-0.0629,-11.107
-0.0949,-11.082
-0.1268,-11.058
-0.1587,-11.033
-0.1907,-11.009
-0.2226,-10.985
-0.2545,-10.960
-0.2865,-10.936
-0.3184,-10.911
-0.3504,-10.887
-0.3823,-10.863
-0.4142,-10.838
-0.4462,-10.814
-0.4781,-10.789
-0.5100,-10.765
-0.5420,-10.741
-0.5739,-10.716
-0.6058,-10.692
-0.6378,-10.667
-0.6697,-10.643
-0.7016,-10.618
-0.7336,-10.594
-0.7655,-10.570
-0.7974,-10.545
-0.8294,-10.521
-0.8613,-10.496
-0.8932,-10.472
-0.9252,-10.448
-0.9571,-10.423
-0.9891,-10.399
-1.0210,-10.374
-1.0529,-10.350
-1.0769,-10.332
-1.1014,-10.300
-1.1260,-10.268
-1.1505,-10.236
-1.1751,-10.204
-1.1996,-10.171
-1.2242,-10.139
-1.2487,-10.107
-1.2733,-10.075
-1.2978,-10.043
-1.3224,-10.011
-1.3470,-9.9797
-1.3715,-9.9477
-1.3961,-9.9156
-1.4206,-9.8836
-1.4452,-9.8515
-1.4697,-9.8195
-1.4943,-9.7875
-1.5188,-9.7554
-1.5434,-9.7234
-1.5679,-9.6913
-1.5925,-9.6593
-1.6170,-9.6273
-1.6416,-9.5952
-1.6661,-9.5632
-1.6907,-9.5312
-1.7152,-9.4991
-1.7398,-9.4671
-1.7643,-9.4350
-1.7869,-9.4150
-1.8169,-9.3884
-1.8469,-9.3617
-1.8769,-9.3351
-1.9069,-9.3084
-1.9369,-9.2818
-1.9669,-9.2551
-1.9970,-9.2284
-2.0270,-9.2018
-2.0570,-9.1751
-2.0870,-9.1485
-2.1170,-9.1218
-2.1470,-9.0952
-2.1771,-9.0685
-2.2071,-9.0418
-2.2371,-9.0152
-2.2671,-8.9885
-2.2971,-8.9619
-2.3271,-8.9352
-2.3571,-8.9085
-2.3872,-8.8819
-2.4172,-8.8552
-2.4472,-8.8286
-2.4772,-8.8019
-2.5072,-8.7753
-2.5372,-8.7486
-2.5672,-8.7219
-2.5973,-8.6953
-2.6273,-8.6686
-2.6573,-8.6420
-2.6873,-8.6153
-2.7173,-8.5886
-2.7473,-8.5620
-2.7774,-8.5353
-2.8074,-8.5087
-2.8374,-8.4820
-2.8674,-8.4554
-2.8974,-8.4287
-2.9274,-8.4020
-2.9574,-8.3754
-2.9875,-8.3487
-3.0175,-8.3221
-3.0475,-8.2954
-3.0775,-8.2687
-3.1075,-8.2421
-3.1375,-8.2154
-3.1675,-8.1888
-3.1976,-8.1621
-3.2276,-8.1355
-3.2576,-8.1088
-3.2876,-8.0821
-3.3176,-8.0555
-3.3476,-8.0288
-3.3776,-8.0022
-3.4077,-7.9755
-3.4377,-7.9488
-3.4677,-7.9222
-3.4977,-7.8955
-3.5197,-7.8748
-3.5487,-7.8468
-3.5777,-7.8187
-3.6067,-7.7906
-3.6357,-7.7626
-3.6648,-7.7345
-3.6938,-7.7064
-3.7228,-7.6784
-3.7518,-7.6503
-3.7808,-7.6223
-3.8098,-7.5942
-3.8388,-7.5661
-3.8678,-7.5381
-3.8968,-7.5100
-3.9258,-7.4819
-3.9548,-7.4539
-3.9839,-7.4258
-4.0129,-7.3977
-4.0419,-7.3697
-4.0709,-7.3416
-4.0999,-7.3135
-4.1289,-7.2855
-4.1579,-7.2574
-4.1869,-7.2294
-4.2159,-7.2013
-4.2449,-7.1732
-4.2739,-7.1452
-4.3029,-7.1171
-4.3320,-7.0890
-4.3610,-7.0610
-4.3900,-7.0329
-4.4190,-7.0048
-4.4480,-6.9768
-4.4770,-6.9487
-4.5060,-6.9206
-4.5350,-6.8926
-4.5640,-6.8645
-4.5930,-6.8365
-4.6220,-6.8084
-4.6510,-6.7803
-4.6801,-6.7523
-4.7014,-6.7307
-4.7287,-6.7008
-4.7560,-6.6708
-4.7834,-6.6408
-4.8107,-6.6108
-4.8380,-6.5809
-4.8654,-6.5509
-4.8927,-6.5209
-4.9200,-6.4909
-4.9473,-6.4609
-4.9747,-6.4310
-5.0020,-6.4010
-5.0293,-6.3710
-5.0566,-6.3410
-5.0840,-6.3111
-5.1113,-6.2811
-5.1386,-6.2511
-5.1659,-6.2211
-5.1933,-6.1912
-5.2206,-6.1612
-5.2479,-6.1312
-5.2753,-6.1012
-5.2958,-6.0787
-5.3237,-6.0494
-5.3516,-6.0201
-5.3796,-5.9907
-5.4075,-5.9614
-5.4355,-5.9321
-5.4634,-5.9027
-5.4913,-5.8734
-5.5193,-5.8440
-5.5472,-5.8147
-5.5752,-5.7854
-5.6031,-5.7560
-5.6310,-5.7267
-5.6590,-5.6974
-5.6869,-5.6680
-5.7149,-5.6387
-5.7428,-5.6093
-5.7707,-5.5800
-5.7987,-5.5507
-5.8266,-5.5213
-5.8546,-5.4920
-5.8724,-5.4679
-5.8877,-5.4304
-5.9030,-5.3928
-5.9184,-5.3552
-5.9337,-5.3176
-5.9490,-5.2801
-5.9644,-5.2425
-5.9797,-5.2049
-5.9950,-5.1673
-6.0104,-5.1298
-6.0257,-5.0922
-6.0410,-5.0546
-6.0563,-5.0170
-6.0717,-4.9795
-6.0870,-4.9419
-6.1023,-4.9043
-6.1177,-4.8667
-6.1330,-4.8292
-6.1483,-4.7916
-6.1637,-4.7540
-6.1790,-4.7164
-6.1943,-4.6789
-6.2097,-4.6413
-6.2250,-4.6037
-6.2403,-4.5661
-6.2134,-4.5525
-6.1774,-4.5343
-6.1414,-4.5162
-6.1055,-4.4980
-6.0695,-4.4798
-6.0335,-4.4617
-5.9976,-4.4435
-5.9616,-4.4253
-5.9256,-4.4072
-5.8897,-4.3890
-5.8537,-4.3708
-5.8177,-4.3527
-5.7818,-4.3345
-5.7458,-4.3163
-5.7098,-4.2982
-5.6739,-4.2800
-5.6379,-4.2618
-5.6019,-4.2437
-5.5660,-4.2255
-5.5300,-4.2073
-5.4940,-4.1892
-5.4581,-4.1710
-5.4221,-4.1528
-5.3955,-4.1384
-5.3601,-4.1192
-5.3246,-4.0999
-5.2892,-4.0807
-5.2537,-4.0615
-5.2183,-4.0422
-5.1828,-4.0230
-5.1474,-4.0038
-5.1119,-3.9845
-5.0765,-3.9653
-5.0410,-3.9461
-5.0055,-3.9268
-4.9701,-3.9076
-4.9346,-3.8883
-4.8992,-3.8691
-4.8637,-3.8499
-4.8283,-3.8306
-4.7928,-3.8114
-4.7574,-3.7922
-4.7219,-3.7729
-4.6865,-3.7537
-4.6510,-3.7345
-4.6156,-3.7152
-4.5801,-3.6960
-4.5447,-3.6768
-4.5092,-3.6575
-4.4820,-3.6437
-4.4454,-3.6256
-4.4088,-3.6075
-4.3721,-3.5895
-4.3355,-3.5714
-4.2989,-3.5533
-4.2622,-3.5352
-4.2256,-3.5172
-4.1890,-3.4991
-4.1523,-3.4810
-4.1157,-3.4629
-4.0791,-3.4449
-4.0424,-3.4268
-4.0164,-3.4111
-3.9816,-3.3901
-3.9468,-3.3692
-3.9120,-3.3482
-3.8773,-3.3273
-3.8425,-3.3063
-3.8077,-3.2854
-3.7730,-3.2644
-3.7382,-3.2435
-3.7034,-3.2225
-3.6687,-3.2016
-3.6339,-3.1806
-3.5991,-3.1597
-3.5643,-3.1387
-3.5379,-3.1236
-3.5024,-3.1039
-3.4669,-3.0841
-3.4314,-3.0643
-3.3959,-3.0446
-3.3604,-3.0248
-3.3250,-3.0051
-3.2895,-2.9853
-3.2540,-2.9655
-3.2185,-2.9458
-3.1830,-2.9260
-3.1475,-2.9063
-3.1120,-2.8865
-3.0765,-2.8667
-3.0410,-2.8470
-3.0055,-2.8272
-2.9700,-2.8075
-2.9345,-2.7877
-2.8990,-2.7679
-2.8724,-2.7533
-2.8370,-2.7344
-2.8016,-2.7155
-2.7662,-2.6966
-2.7308,-2.6777
-2.6953,-2.6588
-2.6599,-2.6399
-2.6245,-2.6210
-2.5891,-2.6021
-2.5537,-2.5832
-2.5182,-2.5643
-2.4828,-2.5454
-2.4474,-2.5265
-2.4120,-2.5076
-2.3766,-2.4887
-2.3411,-2.4698
-2.3057,-2.4509
-2.2703,-2.4320
-2.2349,-2.4131
-2.1995,-2.3942
-2.1640,-2.3753
-2.1286,-2.3564
-2.0932,-2.3375
-2.0578,-2.3186
-2.0224,-2.2997
-1.9869,-2.2808
-1.9515,-2.2619
-1.9161,-2.2430
-1.8807,-2.2241
-1.8453,-2.2052
-1.8098,-2.1863
-1.7744,-2.1674
-1.7390,-2.1485
-1.7036,-2.1296
-1.6682,-2.1107
-1.6327,-2.0918
-1.5973,-2.0729
-1.5619,-2.0540
-1.5265,-2.0351
-1.4911,-2.0162
-1.4556,-1.9973
-1.4202,-1.9784
-1.3848,-1.9595
-1.3494,-1.9406
-1.3140,-1.9217
-1.2785,-1.9028
-1.2431,-1.8839
-1.2077,-1.8650
-1.1723,-1.8461
-1.1369,-1.8272
-1.1014,-1.8083
-1.0660,-1.7894
-1.0306,-1.7705
-0.9952,-1.7516
-0.9598,-1.7327
-0.9243,-1.7138
-0.8889,-1.6949
-0.8535,-1.6760
-0.8181,-1.6571
-0.7827,-1.6382
-0.7472,-1.6193
-0.7118,-1.6004
-0.6764,-1.5815
-0.6410,-1.5626
-0.6056,-1.5437
-0.5701,-1.5248
-0.5347,-1.5059
-0.5086,-1.4908
-0.4751,-1.4680
-0.4417,-1.4453
-0.4082,-1.4226
-0.3747,-1.3999
-0.3412,-1.3772
-0.3077,-1.3545
-0.2742,-1.3318
-0.2407,-1.3091
-0.2073,-1.2864
-0.1738,-1.2636
-0.1403,-1.2409
-0.1068,-1.2182
-0.0733,-1.1955
-0.0398,-1.1728
-0.0064,-1.1501
0.02708,-1.1274
0.06057,-1.1047
0.09405,-1.0820
0.12754,-1.0592
0.16102,-1.0365
0.19451,-1.0138
0.22799,-0.9911
0.26148,-0.9684
0.29496,-0.9457
0.32845,-0.9230
0.36194,-0.9003
0.39542,-0.8775
0.42891,-0.8548
0.46239,-0.8321
0.49588,-0.8094
0.51561,-0.7862
0.54192,-0.7553
0.56823,-0.7243
0.59454,-0.6934
0.62085,-0.6624
0.64716,-0.6315
0.67347,-0.6005
0.69978,-0.5696
0.72609,-0.5386
0.75241,-0.5077
0.77872,-0.4767
0.80503,-0.4458
0.83134,-0.4148
0.85765,-0.3839
0.88396,-0.3529
0.91027,-0.3220
0.93658,-0.2910
0.96289,-0.2601
0.98920,-0.2291
1.01551,-0.1982
1.02236,-0.1703
1.02291,-0.1300
1.02346,-0.0898
1.02400,-0.0496
1.02455,-0.0093
1.02510,0.03089
1.02564,0.07114
1.02619,0.11138
1.02674,0.15163
1.02729,0.19188
1.02783,0.23213
1.02838,0.27237
1.02893,0.31262
1.02947,0.35287
1.03002,0.39312
1.03057,0.43337
1.03111,0.47361
1.03166,0.51386
1.03221,0.55411
1.03276,0.59436
1.03330,0.63461
1.03385,0.67485
1.03440,0.71510
1.03494,0.75535
1.03549,0.79560
1.03604,0.83584
1.03658,0.87609
1.03713,0.91634
1.03768,0.95659
1.03823,0.99684
1.03877,1.03708
1.03932,1.07733
1.03987,1.11758
1.04041,1.15783
1.04096,1.19808
1.04151,1.23832
1.04205,1.27857
1.04260,1.31882
1.04315,1.35907
1.04370,1.39931
1.04424,1.43956
1.04479,1.47981
1.04534,1.52006
1.04588,1.56031
1.04643,1.60055
1.04698,1.64080
1.04752,1.68105
1.04807,1.72130
1.04796,1.75160
1.04746,1.79207
1.04697,1.83255
1.04647,1.87303
1.04597,1.91350
1.04547,1.95398
1.04498,1.99446
1.04448,2.03493
1.04398,2.07541
1.04349,2.11589
1.04299,2.15637
1.04249,2.19684
1.04200,2.23732
1.04150,2.27780
1.04100,2.31827
1.04050,2.35875
1.04001,2.39923
1.03951,2.43970
1.03901,2.48018
1.03852,2.52066
1.03802,2.56113
1.03752,2.60161
1.03703,2.64209
1.03653,2.68256
1.03603,2.72304
1.03553,2.76352
1.03504,2.80399
1.03454,2.84447
1.03404,2.88495
1.03457,2.91540
1.03587,2.95607
1.03717,2.99674
1.03847,3.03742
1.03978,3.07809
1.04108,3.11876
1.04238,3.15943
1.04368,3.20010
1.04498,3.24077
1.04628,3.28144
1.04759,3.32211
1.04889,3.36279
1.05019,3.40346
1.05149,3.44413
1.05279,3.48480
1.05410,3.52547
1.05540,3.56614
1.05670,3.60681
1.05800,3.64748
1.05872,3.67791
1.05902,3.71826
1.05931,3.75861
1.05960,3.79896
1.05989,3.83931
1.06018,3.87966
1.06047,3.92001
1.06076,3.96036
1.06105,4.00071
1.06135,4.04106
1.06164,4.08142
1.06193,4.12177
1.06222,4.16212
1.06251,4.20247
1.06280,4.24282
1.06309,4.28317
1.06338,4.32352
1.06368,4.36387
1.06397,4.40422
1.06426,4.44457
1.06455,4.48492
1.06484,4.52527
1.06513,4.56563
1.06542,4.60598
1.06571,4.64633
1.06499,4.67667
1.06151,4.71732
1.05803,4.75798
1.05454,4.79863
1.05106,4.83929
1.04758,4.87994
1.04410,4.92060
1.04062,4.96125
1.03714,5.00191
1.03366,5.04257
1.03017,5.08322
1.02669,5.12388
1.02321,5.16453
1.02060,5.19502
0.99482,5.22603
0.96904,5.25703
0.94327,5.28803
0.91749,5.31904
0.89171,5.35004
0.86593,5.38104
0.84016,5.41204
0.81438,5.44305
0.78860,5.47405
0.76282,5.50505
0.73705,5.53606
0.71127,5.56706
0.68549,5.59806
0.65971,5.62907
0.63393,5.66007
0.60816,5.69107
0.58238,5.72207
0.55660,5.75308
0.53082,5.78408
0.50505,5.81508
0.47927,5.84609
0.45349,5.87709
0.43115,5.89639
0.39333,5.91159
0.35551,5.92680
0.31769,5.94200
0.27987,5.95720
0.24205,5.97241
0.20423,5.98761
0.16641,6.00281
0.12859,6.01802
0.09077,6.03322
0.05295,6.04842
0.01513,6.06363
-0.0226,6.07883
-0.0604,6.09403
-0.0983,6.10924
-0.1361,6.12444
-0.1739,6.13964
-0.2117,6.15485
-0.2391,6.14245
-0.2757,6.12593
-0.3122,6.10941
-0.3488,6.09288
-0.3853,6.07636
-0.4219,6.05983
-0.4584,6.04331
-0.4949,6.02679
-0.5315,6.01026
-0.5680,5.99374
-0.6046,5.97721
-0.6411,5.96069
-0.6777,5.94417
-0.7142,5.92764
-0.7508,5.91112
-0.7873,5.89460
-0.8239,5.87807
-0.8604,5.86155
-0.8969,5.84502
-0.9335,5.82850
-0.9700,5.81198
-1.0066,5.79545
-1.0431,5.77893
-1.0797,5.76240
-1.1162,5.74588
-1.1528,5.72936
-1.1893,5.71283
-1.2258,5.69631
-1.2624,5.67979
-1.2989,5.66326
-1.3355,5.64674
-1.3720,5.63021
-1.4086,5.61369
-1.4451,5.59717
-1.4817,5.58064
-1.5182,5.56412
-1.5548,5.54759
-1.5913,5.53107
-1.6278,5.51455
-1.6644,5.49802
-1.7009,5.48150
-1.7375,5.46498
-1.7740,5.44845
-1.8106,5.43193
-1.8471,5.41540
-1.8837,5.39888
-1.9202,5.38236
-1.9567,5.36583
-1.9838,5.35261
-2.0199,5.33497
-2.0560,5.31734
-2.0921,5.29971
-2.1282,5.28207
-2.1643,5.26444
-2.2004,5.24681
-2.2365,5.22917
-2.2726,5.21154
-2.3087,5.19390
-2.3448,5.17627
-2.3809,5.15864
-2.4170,5.14100
-2.4531,5.12337
-2.4892,5.10574
-2.5253,5.08810
-2.5614,5.07047
-2.5975,5.05284
-2.6336,5.03520
-2.6697,5.01757
-2.7058,4.99994
-2.7419,4.98230
-2.7780,4.96467
-2.8140,4.94703
-2.8501,4.92940
-2.8862,4.91177
-2.9223,4.89413
-2.9584,4.87650
-2.9945,4.85887
-3.0216,4.84564
-3.0581,4.82842
-3.0947,4.81120
-3.1312,4.79399
-3.1677,4.77677
-3.2042,4.75955
-3.2408,4.74233
-3.2773,4.72511
-3.3138,4.70789
-3.3503,4.69067
-3.3869,4.67346
-3.4234,4.65624
-3.4599,4.63902
-3.4964,4.62180
-3.5330,4.60458
-3.5695,4.58736
-3.6060,4.57014
-3.6425,4.55292
-3.6791,4.53571
-3.7156,4.51849
-3.7521,4.50127
-3.7886,4.48405
-3.8251,4.46683
-3.8617,4.44961
-3.8982,4.43239
-3.9347,4.41517
-3.9712,4.39796
-4.0078,4.38074
-4.0443,4.36352
-4.0808,4.34630
-4.1173,4.32908
-4.1539,4.31186
-4.1904,4.29464
-4.2269,4.27743
-4.2634,4.26021
-4.3000,4.24299
-4.3365,4.22577
-4.3730,4.20855
-4.4095,4.19133
-4.4369,4.17842
-4.4732,4.16034
-4.5094,4.14227
-4.5457,4.12420
-4.5819,4.10613
-4.6182,4.08805
-4.6544,4.06998
-4.6907,4.05191
-4.7269,4.03384
-4.7632,4.01576
-4.7994,3.99769
-4.8357,3.97962
-4.8720,3.96154
-4.9082,3.94347
-4.9445,3.92540
-4.9807,3.90733
-5.0114,3.90727
-5.0523,3.90720
-5.0932,3.90712
-5.1341,3.90705
-5.1750,3.90698
-5.2159,3.90690
-5.2568,3.90683
-5.2977,3.90676
-5.3386,3.90668
-5.3795,3.90661
-5.4204,3.90654
-5.4507,3.90668
-5.4908,3.90699
-5.5310,3.90731
-5.5711,3.90763
-5.6113,3.90794
-5.6514,3.90826
-5.6916,3.90857
-5.7317,3.90889
-5.7719,3.90920
-5.8121,3.90952
-5.8522,3.90984
-5.8924,3.91015
-5.9325,3.91047
-5.9727,3.91078
-6.0128,3.91110
-6.0530,3.91142
-6.0931,3.91173
-6.1333,3.91205
-6.1734,3.91236
-6.2136,3.91268
-6.2537,3.91300
-6.2939,3.91331
-6.3341,3.91363
-6.3742,3.91394
-6.4144,3.91426
-6.4545,3.91457
-6.4947,3.91489
-6.5348,3.91521
-6.5750,3.91552
-6.6151,3.91584
-6.6553,3.91615
-6.6954,3.91647
-6.7356,3.91679
-6.7758,3.91710
-6.8159,3.91742
-6.8561,3.91773
-6.8962,3.91805
-6.9364,3.91837
-6.9765,3.91868
-7.0067,3.91871
-7.0469,3.91819
-7.0871,3.91768
-7.1274,3.91716
-7.1676,3.91665
-7.2079,3.91613
-7.2481,3.91561
-7.2884,3.91510
-7.3286,3.91458
-7.3688,3.91406
-7.4091,3.91355
-7.4493,3.91303
-7.4896,3.91252
-7.5298,3.91200
-7.5700,3.91148
-7.6103,3.91097
-7.6505,3.91045
-7.6908,3.90994
-7.7310,3.90942
-7.7712,3.90890
-7.8115,3.90839
-7.8517,3.90787
-7.8920,3.90735
-7.9322,3.90684
-7.9725,3.90632
-8.0127,3.90581
-8.0529,3.90529
-8.0932,3.90477
-8.1334,3.90426
-8.1737,3.90374
-8.2139,3.90323
-8.2541,3.90271
-8.2944,3.90219
-8.3346,3.90168
-8.3749,3.90116
-8.4151,3.90064
-8.4553,3.90013
-8.4956,3.89961
-8.5358,3.89910
-8.5761,3.89858
-8.6163,3.89806
-8.6566,3.89755
-8.6968,3.89703
-8.7370,3.89651
-8.7773,3.89600
-8.8175,3.89548
-8.8578,3.89497
-8.8980,3.89445
-8.9282,3.89467
-8.9684,3.89536
-9.0087,3.89605
-9.0489,3.89674
-9.0891,3.89743
-9.1294,3.89812
-9.1696,3.89881
-9.2098,3.89950
-9.2501,3.90019
-9.2903,3.90088
-9.3305,3.90157
-9.3708,3.90226
-9.4110,3.90295
-9.4513,3.90364
-9.4915,3.90433
-9.5317,3.90502
-9.5720,3.90571
-9.6122,3.90640
-9.6524,3.90709
-9.6927,3.90778
-9.7329,3.90847
-9.7731,3.90916
-9.8134,3.90985
-9.8536,3.91054
-9.8938,3.91123
-9.9341,3.91192
-9.9743,3.91261
-10.004,3.91306
-10.045,3.91350
-10.085,3.91394
-10.126,3.91438
-10.166,3.91482
-10.207,3.91527
-10.247,3.91571
-10.287,3.91615
-10.328,3.91659
-10.368,3.91703
-10.409,3.91747
-10.449,3.91791
-10.490,3.91835
-10.530,3.91879
-10.571,3.91923
-10.611,3.91967
-10.652,3.92011
-10.692,3.92055
-10.733,3.92099
-10.773,3.92143
-10.814,3.92187
-10.854,3.92231
-10.895,3.92275
-10.935,3.92319
-10.976,3.92364
-11.016,3.92408
-11.057,3.92452
-11.097,3.92496
-11.138,3.92540
-11.168,3.92609
-11.208,3.92799
-11.248,3.92990
-11.289,3.93180
-11.329,3.93370
-11.369,3.93560
-11.410,3.93750
-11.450,3.93940
-11.490,3.94130
-11.530,3.94321
-11.571,3.94511
-11.611,3.94701
-11.651,3.94891
-11.691,3.95081
-11.732,3.95271
-11.772,3.95461
-11.812,3.95651
-11.842,3.95540
-11.882,3.95391
-11.922,3.95242
-11.962,3.95093
-12.003,3.94944
-12.043,3.94795
-12.083,3.94646
-12.123,3.94497
-12.163,3.94348
-12.203,3.94199
-12.243,3.94050
-12.283,3.93901
-12.323,3.93752
-12.363,3.93603
-12.403,3.93453
-12.443,3.93304
-12.483,3.93155
-12.524,3.93006
-12.564,3.92857
-12.604,3.92708
-12.644,3.92559
-12.684,3.92410
-12.724,3.92261
-12.764,3.92112
-12.804,3.91963
-12.844,3.91814
-12.884,3.91665
-12.924,3.91516
-12.964,3.91367
-13.004,3.91218
-13.045,3.91069
-13.085,3.90920
-13.125,3.90771
-13.165,3.90622
-13.205,3.90473
-13.245,3.90324
-13.285,3.90175
-13.325,3.90026
-13.365,3.89877
-13.405,3.89728
-13.445,3.89579
-13.485,3.89430
-13.525,3.89281
-13.566,3.89132
-13.606,3.88983
-13.646,3.88834
-13.686,3.88685
-13.716,3.88639
-13.756,3.88753
-13.796,3.88868
-13.836,3.88982
-13.877,3.89097
-13.917,3.89211
-13.957,3.89325
-13.997,3.89440
-14.037,3.89554
-14.078,3.89668
-14.118,3.89783
-14.158,3.89897
-14.198,3.90012
-14.238,3.90126
-14.279,3.90240
-14.319,3.90355
-14.359,3.90469
-14.399,3.90584
-14.439,3.90698
-14.480,3.90812
-14.520,3.90927
-14.560,3.91041
-14.600,3.91155
-14.640,3.91270
-14.680,3.91384
-14.721,3.91499
-14.761,3.91613
-14.801,3.91727
-14.841,3.91842
-14.881,3.91956
-14.922,3.92071
-14.962,3.92185
-15.002,3.92299
-15.042,3.92414
-15.082,3.92528
-15.123,3.92642
-15.163,3.92757
-15.203,3.92871
-15.227,3.94309
-15.256,3.97127
-15.285,3.99945
-15.314,4.02763
-15.343,4.05581
-15.372,4.08399
-15.401,4.11217
-15.429,4.14035
-15.458,4.16853
-15.487,4.19671
-15.516,4.22489
-15.545,4.25307
-15.574,4.28125
-15.603,4.30943
-15.631,4.33761
-15.660,4.36579
-15.689,4.39397
-15.718,4.42215
-15.747,4.45033
-15.776,4.47851
-15.804,4.50669
-15.833,4.53487
-15.862,4.56305
-15.880,4.58789
-15.900,4.62349
-15.920,4.65908
-15.941,4.69468
-15.961,4.73027
-15.981,4.76586
-16.002,4.80146
-16.022,4.83705
-16.043,4.87265
-16.063,4.90824
-16.083,4.94384
-16.104,4.97943
-16.088,5.00545
-16.067,5.04014
-16.046,5.07483
-16.025,5.10952
-16.005,5.14421
-15.984,5.17890
-15.963,5.21359
-15.942,5.24828
-15.921,5.28297
-15.900,5.31766
-15.879,5.35235
-15.859,5.38704
-15.838,5.42173
-15.820,5.44649
-15.793,5.47618
-15.766,5.50588
-15.738,5.53557
-15.711,5.56526
-15.683,5.59495
-15.656,5.62464
-15.629,5.65433
-15.601,5.68402
-15.574,5.71371
-15.546,5.74341
-15.519,5.77310
-15.492,5.80279
-15.464,5.83248
-15.437,5.86217
-15.410,5.89186
-15.382,5.92155
-15.355,5.95124
-15.327,5.98093
-15.300,6.01063
-15.273,6.04032
-15.252,6.06259
-15.212,6.06540
-15.171,6.06821
-15.131,6.07102
-15.090,6.07384
-15.050,6.07665
-15.009,6.07946
-14.969,6.08228
-14.928,6.08509
-14.888,6.08790
-14.860,6.09803
-14.823,6.11687
-14.787,6.13572
-14.751,6.15456
-14.715,6.17341
-14.678,6.19225
-14.642,6.21110
-14.606,6.22994
-14.570,6.24879
-14.533,6.26763
-14.506,6.28182
-14.471,6.30076
-14.435,6.31970
-14.400,6.33865
-14.364,6.35759
-14.329,6.37653
-14.293,6.39547
-14.257,6.41442
-14.222,6.43336
-14.186,6.45230
-14.151,6.47125
-14.115,6.49019
-14.080,6.50913
-14.044,6.52808
-14.008,6.54702
-13.973,6.56596
-13.937,6.58491
-13.902,6.60385
-13.866,6.62279
-13.831,6.64173
-13.795,6.66068
-13.760,6.67962
-13.724,6.69856
-13.698,6.71383
-13.662,6.73418
-13.627,6.75453
-13.592,6.77489
-13.557,6.79524
-13.522,6.81559
-13.487,6.83594
-13.452,6.85630
-13.416,6.87665
-13.381,6.89700
-13.346,6.91735
-13.311,6.93771
-13.276,6.95806
-13.241,6.97841
-13.206,6.99876
-13.179,7.01488
-13.144,7.03694
-13.109,7.05900
-13.074,7.08106
-13.039,7.10312
-13.004,7.12518
-12.969,7.14724
-12.934,7.16930
-12.899,7.19136
-12.872,7.20667
-12.836,7.22379
-12.799,7.24091
-12.762,7.25803
-12.726,7.27515
-12.689,7.29227
-12.652,7.30939
-12.616,7.32651
-12.579,7.34364
-12.543,7.36076
-12.506,7.37788
-12.469,7.39500
-12.433,7.41212
-12.396,7.42924
-12.359,7.44636
-12.323,7.46348
-12.286,7.48060
-12.250,7.49772
-12.213,7.51484
-12.176,7.53196
-12.140,7.54908
-12.103,7.56620
-12.066,7.58332
-12.030,7.60044
-11.993,7.61756
-11.957,7.63468
-11.920,7.65180
-11.892,7.66464
-11.855,7.68174
-11.818,7.69885
-11.780,7.71595
-11.743,7.73305
-11.706,7.75015
-11.668,7.76726
-11.631,7.78436
-11.594,7.80146
-11.556,7.81856
-11.519,7.83567
-11.482,7.85277
-11.444,7.86987
-11.407,7.88697
-11.370,7.90408
-11.342,7.91748
-11.305,7.93535
-11.269,7.95322
-11.232,7.97109
-11.195,7.98896
-11.159,8.00683
-11.122,8.02470
-11.085,8.04258
-11.049,8.06045
-11.012,8.07832
-10.975,8.09619
-10.939,8.11406
-10.902,8.13193
-10.865,8.14980
-10.828,8.16767
-10.792,8.18554
-10.767,8.20365
-10.734,8.22780
-10.702,8.25195
-10.669,8.27609
-10.636,8.30024
-10.603,8.32439
-10.571,8.34853
-10.538,8.37268
-10.505,8.39683
-10.472,8.42097
-10.440,8.44512
-10.407,8.46927
-10.374,8.49341
-10.351,8.51326
-10.320,8.53972
-10.290,8.56619
-10.259,8.59265
-10.229,8.61911
-10.198,8.64558
-10.167,8.67204
-10.137,8.69851
-10.106,8.72497
-10.076,8.75143
-10.045,8.77790
-10.014,8.80436
-9.9842,8.83082
-9.9535,8.85729
-9.9229,8.88375
-9.8923,8.91022
-9.8617,8.93668
-9.8311,8.96314
-9.8005,8.98961
-9.7699,9.01607
-9.7393,9.04253
-9.7086,9.06900
-9.6780,9.09546
-9.6474,9.12193
-9.6168,9.14839
-9.5862,9.17485
-9.5556,9.20132
-9.5250,9.22778
-9.5021,9.24777
-9.4717,9.27480
-9.4413,9.30183
-9.4110,9.32887
-9.3806,9.35590
-9.3503,9.38293
-9.3199,9.40996
-9.2895,9.43700
-9.2592,9.46403
-9.2288,9.49106
-9.1985,9.51809
-9.1681,9.54512
-9.1377,9.57216
-9.1074,9.59919
-9.0770,9.62622
-9.0467,9.65325
-9.0163,9.68028
-8.9859,9.70732
-8.9556,9.73435
-8.9252,9.76138
-8.8948,9.78841
-8.9011,9.81855
-8.9095,9.85874
-8.9178,9.89892
-8.9262,9.93911
-8.9345,9.97929
-8.9429,10.0194
-8.9512,10.0596
-8.9596,10.0998
-8.9679,10.1400
-8.9763,10.1802
-8.9846,10.2204
-9.0054,10.2424
-9.0331,10.2718
-9.0608,10.3011
-9.0886,10.3305
-9.1163,10.3599
-9.1440,10.3892
-9.1717,10.4186
-9.1994,10.4480
-9.2272,10.4774
-9.2549,10.5067
-9.2826,10.5361
-9.3103,10.5655
-9.3380,10.5948
-9.3657,10.6242
-9.3935,10.6536
-9.4212,10.6829
-9.4489,10.7123
-9.4766,10.7417
-9.5043,10.7711
-9.5320,10.8004
-9.5598,10.8298
-9.5875,10.8592
-9.6152,10.8885
-9.6429,10.9179
-9.6706,10.9473
-9.6984,10.9767
-9.7261,11.0060
-9.7538,11.0354
-9.7815,11.0648
-9.8092,11.0941
-9.8369,11.1235
-9.8647,11.1529
-9.8924,11.1822
-9.9187,11.1952
-9.9576,11.2066
-9.9965,11.2179
-10.035,11.2292
-10.074,11.2405
-10.113,11.2518
-10.152,11.2632
-10.190,11.2745
-10.229,11.2858
-10.268,11.2971
-10.307,11.3084
-10.346,11.3197
-10.385,11.3311
-10.424,11.3424
-10.463,11.3537
-10.501,11.3650
-10.540,11.3763
-10.579,11.3876
-10.618,11.3990
-10.657,11.4103
-10.696,11.4216
-10.735,11.4329
-10.774,11.4442
-10.812,11.4556
-10.851,11.4669
-10.880,11.4774
-10.917,11.4915
-10.955,11.5056
-10.993,11.5197
-11.031,11.5337
-11.069,11.5478
-11.106,11.5619
-11.144,11.5760
-11.182,11.5901
-11.220,11.6041
-11.258,11.6182
-11.296,11.6323
-11.333,11.6464
-11.371,11.6604
-11.409,11.6745
-11.447,11.6886
-11.485,11.7027
-11.522,11.7168
-11.560,11.7308
-11.598,11.7449
-11.636,11.7590
-11.674,11.7731
-11.711,11.7871
-11.749,11.8012
-11.787,11.8153
-11.825,11.8294
-11.863,11.8435
-11.900,11.8575
-11.938,11.8716
-11.976,11.8857
-12.014,11.8998
-12.052,11.9138
-12.089,11.9279
-12.127,11.9420
-12.156,11.9526
-12.194,11.9641
-12.233,11.9757
-12.271,11.9872
-12.310,11.9988
-12.349,12.0103
-12.387,12.0219
-12.426,12.0334
-12.464,12.0450
-12.503,12.0565
-12.541,12.0681
-12.580,12.0796
-12.619,12.0912
-12.657,12.1027
-12.696,12.1143
-12.734,12.1258
-12.773,12.1374
-12.812,12.1489
-12.850,12.1605
-12.889,12.1721
-12.927,12.1836
-12.966,12.1952
-13.004,12.2067
-13.043,12.2183
-13.082,12.2298
-13.120,12.2414
-13.159,12.2529
-13.197,12.2645
-13.236,12.2760
-13.275,12.2876
-13.313,12.2991
-13.352,12.3107
-13.390,12.3222
-13.429,12.3338
-13.467,12.3453
-13.506,12.3569
-13.545,12.3684
-13.583,12.3800
-13.622,12.3915
-13.660,12.4031
-13.699,12.4146
-13.737,12.4262
-13.776,12.4378
-13.815,12.4493
-13.853,12.4609
-13.892,12.4724
-13.930,12.4840
-13.969,12.4955
-14.008,12.5071
-14.046,12.5186
-14.075,12.5273
-14.114,12.5386
-14.152,12.5500
-14.191,12.5614
-14.229,12.5727
-14.268,12.5841
-14.306,12.5954
-14.345,12.6068
-14.383,12.6181
-14.422,12.6295
-14.460,12.6409
-14.499,12.6522
-14.537,12.6636
-14.576,12.6749
-14.614,12.6863
-14.653,12.6976
-14.691,12.7090
-14.730,12.7204
-14.768,12.7317
-14.807,12.7431
-14.845,12.7544
-14.884,12.7658
-14.922,12.7771
-14.961,12.7885
-14.999,12.7999
-15.038,12.8112
-15.076,12.8226
-15.115,12.8339
-15.153,12.8453
-15.192,12.8567
-15.230,12.8680
-15.269,12.8794
-15.307,12.8907
-15.346,12.9021
-15.384,12.9134
-15.423,12.9248
-15.461,12.9362
-15.500,12.9475
-15.538,12.9589
-15.577,12.9702
-15.615,12.9816
-15.654,12.9929
-15.692,13.0043
-15.731,13.0157
-15.769,13.0270
-15.808,13.0384
-15.846,13.0497
-15.885,13.0611
-15.924,13.0725
-15.962,13.0838
-16.001,13.0952
-16.039,13.1065
-16.078,13.1179
-16.116,13.1292
-16.155,13.1406
-16.193,13.1520
-16.232,13.1633
-16.270,13.1747
-16.309,13.1860
-16.347,13.1974
-16.386,13.2087
-16.424,13.2201
-16.463,13.2315
-16.501,13.2428
-16.540,13.2542
-16.578,13.2655
-16.617,13.2769
-16.655,13.2883
-16.685,13.2953
-16.724,13.3038
-16.764,13.3122
-16.804,13.3206
-16.843,13.3291
-16.883,13.3375
-16.923,13.3460
-16.962,13.3544
-17.002,13.3628
-17.042,13.3713
-17.081,13.3797
-17.121,13.3882
-17.161,13.3966
-17.200,13.4051
-17.240,13.4135
-17.280,13.4219
-17.319,13.4304
-17.359,13.4388
-17.399,13.4473
-17.438,13.4557
-17.478,13.4642
-17.518,13.4726
-17.557,13.4810
-17.587,13.4872
-17.627,13.4953
-17.667,13.5035
-17.707,13.5116
-17.746,13.5198
-17.786,13.5279
-17.826,13.5360
-17.866,13.5442
-17.905,13.5523
-17.945,13.5605
-17.985,13.5686
-18.025,13.5768
-18.065,13.5849
-18.094,13.5909
-18.134,13.5987
-18.174,13.6064
-18.213,13.6142
-18.253,13.6220
-18.293,13.6298
-18.332,13.6376
-18.372,13.6453
-18.411,13.6531
-18.451,13.6609
-18.491,13.6687
-18.530,13.6765
-18.570,13.6842
-18.610,13.6920
-18.649,13.6998
-18.689,13.7076
-18.729,13.7154
-18.768,13.7231
-18.808,13.7309
-18.848,13.7387
-18.887,13.7465
-18.927,13.7543
-18.966,13.7620
-19.006,13.7698
-19.046,13.7776
-19.085,13.7854
-19.125,13.7932
-19.165,13.8009
-19.194,13.8068
-19.234,13.8158
-19.274,13.8249
-19.313,13.8339
-19.353,13.8430
-19.393,13.8520
-19.433,13.8611
-19.472,13.8701
-19.512,13.8792
-19.552,13.8883
-19.591,13.8973
-19.631,13.9064
-19.661,13.9128
-19.700,13.9211
-19.740,13.9294
-19.780,13.9378
-19.819,13.9461
-19.859,13.9544
-19.898,13.9627
-19.938,13.9711
-19.978,13.9794
-20.017,13.9877
-20.057,13.9960
-20.097,14.0044
-20.136,14.0127
-20.176,14.0210
-20.215,14.0294
-20.255,14.0377
-20.295,14.0460
-20.334,14.0543
-20.374,14.0627
-20.413,14.0710
-20.453,14.0793
-20.493,14.0876
-20.532,14.0960
-20.558,14.1085
-20.580,14.1420
-20.603,14.1755
-20.626,14.2090
-20.648,14.2425
-20.671,14.2760
-20.694,14.3094
-20.716,14.3429
-20.739,14.3764
-20.762,14.4099
-20.784,14.4434
-20.807,14.4769
-20.830,14.5104
-20.852,14.5439
-20.875,14.5774
-20.890,14.6036
-20.904,14.6413
-20.919,14.6790
-20.933,14.7167
-20.948,14.7544
-20.962,14.7921
-20.977,14.8298
-20.991,14.8675
-21.005,14.9052
-21.020,14.9429
-21.034,14.9806
-21.049,15.0183
-21.063,15.0560
-21.077,15.0938
-21.092,15.1315
-21.106,15.1692
-21.121,15.2069
-21.135,15.2446
-21.150,15.2823
-21.164,15.3200
-21.178,15.3577
-21.189,15.3860
-21.190,15.4264
-21.190,15.4669
-21.191,15.5074
-21.191,15.5478
-21.192,15.5883
-21.192,15.6287
-21.193,15.6692
-21.193,15.7097
-21.194,15.7501
-21.194,15.7906
-21.195,15.8310
-21.195,15.8715
-21.196,15.9119
-21.196,15.9524
-21.197,15.9929
-21.197,16.0333
-21.198,16.0738
-21.198,16.1142
-21.199,16.1547
-21.199,16.1951
-21.200,16.2356
-21.200,16.2761
-21.201,16.3165
-21.201,16.3570
-21.202,16.3974
-21.202,16.4379
-21.203,16.4784
-21.203,16.5188
-21.204,16.5593
-21.204,16.5997
-21.205,16.6402
-21.205,16.6705
-21.201,16.7106
-21.197,16.7507
-21.193,16.7907
-21.189,16.8308
-21.185,16.8709
-21.181,16.9109
-21.177,16.9510
-21.173,16.9911
-21.169,17.0311
-21.165,17.0712
-21.161,17.1113
-21.157,17.1513
-21.153,17.1914
-21.149,17.2315
-21.145,17.2716
-21.141,17.3116
-21.137,17.3517
-21.133,17.3918
-21.129,17.4318
-21.125,17.4719
-21.121,17.5120
-21.117,17.5520
-21.113,17.5921
-21.110,17.6221
-21.107,17.6624
-21.104,17.7027
-21.102,17.7430
-21.099,17.7832
-21.096,17.8235
-21.093,17.8638
-21.091,17.9041
-21.088,17.9443
-21.085,17.9846
-21.082,18.0249
-21.079,18.0652
-21.077,18.1054
-21.074,18.1457
-21.071,18.1860
-21.068,18.2263
-21.066,18.2665
-21.063,18.3068
-21.060,18.3471
-21.057,18.3874
-21.055,18.4276
-21.052,18.4679
-21.049,18.5082
-21.046,18.5485
-21.044,18.5887
-21.041,18.6290
-21.038,18.6693
-21.035,18.7096
-21.033,18.7498
-21.030,18.7901
-21.028,18.8203
-21.029,18.8607
-21.030,18.9012
-21.031,18.9416
-21.032,18.9820
-21.033,19.0225
-21.034,19.0629
-21.035,19.1033
-21.036,19.1437
-21.037,19.1842
-21.038,19.2246
-21.039,19.2650
-21.040,19.3054
-21.041,19.3459
-21.042,19.3863
-21.043,19.4267
-21.044,19.4672
-21.045,19.5076
-21.046,19.5480
-21.047,19.5884
-21.048,19.6289
-21.049,19.6693
-21.050,19.7097
-21.051,19.7502
-21.052,19.7906
-21.053,19.8310
-21.054,19.8714
-21.055,19.9119
-21.056,19.9523
-21.057,19.9927
-21.056,20.0229
-21.049,20.0628
-21.042,20.1027
-21.034,20.1426
-21.027,20.1825
-21.020,20.2224
-21.013,20.2623
-21.006,20.3022
-20.999,20.3421
-20.992,20.3820
-20.985,20.4219
-20.978,20.4618
-20.971,20.5018
-20.964,20.5417
-20.957,20.5816
-20.950,20.6215
-20.943,20.6614
-20.936,20.7013
-20.929,20.7412
-20.922,20.7811
-20.915,20.8210
-20.901,20.8435
-20.862,20.8536
-20.823,20.8638
-20.784,20.8739
-20.744,20.8841
-20.705,20.8942
-20.666,20.9044
-20.627,20.9145
-20.588,20.9246
-20.548,20.9348
-20.509,20.9449
-20.470,20.9551
-20.431,20.9652
-20.391,20.9754
-20.352,20.9855
-20.313,20.9957
-20.274,21.0058
-20.244,21.0134
-20.204,21.0143
-20.164,21.0151
-20.123,21.0160
-20.083,21.0168
-20.043,21.0177
-20.002,21.0185
-19.962,21.0194
-19.922,21.0202
-19.881,21.0211
-19.841,21.0219
-19.801,21.0228
-19.760,21.0236
-19.720,21.0245
-19.679,21.0253
-19.639,21.0262
-19.599,21.0270
-19.558,21.0278
-19.518,21.0287
-19.478,21.0295
-19.437,21.0304
-19.397,21.0312
-19.357,21.0321
-19.316,21.0329
-19.276,21.0338
-19.236,21.0346
-19.195,21.0355
-19.155,21.0363
-19.114,21.0372
-19.074,21.0380
-19.034,21.0389
-18.993,21.0397
-18.963,21.0403
-18.925,21.0238
-18.888,21.0073
-18.850,20.9908
-18.812,20.9743
-18.774,20.9577
-18.736,20.9412
-18.699,20.9247
-18.661,20.9082
-18.623,20.8917
-18.585,20.8751
-18.547,20.8586
-18.521,20.8445
-18.485,20.8256
-18.449,20.8068
-18.413,20.7880
-18.377,20.7691
-18.341,20.7503
-18.306,20.7314
-18.270,20.7126
-18.234,20.6938
-18.198,20.6749
-18.162,20.6561
-18.126,20.6372
-18.090,20.6184
-18.063,20.6042
-18.027,20.5851
-17.991,20.5660
-17.954,20.5470
-17.918,20.5279
-17.882,20.5089
-17.845,20.4898
-17.809,20.4707
-17.773,20.4517
-17.737,20.4326
-17.700,20.4136
-17.664,20.3945
-17.628,20.3754
-17.591,20.3564
-17.555,20.3373
-17.529,20.3219
-17.494,20.3006
-17.460,20.2792
-17.425,20.2579
-17.390,20.2365
-17.356,20.2152
-17.321,20.1938
-17.287,20.1725
-17.252,20.1511
-17.217,20.1298
-17.183,20.1085
-17.148,20.0871
-17.114,20.0658
-17.079,20.0444
-17.053,20.0288
-17.018,20.0080
-16.983,19.9872
-16.948,19.9664
-16.913,19.9456
-16.878,19.9248
-16.843,19.9040
-16.808,19.8832
-16.773,19.8624
-16.738,19.8416
-16.703,19.8208
-16.668,19.8000
-16.633,19.7792
-16.598,19.7584
-16.563,19.7376
-16.528,19.7168
-16.493,19.6960
-16.458,19.6752
-16.431,19.6610
-16.394,19.6422
-16.357,19.6233
-16.321,19.6044
-16.284,19.5856
-16.247,19.5667
-16.210,19.5479
-16.173,19.5290
-16.137,19.5101
-16.100,19.4913
-16.063,19.4724
-16.036,19.4582
-16.000,19.4392
-15.965,19.4202
-15.929,19.4012
-15.893,19.3822
-15.857,19.3632
-15.822,19.3442
-15.786,19.3252
-15.750,19.3062
-15.714,19.2872
-15.679,19.2682
-15.643,19.2492
-15.607,19.2302
-15.572,19.2112
-15.536,19.1922
-15.500,19.1732
-15.464,19.1542
-15.429,19.1352
-15.393,19.1162
-15.357,19.0972
-15.321,19.0782
-15.286,19.0592
-15.250,19.0402
-15.221,19.0316
-15.182,19.0239
-15.142,19.0162
-15.103,19.0085
-15.063,19.0008
-15.024,18.9930
-14.984,18.9853
-14.945,18.9776
-14.905,18.9699
-14.866,18.9622
-14.826,18.9545
-14.786,18.9468
-14.747,18.9391
-14.707,18.9314
-14.668,18.9236
-14.628,18.9159
-14.589,18.9082
-14.549,18.9005
-14.510,18.8928
-14.470,18.8851
-14.431,18.8774
-14.391,18.8697
-14.352,18.8619
-14.312,18.8542
-14.273,18.8465
-14.233,18.8388
-14.194,18.8311
-14.154,18.8234
-14.115,18.8157
-14.075,18.8080
-14.035,18.8002
-13.996,18.7925
-13.966,18.7867
-13.926,18.7856
-13.886,18.7845
-13.846,18.7833
-13.805,18.7822
-13.765,18.7810
-13.725,18.7799
-13.685,18.7787
-13.645,18.7776
-13.604,18.7764
-13.564,18.7753
-13.524,18.7741
-13.484,18.7730
-13.443,18.7718
-13.403,18.7707
-13.363,18.7695
-13.323,18.7684
-13.283,18.7673
-13.242,18.7661
-13.202,18.7650
-13.162,18.7638
-13.122,18.7627
-13.081,18.7615
-13.041,18.7604
-13.001,18.7592
-12.961,18.7581
-12.921,18.7569
-12.880,18.7558
-12.840,18.7546
-12.800,18.7535
-12.760,18.7523
-12.719,18.7512
-12.679,18.7500
-12.639,18.7489
-12.599,18.7478
-12.559,18.7466
-12.518,18.7455
-12.488,18.7454
-12.448,18.7460
-12.407,18.7465
-12.367,18.7471
-12.327,18.7476
-12.286,18.7482
-12.246,18.7487
-12.206,18.7493
-12.165,18.7498
-12.125,18.7504
-12.085,18.7509
-12.044,18.7515
-12.004,18.7520
-11.964,18.7526
-11.923,18.7531
-11.883,18.7537
-11.843,18.7542
-11.802,18.7548
-11.762,18.7553
-11.722,18.7559
-11.681,18.7564
-11.641,18.7570
-11.601,18.7575
-11.560,18.7581
-11.520,18.7586
-11.480,18.7592
-11.439,18.7597
-11.399,18.7603
-11.359,18.7608
-11.318,18.7614
-11.278,18.7619
-11.238,18.7625
-11.197,18.7630
-11.157,18.7636
-11.117,18.7641
-11.076,18.7647
-11.036,18.7652
-10.996,18.7658
-10.955,18.7663
-10.925,18.7660
-10.885,18.7649
-10.845,18.7639
-10.805,18.7629
-10.765,18.7618
-10.724,18.7608
-10.684,18.7598
-10.644,18.7587
-10.604,18.7577
-10.564,18.7567
-10.523,18.7556
-10.483,18.7546
-10.443,18.7536
-10.403,18.7525
-10.363,18.7515
-10.323,18.7505
-10.282,18.7495
-10.242,18.7484
-10.202,18.7474
-10.162,18.7464
-10.122,18.7453
-10.081,18.7443
-10.041,18.7433
-10.001,18.7422
-9.9613,18.7412
-9.9212,18.7402
-9.8810,18.7391
-9.8408,18.7381
-9.8006,18.7371
-9.7604,18.7360
-9.7202,18.7350
-9.6801,18.7340
-9.6399,18.7329
-9.5997,18.7319
-9.5595,18.7309
-9.5193,18.7298
-9.4791,18.7288
-9.4390,18.7278
-9.3988,18.7268
-9.3586,18.7257
-9.3184,18.7247
-9.2782,18.7237
-9.2380,18.7226
-9.1979,18.7216
-9.1577,18.7206
-9.1175,18.7195
-9.0773,18.7185
-9.0371,18.7175
-8.9969,18.7164
-8.9669,18.7159
-8.9268,18.7154
-8.8867,18.7149
-8.8466,18.7144
-8.8065,18.7139
-8.7664,18.7133
-8.7264,18.7128
-8.6863,18.7123
-8.6462,18.7118
-8.6061,18.7113
-8.5660,18.7108
-8.5259,18.7102
-8.4859,18.7097
-8.4458,18.7092
-8.4057,18.7087
-8.3656,18.7082
-8.3255,18.7077
-8.2855,18.7071
-8.2454,18.7066
-8.2053,18.7061
-8.1652,18.7056
-8.1251,18.7051
-8.0850,18.7046
-8.0450,18.7040
-8.0049,18.7035
-7.9648,18.7030
-7.9247,18.7025
-7.8846,18.7020
-7.8445,18.7015
-7.8045,18.7010
-7.7644,18.7004
-7.7243,18.6999
-7.6842,18.6994
-7.6441,18.6989
-7.6040,18.6984
-7.5640,18.6979
-7.5239,18.6973
-7.4838,18.6968
-7.4437,18.6963
-7.4036,18.6958
-7.3635,18.6953
-7.3235,18.6948
-7.2834,18.6942
-7.2433,18.6937
-7.2032,18.6932
-7.1631,18.6927
-7.1230,18.6922
-7.0830,18.6917
-7.0429,18.6911
-7.0028,18.6906
-6.9627,18.6901
-6.9226,18.6896
-6.8825,18.6891
-6.8425,18.6886
-6.8024,18.6881
-6.7623,18.6875
-6.7222,18.6870
-6.6821,18.6865
-6.6420,18.6860
-6.6020,18.6855
-6.5619,18.6850
-6.5218,18.6844
-6.4817,18.6839
-6.4515,18.6847
-6.4113,18.6858
-6.3710,18.6869
-6.3308,18.6880
-6.2905,18.6891
-6.2503,18.6901
-6.2100,18.6912
-6.1698,18.6923
-6.1295,18.6934
-6.0893,18.6945
-6.0490,18.6955
-6.0088,18.6966
-5.9685,18.6977
-5.9283,18.6988
-5.8880,18.6999
-5.8478,18.7009
-5.8075,18.7020
-5.7673,18.7031
-5.7270,18.7042
-5.6868,18.7053
-5.6465,18.7063
-5.6063,18.7074
-5.5660,18.7085
-5.5258,18.7096
-5.4855,18.7107
-5.4580,18.7233
-5.4212,18.7402
-5.3845,18.7572
-5.3478,18.7741
-5.3110,18.7910
-5.2743,18.8079
-5.2376,18.8248
-5.2008,18.8417
-5.1641,18.8586
-5.1274,18.8755
-5.0906,18.8924
-5.0539,18.9093
-5.0172,18.9263
-4.9805,18.9432
-4.9437,18.9601
-4.9070,18.9770
-4.8703,18.9939
-4.8335,19.0108
-4.7968,19.0277
-4.7601,19.0446
-4.7233,19.0615
-4.6866,19.0784
-4.6499,19.0954
-4.6131,19.1123
-4.5764,19.1292
-4.5397,19.1461
-4.5030,19.1630
-4.4662,19.1799
-4.4295,19.1968
-4.4018,19.2091
-4.3647,19.2246
-4.3275,19.2400
-4.2903,19.2555
-4.2532,19.2710
-4.2160,19.2864
-4.1788,19.3019
-4.1416,19.3173
-4.1045,19.3328
-4.0673,19.3482
-4.0301,19.3637
-3.9930,19.3791
-3.9558,19.3946
-3.9186,19.4101
-3.8814,19.4255
-3.8443,19.4410
-3.8071,19.4564
-3.7699,19.4719
-3.7328,19.4873
-3.6956,19.5028
-3.6584,19.5182
-3.6212,19.5337
-3.5841,19.5492
-3.5469,19.5646
-3.5097,19.5801
-3.4726,19.5955
-3.4354,19.6110
-3.3982,19.6264
-3.3610,19.6419
-3.3239,19.6573
-3.2867,19.6728
-3.2495,19.6883
-3.2124,19.7037
-3.1752,19.7192
-3.1380,19.7346
-3.1009,19.7501
-3.0729,19.7616
-3.0357,19.7769
-2.9985,19.7922
-2.9612,19.8075
-2.9240,19.8228
-2.8868,19.8382
-2.8496,19.8535
-2.8123,19.8688
-2.7751,19.8841
-2.7379,19.8994
-2.7006,19.9148
-2.6634,19.9301
-2.6262,19.9454
-2.5889,19.9607
-2.5517,19.9760
-2.5145,19.9913
-2.4773,20.0067
-2.4400,20.0220
-2.4028,20.0373
-2.3656,20.0526
-2.3283,20.0679
-2.3004,20.0794
-2.2644,20.0980
-2.2283,20.1166
-2.1923,20.1352
-2.1563,20.1538
-2.1202,20.1724
-2.0842,20.1910
-2.0481,20.2096
-2.0121,20.2282
-1.9761,20.2468
-1.9400,20.2654
-1.9040,20.2840
-1.8679,20.3025
-1.8319,20.3211
-1.7959,20.3397
-1.7598,20.3583
-1.7238,20.3769
-1.6877,20.3955
-1.6517,20.4141
-1.6157,20.4327
-1.5796,20.4513
-1.5436,20.4699
-1.5076,20.4885
-1.4715,20.5071
-1.4355,20.5257
-1.4084,20.5396
-1.3735,20.5599
-1.3386,20.5801
-1.3037,20.6004
-1.2688,20.6206
-1.2339,20.6408
-1.1990,20.6611
-1.1641,20.6813
-1.1292,20.7016
-1.0943,20.7218
-1.0594,20.7421
-1.0245,20.7623
-0.9896,20.7826
-0.9547,20.8028
-0.9198,20.8231
-0.8849,20.8433
-0.8500,20.8636
-0.8151,20.8838
-0.7802,20.9040
-0.7453,20.9243
-0.7104,20.9445
-0.6755,20.9648
-0.6406,20.9850
-0.6057,21.0053
-0.5708,21.0255
-0.5358,21.0458
-0.5009,21.0660
-0.4660,21.0863
-0.4311,21.1065
-0.3962,21.1268
-0.3613,21.1470
-0.3264,21.1672
-0.2915,21.1875
-0.2566,21.2077
-0.2217,21.2280
-0.1955,21.2432
-0.1608,21.2221
-0.1260,21.2011
-0.0913,21.1801
-0.0565,21.1591
-0.0217,21.1381
0.01296,21.1170
0.04772,21.0960
0.08248,21.0750
0.11724,21.0540
0.15200,21.0330
0.18676,21.0119
0.22152,20.9909
0.25627,20.9699
0.29103,20.9489
0.32579,20.9279
0.36055,20.9068
0.39531,20.8858
0.43007,20.8648
0.45614,20.8490
0.48354,20.8192
0.51093,20.7893
0.53833,20.7594
0.56573,20.7296
0.59312,20.6997
0.62052,20.6698
0.64792,20.6400
0.67532,20.6101
0.70271,20.5802
0.73011,20.5504
0.75751,20.5205
0.78490,20.4906
0.81230,20.4608
0.83970,20.4309
0.86710,20.4010
0.89449,20.3712
0.92189,20.3413
0.94929,20.3114
0.97668,20.2816
1.00408,20.2517
1.03148,20.2218
1.05888,20.1919
1.08627,20.1621
1.11367,20.1322
1.14107,20.1023
1.16846,20.0725
1.19586,20.0426
1.22326,20.0127
1.20473,19.9865
1.18002,19.9514
1.15531,19.9164
1.13061,19.8813
1.11987,19.8538
1.12636,19.8140
1.13286,19.7742
1.13935,19.7344
1.14584,19.6946
1.15233,19.6548
1.15882,19.6150
1.16531,19.5751
1.17180,19.5353
1.17829,19.4955
1.18478,19.4557
1.19127,19.4159
1.19776,19.3761
1.20425,19.3363
1.21074,19.2965
1.21723,19.2566
1.22372,19.2168
1.23021,19.1770
1.23670,19.1372
1.24319,19.0974
1.24968,19.0576
1.25618,19.0178
1.26267,18.9780
1.26916,18.9381
1.27565,18.8983
1.28214,18.8585
1.28863,18.8187
1.29512,18.7789
1.30161,18.7391
1.30810,18.6993
1.31459,18.6595
1.32108,18.6196
1.32757,18.5798
1.33406,18.5400
1.34055,18.5002
1.34704,18.4604
1.35353,18.4206
1.35840,18.3907
1.36089,18.3479
1.36339,18.3051
1.36588,18.2622
1.36837,18.2194
1.37086,18.1766
1.37603,18.1468
1.38291,18.1071
1.38979,18.0674
1.39667,18.0276
1.40356,17.9879
1.41044,17.9482
1.41732,17.9085
1.42420,17.8688
1.43109,17.8291
1.43797,17.7894
1.44485,17.7496
1.45174,17.7099
1.45862,17.6702
1.46550,17.6305
1.47238,17.5908
1.47927,17.5511
1.48615,17.5114
1.49303,17.4716
1.49991,17.4319
1.50680,17.3922
1.51368,17.3525
1.52056,17.3128
1.52745,17.2731
1.53433,17.2334
1.54121,17.1936
1.54809,17.1539
1.55498,17.1142
1.56186,17.0745
1.56663,17.0445
1.57274,17.0045
1.57884,16.9644
1.58495,16.9244
1.59105,16.8844
1.59716,16.8443
1.60326,16.8043
1.60937,16.7642
1.61547,16.7242
1.62158,16.6841
1.62768,16.6441
1.63379,16.6040
1.63989,16.5640
1.64600,16.5239
1.65210,16.4839
1.65821,16.4438
1.66431,16.4038
1.67042,16.3637
1.67652,16.3237
1.68262,16.2836
1.68873,16.2436
1.69483,16.2035
1.69941,16.1735
1.70718,16.1339
1.71494,16.0944
1.72270,16.0549
1.73046,16.0153
1.73823,15.9758
1.74599,15.9362
1.75375,15.8967
1.76152,15.8571
1.76928,15.8176
1.77704,15.7780
1.78480,15.7385
1.79257,15.6989
1.80033,15.6594
1.80809,15.6198
1.81586,15.5803
1.82362,15.5407
1.83138,15.5012
1.83914,15.4617
1.84691,15.4221
1.85467,15.3826
1.86243,15.3430
1.87020,15.3035
1.87796,15.2639
1.88572,15.2244
1.89101,15.1946
1.89771,15.1547
1.90442,15.1149
1.91112,15.0750
1.91782,15.0352
1.92452,14.9954
1.93122,14.9555
1.93792,14.9157
1.94462,14.8758
1.95132,14.8360
1.95802,14.7962
1.96472,14.7563
1.97143,14.7165
1.97813,14.6766
1.98483,14.6368
1.99153,14.5969
1.99823,14.5571
2.00493,14.5173
2.01401,14.4885
2.02611,14.4501
2.03821,14.4118
2.05032,14.3734
2.06242,14.3351
2.07452,14.2967
2.08663,14.2584
2.09873,14.2200
2.11083,14.1817
2.12293,14.1433
2.13504,14.1050
2.14714,14.0666
2.15924,14.0283
2.17135,13.9899
2.18345,13.9516
2.19555,13.9132
2.20765,13.8749
2.21976,13.8365
2.23186,13.7982
2.24396,13.7598
2.25607,13.7215
2.26817,13.6831
2.28027,13.6448
2.29238,13.6064
2.30448,13.5681
2.31658,13.5297
2.32868,13.4914
2.34079,13.4530
2.35289,13.4147
2.36499,13.3763
2.37710,13.3380
2.38920,13.2996
2.40130,13.2613
2.41341,13.2229
2.42551,13.1846
2.43761,13.1462
2.44971,13.1079
2.45973,13.0831


==> pics/spiral/arc_fillet.csv <==
x,y
0.056,-0.056
0.108,-0.110
0.158,-0.180
0.192,-0.241
0.232,-0.311
0.271,-0.382
0.310,-0.452
0.350,-0.522
0.389,-0.592
0.429,-0.662
0.468,-0.732
0.507,-0.802
0.547,-0.872
0.586,-0.942
0.625,-1.013
0.665,-1.083
0.704,-1.153
0.744,-1.223
0.783,-1.293
0.822,-1.363
0.862,-1.433
0.901,-1.503
0.940,-1.573
0.980,-1.643
1.019,-1.714
1.058,-1.784
1.098,-1.854
1.137,-1.924
1.177,-1.994
1.216,-2.064
1.255,-2.134
1.295,-2.204
1.329,-2.266
1.369,-2.324
1.418,-2.388
1.467,-2.452
1.516,-2.516
1.566,-2.581
1.615,-2.645
1.664,-2.709
1.713,-2.774
1.762,-2.838
1.811,-2.902
1.860,-2.966
1.909,-3.031
1.958,-3.095
2.001,-3.156
2.038,-3.216
2.079,-3.285
2.121,-3.354
2.163,-3.423
2.205,-3.492
2.246,-3.560
2.288,-3.629
2.330,-3.698
2.371,-3.767
2.413,-3.836
2.455,-3.905
2.496,-3.974
2.538,-4.043
2.580,-4.112
2.622,-4.181
2.663,-4.250
2.705,-4.319
2.747,-4.387
2.788,-4.456
2.830,-4.525
2.872,-4.594
2.914,-4.663
2.955,-4.732
2.997,-4.801
3.039,-4.870
3.080,-4.939
3.117,-4.999
3.165,-5.064
3.224,-5.119
3.290,-5.165
3.363,-5.200
3.441,-5.222
3.511,-5.232
3.591,-5.241
3.671,-5.250
3.751,-5.260
3.831,-5.269
3.911,-5.279
3.991,-5.288
4.071,-5.298
4.151,-5.307
4.231,-5.316
4.301,-5.323
4.382,-5.319
4.461,-5.303
4.536,-5.274
4.606,-5.233
4.668,-5.182
4.717,-5.131
4.772,-5.073
4.828,-5.014
4.884,-4.956
4.939,-4.897
4.995,-4.838
5.051,-4.780
5.106,-4.721
5.155,-4.670
5.205,-4.605
5.244,-4.534
5.270,-4.456
5.284,-4.376
5.286,-4.305
5.286,-4.225
5.287,-4.145
5.287,-4.064
5.287,-3.984
5.288,-3.904
5.288,-3.824
5.289,-3.743
5.289,-3.663
5.289,-3.583
5.290,-3.502
5.290,-3.422
5.291,-3.342
5.291,-3.262
5.291,-3.181
5.292,-3.101
5.292,-3.021
5.293,-2.941
5.293,-2.860
5.293,-2.780
5.294,-2.700
5.294,-2.619
5.295,-2.539
5.295,-2.459
5.295,-2.379
5.296,-2.298
5.296,-2.218
5.297,-2.138
5.297,-2.057
5.297,-1.977
5.299,-1.910
5.302,-1.830
5.305,-1.750
5.308,-1.670
5.311,-1.590
5.314,-1.510
5.317,-1.429
5.321,-1.349
5.324,-1.269
5.327,-1.189
5.330,-1.109
5.333,-1.029
5.336,-0.949
5.339,-0.868
5.342,-0.788
5.345,-0.708
5.348,-0.628
5.351,-0.548
5.354,-0.468
5.358,-0.388
5.361,-0.307
5.364,-0.227
5.367,-0.147
5.370,-0.067
5.373,0.013
5.376,0.093
5.379,0.173
5.382,0.254
5.385,0.334
5.388,0.414
5.392,0.494
5.395,0.574
5.397,0.644
5.402,0.716
5.407,0.797
5.412,0.877
5.417,0.957
5.422,1.038
5.427,1.118
5.432,1.198
5.437,1.278
5.442,1.359
5.447,1.439
5.452,1.519
5.457,1.600
5.462,1.680
5.467,1.760
5.472,1.841
5.477,1.921
5.482,2.001
5.487,2.082
5.492,2.162
5.497,2.242
5.502,2.322
5.507,2.403
5.512,2.483
5.517,2.563
5.522,2.644
5.527,2.724
5.532,2.804
5.537,2.885
5.537,2.958
5.525,3.041
5.509,3.109
5.490,3.187
5.472,3.265
5.453,3.343
5.435,3.422
5.416,3.500
5.398,3.578
5.379,3.656
5.361,3.734
5.342,3.812
5.324,3.890
5.305,3.968
5.287,4.046
5.268,4.124
5.250,4.202
5.231,4.281
5.213,4.359
5.194,4.437
5.176,4.515
5.157,4.593
5.139,4.671
5.121,4.749
5.102,4.817
5.070,4.891
5.026,4.958
4.972,5.018
4.909,5.068
4.848,5.103
4.775,5.138
4.702,5.174
4.630,5.209
4.557,5.245
4.484,5.280
4.411,5.315
4.339,5.351
4.266,5.386
4.193,5.422
4.120,5.457
4.056,5.486
3.978,5.507
3.898,5.516
3.817,5.512
3.747,5.499
3.667,5.483
3.586,5.468
3.506,5.452
3.425,5.436
3.345,5.420
3.264,5.405
3.193,5.395
3.110,5.396
3.040,5.403
2.960,5.410
2.880,5.418
2.800,5.426
2.720,5.434
2.640,5.442
2.560,5.449
2.480,5.457
2.401,5.465
2.321,5.473
2.241,5.481
2.161,5.489
2.081,5.496
2.001,5.504
1.921,5.512
1.841,5.520
1.761,5.528
1.681,5.536
1.601,5.543
1.522,5.551
1.442,5.559
1.362,5.567
1.282,5.575
1.202,5.582
1.122,5.590
1.042,5.598
0.962,5.606
0.882,5.614
0.820,5.616
0.738,5.618
0.656,5.619
0.574,5.620
0.492,5.621
0.410,5.622
0.336,5.623
0.261,5.619
0.181,5.612
0.101,5.606
0.021,5.599
-0.059,5.593
-0.139,5.586
-0.219,5.580
-0.299,5.573
-0.378,5.567
-0.458,5.560
-0.538,5.554
-0.618,5.548
-0.698,5.541
-0.778,5.535
-0.858,5.528
-0.938,5.522
-1.018,5.515
-1.098,5.509
-1.178,5.502
-1.258,5.496
-1.337,5.490
-1.417,5.483
-1.497,5.477
-1.577,5.470
-1.657,5.464
-1.737,5.457
-1.817,5.451
-1.897,5.444
-1.977,5.438
-2.057,5.431
-2.137,5.425
-2.216,5.419
-2.296,5.412
-2.376,5.406
-2.456,5.399
-2.517,5.395
-2.597,5.390
-2.678,5.385
-2.758,5.381
-2.838,5.376
-2.919,5.371
-2.999,5.367
-3.079,5.362
-3.159,5.357
-3.240,5.353
-3.320,5.348
-3.400,5.343
-3.481,5.338
-3.561,5.334
-3.641,5.329
-3.721,5.324
-3.802,5.320
-3.882,5.315
-3.956,5.309
-4.030,5.293
-4.110,5.273
-4.190,5.254
-4.270,5.235
-4.350,5.216
-4.429,5.196
-4.509,5.177
-4.573,5.158
-4.649,5.132
-4.725,5.100
-4.794,5.055
-4.855,5.001
-4.906,4.936
-4.945,4.877
-4.991,4.810
-5.036,4.742
-5.081,4.674
-5.127,4.607
-5.172,4.539
-5.217,4.471
-5.257,4.412
-5.293,4.340
-5.318,4.264
-5.329,4.184
-5.328,4.104
-5.322,4.033
-5.314,3.951
-5.306,3.870
-5.300,3.799
-5.298,3.718
-5.305,3.648
-5.312,3.567
-5.319,3.487
-5.326,3.406
-5.333,3.326
-5.340,3.245
-5.347,3.164
-5.354,3.084
-5.361,3.003
-5.368,2.923
-5.375,2.842
-5.382,2.762
-5.389,2.681
-5.396,2.600
-5.403,2.520
-5.407,2.452
-5.408,2.372
-5.409,2.291
-5.410,2.211
-5.411,2.131
-5.412,2.051
-5.413,1.971
-5.414,1.890
-5.414,1.810
-5.415,1.730
-5.416,1.650
-5.417,1.570
-5.418,1.489
-5.419,1.409
-5.420,1.329
-5.421,1.249
-5.422,1.169
-5.423,1.088
-5.423,1.008
-5.424,0.928
-5.425,0.848
-5.426,0.768
-5.427,0.688
-5.428,0.607
-5.429,0.527
-5.430,0.447
-5.431,0.367
-5.432,0.287
-5.432,0.206
-5.433,0.126
-5.434,0.046
-5.435,-0.034
-5.436,-0.114
-5.437,-0.195
-5.438,-0.275
-5.439,-0.355
-5.438,-0.421
-5.436,-0.502
-5.435,-0.583
-5.433,-0.663
-5.432,-0.744
-5.430,-0.825
-5.428,-0.906
-5.427,-0.987
-5.425,-1.068
-5.424,-1.149
-5.422,-1.230
-5.421,-1.306
-5.426,-1.380
-5.430,-1.461
-5.435,-1.543
-5.440,-1.624
-5.445,-1.705
-5.449,-1.786
-5.453,-1.847
-5.456,-1.928
-5.459,-2.008
-5.462,-2.088
-5.465,-2.168
-5.468,-2.248
-5.471,-2.329
-5.474,-2.409
-5.477,-2.489
-5.480,-2.569
-5.483,-2.649
-5.486,-2.729
-5.489,-2.810
-5.492,-2.890
-5.495,-2.970
-5.498,-3.050
-5.501,-3.130
-5.504,-3.210
-5.507,-3.291
-5.510,-3.371
-5.513,-3.451
-5.516,-3.531
-5.519,-3.611
-5.522,-3.692
-5.525,-3.772
-5.528,-3.852
-5.531,-3.932
-5.534,-4.012
-5.537,-4.092
-5.540,-4.173
-5.543,-4.253
-5.546,-4.333
-5.549,-4.413
-5.551,-4.493
-5.554,-4.564
-5.552,-4.635
-5.547,-4.715
-5.542,-4.795
-5.536,-4.875
-5.531,-4.955
-5.526,-5.035
-5.521,-5.115
-5.515,-5.195
-5.510,-5.275
-5.505,-5.355
-5.500,-5.436
-5.494,-5.516
-5.489,-5.596
-5.484,-5.676
-5.479,-5.756
-5.473,-5.836
-5.468,-5.916
-5.463,-5.996
-5.458,-6.076
-5.453,-6.156
-5.447,-6.236
-5.442,-6.316
-5.437,-6.396
-5.432,-6.476
-5.426,-6.557
-5.421,-6.637
-5.416,-6.717
-5.411,-6.797
-5.405,-6.877
-5.400,-6.957
-5.395,-7.037
-5.390,-7.117
-5.388,-7.182
-5.386,-7.263
-5.385,-7.343
-5.384,-7.424
-5.383,-7.504
-5.381,-7.585
-5.380,-7.666
-5.379,-7.746
-5.378,-7.827
-5.376,-7.907
-5.375,-7.988
-5.374,-8.068
-5.373,-8.149
-5.371,-8.229
-5.370,-8.310
-5.369,-8.391
-5.368,-8.471
-5.366,-8.552
-5.362,-8.622
-5.344,-8.701
-5.314,-8.776
-5.273,-8.845
-5.221,-8.906
-5.160,-8.959
-5.091,-9.001
-5.017,-9.031
-4.949,-9.051
-4.872,-9.073
-4.795,-9.096
-4.718,-9.119
-4.640,-9.141
-4.563,-9.164
-4.486,-9.187
-4.409,-9.209
-4.332,-9.232
-4.255,-9.255
-4.177,-9.277
-4.100,-9.300
-4.023,-9.323
-3.946,-9.345
-3.869,-9.368
-3.792,-9.390
-3.714,-9.413
-3.642,-9.429
-3.558,-9.433
-3.487,-9.429
-3.407,-9.425
-3.327,-9.421
-3.247,-9.417
-3.166,-9.413
-3.086,-9.408
-3.006,-9.404
-2.926,-9.400
-2.846,-9.396
-2.765,-9.392
-2.685,-9.387
-2.605,-9.383
-2.525,-9.379
-2.445,-9.375
-2.364,-9.371
-2.284,-9.366
-2.204,-9.362
-2.124,-9.358
-2.044,-9.354
-1.972,-9.350
-1.902,-9.348
-1.821,-9.346
-1.741,-9.343
-1.660,-9.341
-1.580,-9.339
-1.499,-9.336
-1.419,-9.334
-1.338,-9.331
-1.258,-9.329
-1.178,-9.327
-1.097,-9.324
-1.017,-9.322
-0.936,-9.320
-0.856,-9.317
-0.775,-9.315
-0.695,-9.312
-0.614,-9.310
-0.534,-9.308
-0.453,-9.305
-0.373,-9.303
-0.293,-9.300
-0.212,-9.298
-0.132,-9.296
-0.051,-9.293
0.029,-9.291
0.100,-9.289
0.177,-9.289
0.258,-9.289
0.339,-9.290
0.420,-9.290
0.501,-9.291
0.581,-9.291
0.662,-9.291
0.743,-9.292
0.824,-9.292
0.904,-9.292
0.985,-9.293
1.066,-9.293
1.147,-9.294
1.228,-9.294
1.308,-9.294
1.389,-9.295
1.470,-9.295
1.541,-9.296
1.613,-9.294
1.694,-9.293
1.774,-9.291
1.854,-9.289
1.934,-9.288
2.015,-9.286
2.095,-9.284
2.175,-9.283
2.256,-9.281
2.336,-9.280
2.416,-9.278
2.497,-9.276
2.577,-9.275
2.657,-9.273
2.737,-9.271
2.818,-9.270
2.898,-9.268
2.978,-9.267
3.059,-9.265
3.139,-9.263
3.219,-9.262
3.293,-9.261
3.364,-9.264
3.445,-9.268
3.525,-9.272
3.605,-9.276
3.686,-9.280
3.766,-9.284
3.847,-9.288
3.927,-9.292
4.007,-9.296
4.088,-9.300
4.168,-9.304
4.248,-9.308
4.329,-9.312
4.409,-9.316
4.489,-9.320
4.570,-9.324
4.650,-9.328
4.731,-9.332
4.811,-9.335
4.891,-9.339
4.972,-9.343
5.052,-9.347
5.132,-9.351
5.213,-9.355
5.293,-9.359
5.373,-9.363
5.454,-9.367
5.534,-9.371
5.615,-9.375
5.677,-9.378
5.757,-9.380
5.837,-9.382
5.918,-9.384
5.998,-9.386
6.078,-9.388
6.159,-9.390
6.239,-9.392
6.319,-9.395
6.400,-9.397
6.480,-9.399
6.560,-9.401
6.641,-9.403
6.721,-9.405
6.801,-9.407
6.882,-9.409
6.962,-9.411
7.042,-9.413
7.123,-9.415
7.203,-9.417
7.283,-9.419
7.364,-9.421
7.444,-9.423
7.524,-9.425
7.605,-9.427
7.685,-9.430
7.765,-9.432
7.846,-9.434
7.926,-9.436
8.006,-9.438
8.087,-9.440
8.157,-9.439
8.237,-9.427
8.314,-9.401
8.386,-9.364
8.443,-9.323
8.508,-9.274
8.573,-9.226
8.638,-9.177
8.703,-9.128
8.769,-9.080
8.834,-9.031
8.899,-8.983
8.964,-8.934
9.029,-8.885
9.094,-8.837
9.149,-8.792
9.205,-8.732
9.249,-8.664
9.283,-8.589
9.306,-8.523
9.332,-8.447
9.359,-8.371
9.386,-8.295
9.412,-8.219
9.439,-8.143
9.465,-8.067
9.492,-7.991
9.518,-7.915
9.545,-7.839
9.568,-7.772
9.587,-7.694
9.593,-7.614
9.590,-7.544
9.586,-7.463
9.583,-7.383
9.579,-7.303
9.575,-7.222
9.572,-7.142
9.568,-7.062
9.565,-6.981
9.561,-6.901
9.557,-6.821
9.554,-6.740
9.550,-6.660
9.546,-6.580
9.543,-6.499
9.539,-6.419
9.535,-6.338
9.532,-6.258
9.528,-6.178
9.524,-6.097
9.521,-6.017
9.517,-5.937
9.513,-5.856
9.510,-5.776
9.506,-5.696
9.503,-5.615
9.499,-5.535
9.495,-5.455
9.492,-5.374
9.488,-5.294
9.485,-5.224
9.484,-5.151
9.484,-5.071
9.484,-4.990
9.484,-4.910
9.484,-4.830
9.484,-4.749
9.484,-4.669
9.484,-4.588
9.484,-4.508
9.483,-4.428
9.483,-4.347
9.483,-4.267
9.483,-4.186
9.483,-4.106
9.483,-4.026
9.483,-3.945
9.483,-3.865
9.483,-3.784
9.483,-3.704
9.483,-3.624
9.483,-3.543
9.483,-3.463
9.482,-3.382
9.482,-3.302
9.482,-3.222
9.482,-3.141
9.482,-3.061
9.482,-2.980
9.482,-2.900
9.482,-2.820
9.482,-2.739
9.482,-2.659
9.482,-2.578
9.482,-2.508
9.479,-2.433
9.477,-2.353
9.475,-2.273
9.472,-2.192
9.470,-2.112
9.467,-2.032
9.465,-1.952
9.462,-1.871
9.460,-1.791
9.457,-1.711
9.455,-1.631
9.452,-1.550
9.450,-1.470
9.447,-1.390
9.445,-1.310
9.443,-1.230
9.440,-1.149
9.438,-1.069
9.435,-0.989
9.433,-0.909
9.430,-0.828
9.428,-0.748
9.425,-0.668
9.423,-0.588
9.420,-0.508
9.418,-0.427
9.415,-0.347
9.413,-0.267
9.411,-0.187
9.408,-0.106
9.406,-0.026
9.403,0.054
9.401,0.134
9.401,0.204
9.401,0.284
9.402,0.365
9.403,0.445
9.403,0.525
9.404,0.606
9.405,0.686
9.405,0.766
9.406,0.847
9.407,0.927
9.407,1.008
9.408,1.088
9.408,1.168
9.409,1.249
9.410,1.329
9.410,1.409
9.411,1.490
9.412,1.570
9.412,1.641
9.416,1.718
9.421,1.798
9.426,1.878
9.432,1.958
9.437,2.039
9.442,2.119
9.447,2.199
9.452,2.279
9.457,2.359
9.462,2.439
9.467,2.519
9.472,2.599
9.477,2.679
9.483,2.759
9.488,2.839
9.493,2.919
9.498,2.999
9.503,3.079
9.508,3.159
9.513,3.239
9.518,3.319
9.523,3.399
9.528,3.479
9.533,3.559
9.539,3.639
9.544,3.719
9.546,3.783
9.548,3.863
9.549,3.943
9.550,4.024
9.552,4.104
9.553,4.184
9.554,4.265
9.556,4.345
9.557,4.426
9.559,4.506
9.560,4.586
9.561,4.667
9.563,4.747
9.564,4.828
9.565,4.908
9.567,4.988
9.568,5.069
9.570,5.149
9.571,5.230
9.572,5.310
9.574,5.390
9.575,5.471
9.576,5.551
9.578,5.632
9.579,5.712
9.581,5.792
9.577,5.870
9.569,5.940
9.559,6.020
9.550,6.100
9.540,6.179
9.531,6.259
9.521,6.339
9.512,6.419
9.502,6.499
9.493,6.579
9.483,6.659
9.474,6.739
9.465,6.818
9.455,6.898
9.446,6.978
9.436,7.058
9.427,7.138
9.417,7.218
9.408,7.298
9.398,7.377
9.389,7.457
9.379,7.537
9.370,7.617
9.360,7.697
9.351,7.777
9.341,7.857
9.332,7.937
9.322,8.016
9.313,8.096
9.303,8.176
9.294,8.256
9.284,8.336
9.275,8.416
9.265,8.496
9.252,8.566
9.224,8.643
9.184,8.714
9.133,8.778
9.073,8.833
9.015,8.876
8.950,8.924
8.884,8.972
8.818,9.021
8.752,9.069
8.686,9.117
8.627,9.155
8.554,9.187
8.487,9.207
8.409,9.229
8.331,9.250
8.254,9.272
8.176,9.294
8.099,9.316
8.021,9.337
7.943,9.359
7.866,9.381
7.788,9.403
7.718,9.420
7.647,9.427
7.567,9.430
7.486,9.434
7.406,9.438
7.326,9.442
7.246,9.445
7.166,9.449
7.086,9.453
7.005,9.456
6.925,9.460
6.845,9.464
6.765,9.468
6.685,9.471
6.605,9.475
6.524,9.479
6.444,9.482
6.364,9.486
6.284,9.490
6.204,9.494
6.123,9.497
6.043,9.501
5.963,9.505
5.883,9.508
5.803,9.512
5.723,9.516
5.642,9.520
5.562,9.523
5.501,9.526
5.421,9.532
5.340,9.537
5.260,9.543
5.180,9.548
5.100,9.554
5.019,9.559
4.939,9.565
4.859,9.571
4.779,9.576
4.698,9.582
4.618,9.587
4.538,9.593
4.458,9.598
4.377,9.604
4.297,9.609
4.217,9.615
4.137,9.620
4.056,9.626
3.976,9.632
3.896,9.637
3.816,9.643
3.735,9.648
3.655,9.654
3.575,9.659
3.495,9.665
3.414,9.670
3.334,9.676
3.254,9.681
3.174,9.687
3.093,9.693
3.013,9.698
2.933,9.704
2.857,9.703
2.787,9.697
2.706,9.691
2.626,9.684
2.546,9.677
2.465,9.671
2.385,9.664
2.305,9.657
2.225,9.650
2.144,9.644
2.064,9.637
1.984,9.630
1.903,9.624
1.823,9.617
1.743,9.610
1.662,9.604
1.582,9.597
1.502,9.590
1.421,9.584
1.341,9.577
1.261,9.570
1.180,9.564
1.100,9.557
1.027,9.551
0.955,9.551
0.874,9.552
0.794,9.553
0.714,9.553
0.634,9.554
0.553,9.554
0.473,9.555
0.393,9.555
0.313,9.556
0.232,9.557
0.152,9.557
0.072,9.558
-0.008,9.558
-0.089,9.559
-0.169,9.560
-0.249,9.560
-0.329,9.561
-0.409,9.561
-0.490,9.562
-0.570,9.562
-0.650,9.563
-0.730,9.564
-0.803,9.564
-0.876,9.561
-0.956,9.558
-1.037,9.554
-1.117,9.551
-1.198,9.547
-1.278,9.544
-1.359,9.540
-1.439,9.537
-1.520,9.533
-1.600,9.530
-1.680,9.527
-1.761,9.523
-1.841,9.520
-1.922,9.516
-2.002,9.513
-2.083,9.509
-2.163,9.506
-2.244,9.502
-2.324,9.499
-2.404,9.495
-2.485,9.492
-2.565,9.489
-2.646,9.485
-2.726,9.482
-2.807,9.478
-2.887,9.475
-2.968,9.471
-3.028,9.470
-3.108,9.468
-3.189,9.466
-3.269,9.465
-3.349,9.463
-3.429,9.461
-3.509,9.459
-3.589,9.458
-3.670,9.456
-3.750,9.454
-3.830,9.452
-3.910,9.451
-3.990,9.449
-4.071,9.447
-4.151,9.445
-4.231,9.444
-4.311,9.442
-4.391,9.440
-4.472,9.438
-4.552,9.437
-4.632,9.435
-4.712,9.433
-4.792,9.431
-4.872,9.430
-4.953,9.428
-5.033,9.426
-5.113,9.424
-5.193,9.423
-5.256,9.422
-5.337,9.422
-5.417,9.422
-5.498,9.422
-5.578,9.423
-5.659,9.423
-5.739,9.423
-5.820,9.424
-5.900,9.424
-5.981,9.424
-6.062,9.424
-6.142,9.425
-6.223,9.425
-6.303,9.425
-6.384,9.426
-6.464,9.426
-6.545,9.426
-6.625,9.426
-6.706,9.427
-6.787,9.427
-6.867,9.427
-6.948,9.427
-7.028,9.428
-7.109,9.428
-7.176,9.428
-7.257,9.424
-7.339,9.419
-7.421,9.415
-7.503,9.411
-7.584,9.407
-7.666,9.403
-7.748,9.399
-7.819,9.396
-7.903,9.385
-7.973,9.364
-8.048,9.335
-8.124,9.306
-8.199,9.277
-8.275,9.249
-8.350,9.220
-8.425,9.191
-8.501,9.162
-8.576,9.134
-8.652,9.105
-8.727,9.076
-8.803,9.047
-8.869,9.022
-8.940,8.984
-9.004,8.936
-9.060,8.878
-9.105,8.811
-9.140,8.739
-9.162,8.661
-9.176,8.592
-9.192,8.512
-9.208,8.432
-9.224,8.352
-9.241,8.273
-9.257,8.193
-9.273,8.113
-9.289,8.034
-9.305,7.954
-9.320,7.893
-9.343,7.816
-9.365,7.739
-9.388,7.662
-9.410,7.585
-9.433,7.508
-9.455,7.431
-9.478,7.354
-9.500,7.277
-9.523,7.200
-9.546,7.123
-9.568,7.046
-9.591,6.969
-9.613,6.892
-9.636,6.815
-9.658,6.738
-9.681,6.661
-9.703,6.584
-9.726,6.507
-9.748,6.430
-9.771,6.353
-9.793,6.276
-9.816,6.199
-9.838,6.122
-9.861,6.045
-9.883,5.968
-9.906,5.891
-9.928,5.814
-9.951,5.737
-9.968,5.676
-9.987,5.598
-10.006,5.520
-10.025,5.441
-10.044,5.363
-10.063,5.285
-10.082,5.207
-10.101,5.129
-10.120,5.051
-10.139,4.972
-10.158,4.894
-10.176,4.816
-10.195,4.738
-10.212,4.675
-10.235,4.598
-10.258,4.521
-10.281,4.444
-10.303,4.366
-10.326,4.289
-10.349,4.212
-10.372,4.135
-10.394,4.057
-10.417,3.980
-10.440,3.903
-10.463,3.825
-10.486,3.748
-10.508,3.671
-10.531,3.594
-10.554,3.516
-10.574,3.449
-10.593,3.381
-10.614,3.303
-10.635,3.225
-10.656,3.147
-10.678,3.069
-10.699,2.992
-10.720,2.914
-10.741,2.836
-10.762,2.758
-10.784,2.680
-10.805,2.603
-10.826,2.525
-10.847,2.447
-10.869,2.369
-10.890,2.291
-10.911,2.213
-10.932,2.136
-10.954,2.058
-10.975,1.980
-10.996,1.902
-11.017,1.824
-11.035,1.754
-11.047,1.685
-11.062,1.606
-11.077,1.527
-11.091,1.447
-11.106,1.368
-11.121,1.289
-11.135,1.210
-11.150,1.130
-11.164,1.051
-11.179,0.972
-11.194,0.893
-11.208,0.813
-11.223,0.734
-11.238,0.655
-11.252,0.576
-11.267,0.496
-11.282,0.417
-11.296,0.338
-11.311,0.259
-11.326,0.179
-11.340,0.100
-11.355,0.021
-11.369,-0.058
-11.382,-0.118
-11.398,-0.197
-11.414,-0.276
-11.431,-0.355
-11.447,-0.434
-11.463,-0.513
-11.480,-0.592
-11.496,-0.671
-11.512,-0.750
-11.529,-0.829
-11.545,-0.908
-11.562,-0.987
-11.578,-1.066
-11.594,-1.145
-11.611,-1.223
-11.627,-1.302
-11.643,-1.381
-11.660,-1.448
-11.681,-1.526
-11.702,-1.604
-11.722,-1.681
-11.743,-1.759
-11.764,-1.837
-11.785,-1.914
-11.806,-1.992
-11.826,-2.070
-11.847,-2.147
-11.868,-2.225
-11.889,-2.302
-11.910,-2.380
-11.931,-2.458
-11.951,-2.535
-11.972,-2.613
-11.993,-2.691
-12.014,-2.768
-12.035,-2.846
-12.055,-2.924
-12.076,-3.001
-12.097,-3.079
-12.110,-3.141
-12.126,-3.220
-12.142,-3.300
-12.158,-3.379
-12.173,-3.458
-12.189,-3.538
-12.205,-3.617
-12.221,-3.696
-12.236,-3.776
-12.252,-3.855
-12.268,-3.934
-12.284,-4.014
-12.299,-4.093
-12.315,-4.173
-12.331,-4.252
-12.344,-4.314
-12.365,-4.392
-12.386,-4.470
-12.407,-4.548
-12.428,-4.625
-12.449,-4.703
-12.470,-4.781
-12.491,-4.859
-12.512,-4.936
-12.533,-5.014
-12.554,-5.092
-12.575,-5.170
-12.596,-5.247
-12.616,-5.325
-12.637,-5.403
-12.658,-5.481
-12.679,-5.559
-12.700,-5.636
-12.721,-5.714
-12.742,-5.792
-12.763,-5.870
-12.784,-5.947
-12.805,-6.025
-12.826,-6.103
-12.847,-6.181
-12.867,-6.258
-12.888,-6.336
-12.906,-6.414
-12.916,-6.483
-12.927,-6.563
-12.939,-6.643
-12.950,-6.722
-12.962,-6.802
-12.974,-6.881
-12.985,-6.961
-12.997,-7.041
-13.008,-7.120
-13.020,-7.200
-13.031,-7.279
-13.043,-7.359
-13.055,-7.439
-13.066,-7.518
-13.077,-7.592
-13.093,-7.663
-13.110,-7.742
-13.128,-7.820
-13.145,-7.899
-13.163,-7.977
-13.180,-8.056
-13.197,-8.135
-13.215,-8.213
-13.232,-8.292
-13.249,-8.370
-13.267,-8.449
-13.284,-8.527
-13.300,-8.597
-13.317,-8.666
-13.336,-8.744
-13.355,-8.822
-13.374,-8.900
-13.393,-8.978
-13.412,-9.056
-13.431,-9.134
-13.451,-9.212
-13.470,-9.290
-13.489,-9.368
-13.508,-9.446
-13.527,-9.524
-13.546,-9.602
-13.565,-9.681
-13.585,-9.759
-13.604,-9.837
-13.623,-9.915
-13.642,-9.993
-13.658,-10.051
-13.680,-10.129
-13.703,-10.206
-13.725,-10.284
-13.748,-10.361
-13.770,-10.439
-13.792,-10.516
-13.815,-10.593
-13.837,-10.671
-13.859,-10.748
-13.882,-10.826
-13.904,-10.903
-13.927,-10.981
-13.949,-11.058
-13.971,-11.135
-13.994,-11.213
-14.016,-11.290
-14.039,-11.368
-14.061,-11.445
-14.083,-11.523
-14.106,-11.600
-14.128,-11.677
-14.151,-11.755
-14.173,-11.832
-14.195,-11.910
-14.214,-11.978
-14.230,-12.047
-14.247,-12.126
-14.265,-12.204
-14.282,-12.283
-14.300,-12.361
-14.317,-12.440
-14.335,-12.519
-14.352,-12.597
-14.370,-12.676
-14.387,-12.754
-14.405,-12.833
-14.422,-12.911
-14.440,-12.990
-14.457,-13.068
-14.475,-13.147
-14.492,-13.226
-14.510,-13.304
-14.527,-13.383
-14.545,-13.461
-14.562,-13.540
-14.580,-13.618
-14.595,-13.687
-14.617,-13.758
-14.644,-13.834
-14.671,-13.909
-14.699,-13.985
-14.726,-14.060
-14.753,-14.136
-14.781,-14.211
-14.808,-14.287
-14.835,-14.362
-14.863,-14.438
-14.890,-14.513
-14.918,-14.589
-14.945,-14.664
-14.972,-14.740
-15.000,-14.816
-15.027,-14.891
-15.054,-14.967


==> pics/spiral/bezier_fillet.csv <==
x,y
0.007,-0.007
0.017,-0.017
0.029,-0.030
0.041,-0.044
0.054,-0.060
0.068,-0.079
0.082,-0.099
0.094,-0.120
0.104,-0.139
0.113,-0.156
0.120,-0.172
0.126,-0.186
0.134,-0.205
0.163,-0.280
0.193,-0.355
0.223,-0.430
0.253,-0.505
0.282,-0.580
0.312,-0.654
0.342,-0.729
0.372,-0.804
0.402,-0.879
0.431,-0.954
0.461,-1.029
0.491,-1.104
0.521,-1.178
0.550,-1.253
0.580,-1.328
0.610,-1.403
0.640,-1.478
0.670,-1.553
0.699,-1.627
0.708,-1.649
0.710,-1.653
0.712,-1.658
0.714,-1.664
0.717,-1.671
0.721,-1.678
0.724,-1.686
0.728,-1.693
0.731,-1.700
0.734,-1.705
0.737,-1.710
0.740,-1.715
0.747,-1.727
0.787,-1.797
0.827,-1.867
0.868,-1.938
0.908,-2.008
0.948,-2.078
0.988,-2.149
1.029,-2.219
1.069,-2.289
1.109,-2.359
1.150,-2.430
1.190,-2.500
1.230,-2.570
1.241,-2.590
1.244,-2.593
1.246,-2.598
1.249,-2.602
1.252,-2.608
1.256,-2.614
1.260,-2.620
1.264,-2.626
1.268,-2.631
1.271,-2.636
1.274,-2.640
1.277,-2.643
1.285,-2.654
1.334,-2.719
1.382,-2.783
1.431,-2.848
1.479,-2.912
1.528,-2.977
1.577,-3.042
1.625,-3.106
1.674,-3.171
1.722,-3.235
1.771,-3.300
1.820,-3.365
1.846,-3.399
1.851,-3.407
1.858,-3.416
1.865,-3.426
1.873,-3.438
1.881,-3.452
1.889,-3.466
1.897,-3.481
1.904,-3.495
1.909,-3.508
1.914,-3.519
1.918,-3.529
1.922,-3.538
1.946,-3.604
1.975,-3.679
2.003,-3.755
2.031,-3.830
2.060,-3.905
2.088,-3.981
2.116,-4.056
2.145,-4.131
2.173,-4.207
2.201,-4.282
2.230,-4.357
2.258,-4.433
2.286,-4.508
2.315,-4.583
2.343,-4.659
2.371,-4.734
2.400,-4.809
2.422,-4.868
2.430,-4.889
2.439,-4.912
2.449,-4.936
2.460,-4.962
2.474,-4.988
2.489,-5.016
2.505,-5.043
2.524,-5.071
2.546,-5.098
2.569,-5.125
2.596,-5.151
2.625,-5.176
2.656,-5.199
2.689,-5.219
2.721,-5.236
2.754,-5.250
2.786,-5.261
2.818,-5.271
2.849,-5.279
2.879,-5.284
2.908,-5.289
2.936,-5.292
2.962,-5.295
2.985,-5.296
3.014,-5.298
3.095,-5.303
3.176,-5.308
3.256,-5.314
3.337,-5.319
3.417,-5.324
3.498,-5.329
3.579,-5.334
3.659,-5.339
3.740,-5.344
3.820,-5.349
3.901,-5.354
3.982,-5.359
4.062,-5.365
4.143,-5.370
4.223,-5.375
4.304,-5.380
4.340,-5.382
4.368,-5.384
4.398,-5.385
4.430,-5.385
4.464,-5.384
4.499,-5.382
4.536,-5.378
4.573,-5.372
4.612,-5.363
4.650,-5.351
4.689,-5.336
4.728,-5.317
4.766,-5.295
4.801,-5.269
4.833,-5.241
4.862,-5.212
4.888,-5.181
4.912,-5.150
4.933,-5.119
4.951,-5.087
4.967,-5.056
4.982,-5.026
4.994,-4.997
5.005,-4.969
5.015,-4.944
5.037,-4.888
5.066,-4.813
5.095,-4.737
5.123,-4.662
5.152,-4.586
5.181,-4.511
5.210,-4.435
5.239,-4.360
5.268,-4.285
5.297,-4.209
5.326,-4.134
5.355,-4.058
5.384,-3.983
5.413,-3.907
5.442,-3.832
5.471,-3.756
5.500,-3.681
5.507,-3.663
5.512,-3.649
5.517,-3.633
5.523,-3.614
5.528,-3.593
5.533,-3.570
5.537,-3.545
5.540,-3.522
5.541,-3.500
5.542,-3.481
5.542,-3.463
5.541,-3.449
5.540,-3.419
5.536,-3.338
5.532,-3.257
5.528,-3.177
5.525,-3.096
5.521,-3.015
5.517,-2.934
5.513,-2.853
5.510,-2.773
5.506,-2.692
5.502,-2.611
5.498,-2.530
5.496,-2.480
5.496,-2.480
5.496,-2.479
5.496,-2.479
5.496,-2.479
5.496,-2.478
5.496,-2.478
5.496,-2.478
5.496,-2.478
5.496,-2.477
5.496,-2.477
5.496,-2.477
5.496,-2.477
5.493,-2.416
5.490,-2.336
5.487,-2.256
5.483,-2.175
5.480,-2.095
5.477,-2.014
5.473,-1.934
5.470,-1.854
5.467,-1.773
5.463,-1.693
5.460,-1.613
5.457,-1.532
5.453,-1.452
5.450,-1.371
5.447,-1.291
5.443,-1.211
5.440,-1.130
5.437,-1.050
5.434,-0.970
5.430,-0.889
5.427,-0.809
5.424,-0.728
5.420,-0.648
5.417,-0.568
5.414,-0.487
5.412,-0.457
5.412,-0.457
5.412,-0.457
5.412,-0.457
5.412,-0.457
5.412,-0.457
5.412,-0.457
5.412,-0.457
5.412,-0.457
5.412,-0.457
5.412,-0.457
5.412,-0.457
5.412,-0.457
5.409,-0.376
5.406,-0.295
5.402,-0.214
5.399,-0.133
5.396,-0.052
5.393,0.028
5.389,0.109
5.386,0.190
5.383,0.271
5.379,0.352
5.376,0.433
5.373,0.514
5.369,0.595
5.366,0.676
5.363,0.757
5.362,0.777
5.362,0.778
5.362,0.780
5.362,0.781
5.362,0.783
5.362,0.784
5.362,0.786
5.362,0.788
5.362,0.789
5.362,0.791
5.361,0.792
5.361,0.793
5.361,0.804
5.361,0.884
5.360,0.965
5.359,1.045
5.358,1.126
5.357,1.206
5.356,1.286
5.355,1.367
5.355,1.447
5.354,1.528
5.353,1.608
5.352,1.688
5.351,1.769
5.350,1.849
5.349,1.930
5.349,2.010
5.348,2.090
5.347,2.171
5.346,2.251
5.345,2.332
5.344,2.412
5.343,2.492
5.343,2.573
5.342,2.653
5.341,2.734
5.340,2.784
5.340,2.785
5.340,2.786
5.340,2.786
5.340,2.787
5.340,2.789
5.340,2.790
5.340,2.791
5.340,2.792
5.340,2.793
5.340,2.794
5.340,2.795
5.340,2.796
5.338,2.856
5.336,2.936
5.333,3.017
5.330,3.097
5.328,3.178
5.325,3.258
5.323,3.338
5.320,3.419
5.318,3.499
5.315,3.579
5.312,3.660
5.310,3.740
5.307,3.820
5.305,3.901
5.302,3.981
5.300,4.062
5.297,4.142
5.295,4.222
5.292,4.293
5.291,4.318
5.289,4.348
5.285,4.382
5.279,4.420
5.268,4.460
5.253,4.503
5.234,4.545
5.212,4.583
5.190,4.616
5.167,4.645
5.146,4.669
5.127,4.689
5.089,4.727
5.032,4.785
4.975,4.843
4.917,4.901
4.860,4.959
4.802,5.017
4.745,5.075
4.687,5.133
4.630,5.191
4.605,5.216
4.576,5.244
4.541,5.273
4.500,5.303
4.453,5.331
4.400,5.356
4.341,5.375
4.283,5.386
4.228,5.391
4.178,5.390
4.132,5.386
4.093,5.381
4.046,5.373
3.962,5.359
3.908,5.350
3.904,5.349
3.898,5.348
3.892,5.347
3.885,5.346
3.877,5.345
3.869,5.345
3.860,5.344
3.853,5.343
3.846,5.343
3.839,5.343
3.834,5.342
3.829,5.342
3.768,5.341
3.687,5.339
3.607,5.337
3.526,5.335
3.445,5.333
3.365,5.332
3.284,5.330
3.204,5.328
3.123,5.326
3.043,5.324
2.962,5.322
2.882,5.321
2.801,5.319
2.720,5.317
2.650,5.315
2.648,5.315
2.645,5.315
2.642,5.315
2.639,5.315
2.635,5.315
2.631,5.315
2.627,5.315
2.623,5.315
2.619,5.315
2.616,5.315
2.613,5.316
2.611,5.316
2.570,5.318
2.489,5.321
2.409,5.325
2.329,5.329
2.249,5.333
2.168,5.337
2.088,5.341
2.008,5.345
1.928,5.349
1.847,5.353
1.767,5.356
1.687,5.360
1.607,5.364
1.526,5.368
1.446,5.372
1.366,5.376
1.286,5.380
1.205,5.384
1.125,5.387
1.045,5.391
0.964,5.395
0.884,5.399
0.804,5.403
0.724,5.407
0.643,5.411
0.633,5.411
0.632,5.411
0.631,5.411
0.630,5.411
0.629,5.411
0.628,5.411
0.626,5.411
0.625,5.411
0.624,5.412
0.623,5.412
0.622,5.412
0.621,5.412
0.600,5.412
0.520,5.414
0.440,5.416
0.360,5.418
0.279,5.420
0.199,5.422
0.119,5.424
0.039,5.426
-0.042,5.428
-0.122,5.430
-0.202,5.432
-0.282,5.434
-0.363,5.436
-0.443,5.438
-0.523,5.440
-0.603,5.442
-0.684,5.444
-0.764,5.446
-0.844,5.448
-0.924,5.450
-1.005,5.452
-1.085,5.454
-1.165,5.456
-1.245,5.458
-1.326,5.460
-1.406,5.462
-1.486,5.464
-1.566,5.466
-1.647,5.468
-1.727,5.470
-1.807,5.472
-1.887,5.474
-1.968,5.476
-2.048,5.478
-2.128,5.480
-2.198,5.482
-2.202,5.482
-2.206,5.482
-2.211,5.482
-2.216,5.482
-2.222,5.482
-2.229,5.482
-2.236,5.482
-2.242,5.482
-2.248,5.481
-2.253,5.481
-2.258,5.480
-2.261,5.480
-2.303,5.476
-2.383,5.469
-2.463,5.462
-2.543,5.455
-2.623,5.447
-2.703,5.440
-2.783,5.433
-2.863,5.426
-2.943,5.418
-3.023,5.411
-3.103,5.404
-3.183,5.397
-3.263,5.389
-3.342,5.382
-3.422,5.375
-3.502,5.368
-3.582,5.360
-3.662,5.353
-3.742,5.346
-3.822,5.339
-3.902,5.331
-3.982,5.324
-4.062,5.317
-4.142,5.310
-4.222,5.302
-4.302,5.295
-4.382,5.288
-4.415,5.285
-4.450,5.280
-4.491,5.274
-4.535,5.263
-4.582,5.247
-4.631,5.225
-4.680,5.196
-4.723,5.164
-4.759,5.130
-4.790,5.097
-4.816,5.065
-4.837,5.036
-4.861,5.000
-4.907,4.933
-4.952,4.866
-4.998,4.799
-5.043,4.732
-5.088,4.665
-5.134,4.598
-5.179,4.531
-5.225,4.464
-5.270,4.397
-5.316,4.330
-5.361,4.263
-5.406,4.196
-5.446,4.137
-5.457,4.121
-5.470,4.101
-5.483,4.078
-5.497,4.051
-5.511,4.021
-5.523,3.987
-5.533,3.951
-5.540,3.917
-5.544,3.885
-5.547,3.857
-5.547,3.831
-5.548,3.810
-5.547,3.760
-5.546,3.679
-5.545,3.598
-5.544,3.517
-5.543,3.436
-5.542,3.356
-5.541,3.275
-5.540,3.194
-5.539,3.113
-5.538,3.032
-5.537,2.952
-5.536,2.871
-5.535,2.790
-5.534,2.709
-5.533,2.628
-5.532,2.547
-5.531,2.467
-5.531,2.456
-5.531,2.456
-5.531,2.455
-5.531,2.455
-5.531,2.455
-5.531,2.454
-5.531,2.453
-5.531,2.453
-5.531,2.452
-5.531,2.452
-5.531,2.451
-5.531,2.451
-5.531,2.431
-5.531,2.350
-5.531,2.269
-5.530,2.188
-5.530,2.107
-5.530,2.027
-5.530,1.946
-5.530,1.865
-5.529,1.784
-5.529,1.764
-5.529,1.764
-5.529,1.763
-5.529,1.763
-5.529,1.762
-5.529,1.762
-5.529,1.762
-5.529,1.761
-5.529,1.761
-5.529,1.760
-5.529,1.760
-5.529,1.760
-5.529,1.749
-5.530,1.669
-5.530,1.589
-5.531,1.508
-5.531,1.428
-5.532,1.348
-5.532,1.268
-5.533,1.187
-5.533,1.107
-5.534,1.027
-5.534,0.946
-5.535,0.866
-5.535,0.786
-5.536,0.705
-5.536,0.625
-5.537,0.545
-5.537,0.465
-5.538,0.384
-5.538,0.304
-5.538,0.224
-5.539,0.143
-5.539,0.063
-5.540,-0.017
-5.540,-0.097
-5.541,-0.178
-5.541,-0.258
-5.542,-0.338
-5.542,-0.419
-5.543,-0.499
-5.543,-0.579
-5.544,-0.660
-5.544,-0.740
-5.544,-0.790
-5.544,-0.792
-5.544,-0.794
-5.545,-0.796
-5.545,-0.799
-5.545,-0.802
-5.545,-0.805
-5.545,-0.808
-5.545,-0.811
-5.545,-0.813
-5.545,-0.816
-5.545,-0.818
-5.545,-0.819
-5.549,-0.880
-5.554,-0.960
-5.558,-1.040
-5.563,-1.121
-5.568,-1.201
-5.572,-1.281
-5.577,-1.361
-5.582,-1.442
-5.587,-1.522
-5.591,-1.602
-5.596,-1.682
-5.601,-1.763
-5.605,-1.843
-5.610,-1.923
-5.615,-2.003
-5.620,-2.084
-5.624,-2.164
-5.629,-2.244
-5.634,-2.325
-5.638,-2.405
-5.643,-2.485
-5.648,-2.565
-5.652,-2.646
-5.657,-2.726
-5.662,-2.806
-5.667,-2.886
-5.671,-2.967
-5.676,-3.047
-5.681,-3.127
-5.685,-3.207
-5.690,-3.288
-5.695,-3.368
-5.696,-3.379
-5.696,-3.381
-5.696,-3.384
-5.696,-3.386
-5.696,-3.389
-5.696,-3.393
-5.696,-3.396
-5.696,-3.400
-5.696,-3.403
-5.696,-3.405
-5.696,-3.408
-5.696,-3.410
-5.696,-3.431
-5.696,-3.512
-5.696,-3.592
-5.696,-3.673
-5.696,-3.753
-5.696,-3.834
-5.696,-3.914
-5.696,-3.995
-5.696,-4.075
-5.696,-4.156
-5.696,-4.236
-5.696,-4.316
-5.696,-4.397
-5.696,-4.477
-5.696,-4.558
-5.696,-4.638
-5.696,-4.719
-5.696,-4.799
-5.696,-4.830
-5.696,-4.832
-5.696,-4.834
-5.696,-4.836
-5.696,-4.838
-5.695,-4.841
-5.695,-4.844
-5.695,-4.846
-5.695,-4.849
-5.695,-4.851
-5.695,-4.853
-5.695,-4.855
-5.695,-4.856
-5.691,-4.936
-5.687,-5.017
-5.683,-5.097
-5.679,-5.177
-5.676,-5.257
-5.672,-5.338
-5.668,-5.418
-5.664,-5.498
-5.660,-5.578
-5.656,-5.659
-5.652,-5.739
-5.649,-5.819
-5.645,-5.899
-5.641,-5.980
-5.637,-6.060
-5.633,-6.140
-5.629,-6.220
-5.625,-6.301
-5.622,-6.381
-5.618,-6.461
-5.616,-6.494
-5.616,-6.499
-5.616,-6.505
-5.615,-6.513
-5.614,-6.521
-5.613,-6.530
-5.612,-6.540
-5.611,-6.549
-5.609,-6.557
-5.608,-6.565
-5.607,-6.572
-5.605,-6.578
-5.604,-6.583
-5.588,-6.661
-5.571,-6.740
-5.554,-6.818
-5.537,-6.897
-5.520,-6.976
-5.503,-7.054
-5.486,-7.133
-5.469,-7.211
-5.452,-7.290
-5.436,-7.369
-5.419,-7.447
-5.402,-7.526
-5.385,-7.604
-5.368,-7.683
-5.351,-7.762
-5.334,-7.840
-5.317,-7.919
-5.301,-7.997
-5.284,-8.076
-5.267,-8.155
-5.250,-8.233
-5.233,-8.312
-5.216,-8.390
-5.199,-8.469
-5.182,-8.548
-5.165,-8.626
-5.158,-8.660
-5.153,-8.685
-5.146,-8.712
-5.138,-8.741
-5.129,-8.771
-5.118,-8.802
-5.105,-8.834
-5.090,-8.867
-5.073,-8.899
-5.053,-8.931
-5.030,-8.963
-5.004,-8.994
-4.974,-9.023
-4.943,-9.050
-4.910,-9.073
-4.877,-9.093
-4.843,-9.111
-4.810,-9.125
-4.777,-9.137
-4.744,-9.148
-4.713,-9.156
-4.682,-9.163
-4.653,-9.168
-4.627,-9.173
-4.602,-9.177
-4.543,-9.185
-4.464,-9.197
-4.384,-9.209
-4.304,-9.221
-4.225,-9.232
-4.145,-9.244
-4.065,-9.256
-3.986,-9.268
-3.906,-9.280
-3.826,-9.291
-3.746,-9.303
-3.667,-9.315
-3.587,-9.327
-3.507,-9.338
-3.428,-9.350
-3.348,-9.362
-3.268,-9.374
-3.189,-9.385
-3.109,-9.397
-3.029,-9.409
-2.950,-9.421
-2.870,-9.433
-2.800,-9.443
-2.795,-9.444
-2.788,-9.445
-2.780,-9.446
-2.771,-9.446
-2.762,-9.447
-2.751,-9.448
-2.740,-9.449
-2.730,-9.449
-2.720,-9.449
-2.712,-9.449
-2.705,-9.449
-2.699,-9.449
-2.656,-9.447
-2.576,-9.444
-2.495,-9.441
-2.415,-9.438
-2.335,-9.435
-2.255,-9.431
-2.174,-9.428
-2.094,-9.425
-2.014,-9.422
-1.934,-9.419
-1.853,-9.416
-1.773,-9.413
-1.693,-9.410
-1.613,-9.407
-1.532,-9.404
-1.452,-9.401
-1.372,-9.398
-1.292,-9.394
-1.212,-9.391
-1.131,-9.388
-1.090,-9.387
-1.088,-9.387
-1.085,-9.387
-1.081,-9.386
-1.077,-9.386
-1.073,-9.386
-1.068,-9.386
-1.063,-9.386
-1.059,-9.386
-1.055,-9.387
-1.052,-9.387
-1.049,-9.387
-1.046,-9.387
-0.976,-9.390
-0.896,-9.393
-0.816,-9.397
-0.735,-9.400
-0.655,-9.403
-0.575,-9.407
-0.495,-9.410
-0.415,-9.413
-0.335,-9.417
-0.255,-9.420
-0.175,-9.424
-0.095,-9.427
-0.014,-9.430
0.066,-9.434
0.146,-9.437
0.226,-9.441
0.306,-9.444
0.386,-9.447
0.466,-9.451
0.546,-9.454
0.626,-9.457
0.706,-9.461
0.787,-9.464
0.867,-9.468
0.947,-9.471
1.027,-9.474
1.107,-9.478
1.187,-9.481
1.267,-9.485
1.347,-9.488
1.427,-9.491
1.508,-9.495
1.588,-9.498
1.608,-9.499
1.609,-9.499
1.610,-9.499
1.611,-9.499
1.612,-9.499
1.614,-9.499
1.615,-9.499
1.616,-9.499
1.618,-9.499
1.619,-9.499
1.620,-9.499
1.621,-9.499
1.632,-9.499
1.712,-9.501
1.793,-9.502
1.873,-9.504
1.954,-9.505
2.035,-9.507
2.115,-9.508
2.196,-9.509
2.277,-9.511
2.357,-9.512
2.438,-9.514
2.519,-9.515
2.599,-9.517
2.680,-9.518
2.761,-9.520
2.841,-9.521
2.922,-9.522
3.003,-9.524
3.083,-9.525
3.164,-9.527
3.245,-9.528
3.325,-9.530
3.357,-9.530
3.359,-9.530
3.361,-9.530
3.364,-9.530
3.367,-9.530
3.371,-9.530
3.375,-9.530
3.379,-9.530
3.382,-9.530
3.385,-9.530
3.388,-9.530
3.390,-9.530
3.392,-9.530
3.473,-9.526
3.553,-9.522
3.634,-9.518
3.715,-9.514
3.795,-9.510
3.876,-9.507
3.957,-9.503
4.037,-9.499
4.118,-9.495
4.199,-9.491
4.279,-9.487
4.360,-9.484
4.440,-9.480
4.521,-9.476
4.602,-9.472
4.682,-9.468
4.763,-9.465
4.844,-9.461
4.924,-9.457
4.924,-9.457
4.925,-9.457
4.925,-9.457
4.925,-9.457
4.926,-9.457
4.926,-9.457
4.926,-9.457
4.927,-9.457
4.927,-9.457
4.927,-9.457
4.928,-9.457
4.928,-9.457
4.958,-9.455
5.039,-9.451
5.119,-9.446
5.200,-9.442
5.280,-9.438
5.360,-9.433
5.441,-9.429
5.521,-9.425
5.602,-9.420
5.682,-9.416
5.763,-9.412
5.843,-9.407
5.924,-9.403
6.004,-9.398
6.084,-9.394
6.165,-9.390
6.245,-9.385
6.326,-9.381
6.406,-9.377
6.487,-9.372
6.567,-9.368
6.648,-9.364
6.728,-9.359
6.808,-9.355
6.889,-9.351
6.969,-9.346
7.020,-9.344
7.020,-9.343
7.020,-9.343
7.021,-9.343
7.021,-9.343
7.022,-9.343
7.023,-9.343
7.023,-9.343
7.024,-9.343
7.024,-9.343
7.025,-9.343
7.025,-9.343
7.026,-9.343
7.086,-9.339
7.166,-9.334
7.246,-9.329
7.326,-9.324
7.407,-9.318
7.487,-9.313
7.567,-9.308
7.647,-9.303
7.728,-9.298
7.808,-9.292
7.888,-9.287
7.968,-9.282
8.048,-9.277
8.129,-9.272
8.209,-9.266
8.289,-9.261
8.337,-9.258
8.362,-9.256
8.391,-9.253
8.423,-9.248
8.458,-9.240
8.496,-9.228
8.536,-9.212
8.573,-9.193
8.606,-9.173
8.635,-9.153
8.660,-9.133
8.681,-9.115
8.700,-9.097
8.752,-9.048
8.811,-8.992
8.870,-8.936
8.930,-8.880
8.989,-8.825
9.048,-8.769
9.063,-8.755
9.082,-8.735
9.103,-8.712
9.125,-8.685
9.147,-8.654
9.169,-8.618
9.188,-8.579
9.202,-8.541
9.213,-8.505
9.221,-8.472
9.226,-8.442
9.230,-8.416
9.235,-8.372
9.244,-8.291
9.253,-8.210
9.263,-8.129
9.272,-8.048
9.281,-7.967
9.290,-7.886
9.300,-7.805
9.300,-7.803
9.300,-7.799
9.301,-7.795
9.301,-7.791
9.302,-7.786
9.302,-7.781
9.302,-7.775
9.303,-7.770
9.303,-7.765
9.303,-7.760
9.303,-7.757
9.303,-7.753
9.304,-7.721
9.305,-7.641
9.307,-7.560
9.308,-7.480
9.310,-7.399
9.311,-7.319
9.313,-7.239
9.314,-7.158
9.316,-7.078
9.317,-6.997
9.319,-6.917
9.320,-6.836
9.322,-6.756
9.323,-6.675
9.325,-6.595
9.326,-6.514
9.328,-6.434
9.329,-6.353
9.331,-6.273
9.332,-6.192
9.333,-6.112
9.335,-6.031
9.336,-5.951
9.338,-5.871
9.339,-5.800
9.339,-5.799
9.339,-5.799
9.339,-5.798
9.339,-5.796
9.339,-5.795
9.339,-5.794
9.339,-5.792
9.339,-5.791
9.339,-5.790
9.339,-5.789
9.339,-5.788
9.339,-5.787
9.339,-5.747
9.339,-5.666
9.338,-5.586
9.338,-5.506
9.338,-5.425
9.337,-5.345
9.337,-5.264
9.336,-5.184
9.336,-5.104
9.336,-5.023
9.335,-4.943
9.335,-4.863
9.334,-4.782
9.334,-4.702
9.334,-4.621
9.333,-4.541
9.333,-4.461
9.332,-4.380
9.332,-4.300
9.331,-4.219
9.331,-4.139
9.331,-4.059
9.330,-3.978
9.330,-3.898
9.329,-3.817
9.329,-3.737
9.329,-3.657
9.328,-3.576
9.328,-3.496
9.327,-3.416
9.327,-3.335
9.327,-3.255
9.327,-3.234
9.327,-3.233
9.327,-3.233
9.327,-3.232
9.327,-3.230
9.327,-3.229
9.327,-3.228
9.327,-3.226
9.327,-3.225
9.327,-3.224
9.327,-3.223
9.327,-3.222
9.327,-3.212
9.328,-3.131
9.330,-3.051
9.331,-2.971
9.333,-2.890
9.334,-2.810
9.336,-2.729
9.337,-2.649
9.338,-2.569
9.340,-2.488
9.341,-2.408
9.343,-2.328
9.344,-2.247
9.346,-2.167
9.347,-2.086
9.349,-2.006
9.350,-1.926
9.351,-1.845
9.353,-1.765
9.354,-1.685
9.356,-1.604
9.357,-1.524
9.359,-1.443
9.360,-1.363
9.362,-1.283
9.363,-1.202
9.364,-1.122
9.366,-1.041
9.367,-0.961
9.369,-0.881
9.370,-0.800
9.372,-0.720
9.372,-0.720
9.372,-0.719
9.372,-0.719
9.372,-0.719
9.372,-0.718
9.372,-0.718
9.372,-0.717
9.372,-0.717
9.372,-0.716
9.372,-0.716
9.372,-0.716
9.372,-0.715
9.373,-0.685
9.375,-0.604
9.377,-0.524
9.379,-0.443
9.381,-0.363
9.383,-0.282
9.385,-0.202
9.387,-0.121
9.389,-0.041
9.392,0.040
9.394,0.121
9.396,0.201
9.398,0.282
9.400,0.362
9.402,0.443
9.404,0.523
9.406,0.604
9.409,0.684
9.411,0.765
9.413,0.845
9.415,0.926
9.417,1.007
9.419,1.087
9.421,1.168
9.423,1.248
9.425,1.299
9.425,1.299
9.425,1.299
9.425,1.300
9.425,1.300
9.425,1.301
9.425,1.301
9.425,1.302
9.425,1.302
9.425,1.303
9.425,1.303
9.425,1.304
9.425,1.304
9.426,1.364
9.427,1.444
9.429,1.525
9.430,1.605
9.431,1.685
9.433,1.766
9.434,1.846
9.435,1.926
9.437,2.006
9.438,2.087
9.440,2.167
9.441,2.247
9.442,2.328
9.444,2.408
9.445,2.488
9.446,2.568
9.448,2.649
9.449,2.729
9.450,2.809
9.452,2.890
9.453,2.970
9.453,2.972
9.453,2.974
9.453,2.978
9.453,2.981
9.453,2.985
9.453,2.989
9.453,2.994
9.453,2.998
9.453,3.002
9.453,3.005
9.452,3.008
9.452,3.011
9.450,3.042
9.446,3.123
9.441,3.203
9.436,3.283
9.432,3.363
9.427,3.444
9.422,3.524
9.418,3.604
9.413,3.684
9.408,3.765
9.404,3.845
9.399,3.925
9.394,4.006
9.389,4.086
9.385,4.166
9.380,4.246
9.375,4.327
9.371,4.407
9.366,4.487
9.361,4.568
9.357,4.648
9.352,4.728
9.347,4.808
9.343,4.889
9.338,4.969
9.333,5.049
9.328,5.130
9.324,5.210
9.319,5.290
9.315,5.360
9.315,5.361
9.315,5.363
9.315,5.364
9.315,5.366
9.315,5.368
9.314,5.370
9.314,5.373
9.314,5.375
9.314,5.377
9.314,5.378
9.314,5.380
9.314,5.381
9.313,5.422
9.312,5.502
9.310,5.583
9.308,5.663
9.307,5.743
9.305,5.824
9.304,5.904
9.302,5.985
9.300,6.065
9.299,6.145
9.297,6.226
9.295,6.306
9.294,6.386
9.292,6.467
9.291,6.547
9.289,6.627
9.287,6.708
9.286,6.788
9.284,6.869
9.282,6.949
9.281,7.029
9.279,7.110
9.278,7.190
9.276,7.270
9.274,7.351
9.273,7.431
9.271,7.511
9.270,7.592
9.268,7.672
9.266,7.753
9.265,7.833
9.263,7.913
9.261,7.994
9.260,8.074
9.258,8.154
9.258,8.175
9.258,8.177
9.258,8.179
9.258,8.181
9.258,8.183
9.257,8.185
9.257,8.188
9.257,8.190
9.257,8.193
9.257,8.195
9.257,8.196
9.257,8.198
9.256,8.210
9.251,8.293
9.245,8.377
9.240,8.461
9.238,8.488
9.236,8.511
9.234,8.537
9.231,8.564
9.227,8.593
9.221,8.624
9.213,8.655
9.204,8.687
9.192,8.719
9.179,8.752
9.162,8.784
9.142,8.817
9.119,8.849
9.095,8.878
9.069,8.905
9.042,8.929
9.014,8.950
8.986,8.970
8.958,8.987
8.931,9.002
8.904,9.015
8.878,9.027
8.853,9.037
8.830,9.046
8.809,9.054
8.746,9.078
8.668,9.107
8.590,9.135
8.512,9.164
8.434,9.193
8.431,9.194
8.426,9.196
8.420,9.198
8.413,9.201
8.406,9.203
8.398,9.205
8.389,9.208
8.381,9.210
8.374,9.212
8.367,9.213
8.362,9.215
8.357,9.216
8.323,9.223
8.240,9.240
8.228,9.243
8.224,9.244
8.220,9.244
8.215,9.245
8.210,9.246
8.204,9.247
8.197,9.248
8.192,9.249
8.186,9.250
8.181,9.250
8.177,9.251
8.173,9.251
8.151,9.253
8.070,9.262
7.989,9.270
7.909,9.278
7.828,9.286
7.747,9.294
7.667,9.302
7.586,9.310
7.535,9.315
7.531,9.316
7.526,9.316
7.521,9.317
7.515,9.317
7.508,9.318
7.501,9.318
7.494,9.318
7.487,9.318
7.481,9.318
7.476,9.318
7.471,9.318
7.467,9.318
7.406,9.317
7.326,9.315
7.246,9.313
7.165,9.311
7.085,9.310
7.004,9.308
6.924,9.306
6.844,9.304
6.763,9.302
6.683,9.301
6.603,9.299
6.522,9.297
6.442,9.295
6.361,9.294
6.281,9.292
6.201,9.290
6.120,9.288
6.040,9.286
5.960,9.285
5.879,9.283
5.799,9.281
5.777,9.281
5.775,9.280
5.772,9.280
5.769,9.280
5.765,9.280
5.761,9.280
5.757,9.280
5.753,9.281
5.749,9.281
5.745,9.281
5.742,9.281
5.740,9.281
5.728,9.282
5.648,9.286
5.568,9.290
5.487,9.294
5.407,9.298
5.327,9.302
5.247,9.306
5.166,9.310
5.086,9.314
5.006,9.318
4.926,9.322
4.846,9.326
4.765,9.330
4.685,9.334
4.605,9.338
4.525,9.342
4.445,9.346
4.364,9.350
4.284,9.354
4.204,9.358
4.124,9.362
4.043,9.367
3.963,9.371
3.883,9.375
3.803,9.379
3.723,9.383
3.642,9.387
3.562,9.391
3.482,9.395
3.402,9.399
3.322,9.403
3.251,9.406
3.249,9.407
3.247,9.407
3.244,9.407
3.240,9.407
3.237,9.407
3.232,9.407
3.228,9.407
3.224,9.407
3.221,9.407
3.218,9.407
3.215,9.407
3.212,9.407
3.171,9.406
3.091,9.405
3.010,9.403
2.930,9.401
2.850,9.400
2.769,9.398
2.689,9.396
2.608,9.395
2.528,9.393
2.448,9.391
2.367,9.390
2.287,9.388
2.206,9.386
2.126,9.385
2.046,9.383
1.965,9.381
1.885,9.380
1.804,9.378
1.724,9.376
1.643,9.375
1.563,9.373
1.483,9.371
1.462,9.371
1.460,9.371
1.458,9.371
1.456,9.371
1.453,9.371
1.450,9.371
1.447,9.371
1.444,9.371
1.442,9.371
1.439,9.371
1.437,9.371
1.435,9.371
1.424,9.371
1.343,9.374
1.262,9.376
1.182,9.378
1.101,9.381
1.020,9.383
0.939,9.386
0.859,9.388
0.778,9.391
0.697,9.393
0.616,9.395
0.536,9.398
0.455,9.400
0.374,9.403
0.293,9.405
0.212,9.407
0.132,9.410
0.051,9.412
0.000,9.414
-0.001,9.414
-0.001,9.414
-0.002,9.414
-0.004,9.414
-0.005,9.414
-0.006,9.414
-0.008,9.414
-0.009,9.414
-0.010,9.414
-0.011,9.414
-0.012,9.414
-0.013,9.414
-0.073,9.414
-0.153,9.415
-0.234,9.415
-0.314,9.416
-0.394,9.416
-0.474,9.417
-0.555,9.417
-0.635,9.418
-0.715,9.418
-0.795,9.419
-0.875,9.419
-0.956,9.420
-1.036,9.420
-1.116,9.421
-1.196,9.421
-1.277,9.422
-1.357,9.422
-1.437,9.423
-1.517,9.423
-1.598,9.424
-1.678,9.424
-1.758,9.425
-1.838,9.425
-1.918,9.425
-1.999,9.426
-2.079,9.426
-2.159,9.427
-2.239,9.427
-2.320,9.428
-2.400,9.428
-2.480,9.429
-2.540,9.429
-2.541,9.429
-2.542,9.429
-2.543,9.429
-2.544,9.429
-2.546,9.429
-2.547,9.429
-2.549,9.429
-2.550,9.429
-2.551,9.429
-2.552,9.429
-2.553,9.429
-2.554,9.429
-2.605,9.428
-2.685,9.427
-2.766,9.425
-2.846,9.424
-2.927,9.422
-3.008,9.421
-3.088,9.419
-3.169,9.418
-3.250,9.416
-3.330,9.415
-3.411,9.413
-3.492,9.412
-3.572,9.410
-3.653,9.409
-3.733,9.407
-3.814,9.405
-3.895,9.404
-3.975,9.402
-4.056,9.401
-4.137,9.399
-4.207,9.398
-4.208,9.398
-4.210,9.398
-4.211,9.398
-4.213,9.398
-4.215,9.398
-4.217,9.398
-4.220,9.398
-4.222,9.398
-4.224,9.398
-4.226,9.398
-4.227,9.398
-4.228,9.398
-4.269,9.399
-4.349,9.401
-4.429,9.402
-4.510,9.404
-4.590,9.405
-4.670,9.407
-4.750,9.408
-4.830,9.410
-4.911,9.412
-4.991,9.413
-5.071,9.415
-5.151,9.416
-5.232,9.418
-5.312,9.420
-5.392,9.421
-5.472,9.423
-5.552,9.424
-5.633,9.426
-5.713,9.427
-5.793,9.429
-5.873,9.431
-5.953,9.432
-6.034,9.434
-6.114,9.435
-6.194,9.437
-6.274,9.439
-6.355,9.440
-6.435,9.442
-6.495,9.443
-6.495,9.443
-6.495,9.443
-6.495,9.443
-6.495,9.443
-6.495,9.443
-6.495,9.443
-6.495,9.443
-6.496,9.443
-6.496,9.443
-6.496,9.443
-6.496,9.443
-6.496,9.443
-6.546,9.444
-6.627,9.445
-6.708,9.447
-6.789,9.448
-6.870,9.450
-6.950,9.451
-7.031,9.453
-7.112,9.454
-7.193,9.456
-7.274,9.457
-7.354,9.459
-7.435,9.460
-7.516,9.462
-7.597,9.463
-7.678,9.465
-7.714,9.465
-7.729,9.465
-7.746,9.465
-7.766,9.464
-7.787,9.462
-7.811,9.459
-7.836,9.454
-7.861,9.449
-7.883,9.442
-7.902,9.436
-7.919,9.429
-7.934,9.423
-7.946,9.418
-8.021,9.386
-8.095,9.354
-8.169,9.322
-8.243,9.290
-8.317,9.258
-8.392,9.226
-8.466,9.194
-8.540,9.162
-8.614,9.130
-8.688,9.097
-8.763,9.065
-8.782,9.057
-8.808,9.045
-8.837,9.029
-8.869,9.010
-8.902,8.987
-8.935,8.959
-8.968,8.927
-8.995,8.894
-9.018,8.862
-9.037,8.831
-9.052,8.803
-9.064,8.778
-9.083,8.737
-9.116,8.664
-9.150,8.591
-9.184,8.518
-9.217,8.445
-9.251,8.372
-9.284,8.299
-9.318,8.226
-9.351,8.153
-9.385,8.080
-9.419,8.007
-9.452,7.934
-9.486,7.861
-9.519,7.788
-9.553,7.715
-9.587,7.642
-9.620,7.569
-9.654,7.496
-9.687,7.423
-9.721,7.350
-9.754,7.277
-9.788,7.204
-9.809,7.157
-9.811,7.153
-9.813,7.149
-9.816,7.143
-9.818,7.137
-9.821,7.130
-9.824,7.123
-9.827,7.115
-9.829,7.108
-9.831,7.102
-9.833,7.097
-9.835,7.092
-9.836,7.088
-9.854,7.029
-9.877,6.952
-9.901,6.874
-9.924,6.797
-9.947,6.720
-9.971,6.643
-9.994,6.566
-10.018,6.489
-10.041,6.412
-10.064,6.335
-10.088,6.257
-10.111,6.180
-10.135,6.103
-10.158,6.026
-10.182,5.949
-10.205,5.872
-10.228,5.795
-10.252,5.718
-10.275,5.640
-10.299,5.563
-10.322,5.486
-10.345,5.409
-10.369,5.332
-10.376,5.307
-10.379,5.298
-10.382,5.286
-10.386,5.273
-10.389,5.259
-10.392,5.243
-10.395,5.225
-10.396,5.208
-10.398,5.193
-10.399,5.179
-10.399,5.167
-10.399,5.157
-10.399,5.139
-10.399,5.058
-10.400,4.977
-10.400,4.896
-10.400,4.815
-10.400,4.734
-10.400,4.654
-10.400,4.573
-10.401,4.492
-10.401,4.411
-10.401,4.330
-10.401,4.249
-10.401,4.168
-10.401,4.087
-10.402,4.006
-10.402,3.926
-10.402,3.845
-10.402,3.830
-10.402,3.822
-10.402,3.813
-10.403,3.802
-10.403,3.791
-10.405,3.778
-10.406,3.765
-10.408,3.753
-10.410,3.741
-10.412,3.731
-10.413,3.722
-10.415,3.714
-10.421,3.690
-10.439,3.612
-10.457,3.533
-10.474,3.455
-10.492,3.377
-10.510,3.298
-10.528,3.220
-10.546,3.142
-10.564,3.063
-10.582,2.985
-10.600,2.907
-10.618,2.828
-10.636,2.750
-10.654,2.672
-10.672,2.593
-10.690,2.515
-10.708,2.437
-10.726,2.358
-10.743,2.280
-10.761,2.202
-10.779,2.123
-10.797,2.045
-10.815,1.967
-10.833,1.888
-10.851,1.810
-10.869,1.732
-10.887,1.653
-10.905,1.575
-10.923,1.497
-10.938,1.428
-10.939,1.428
-10.939,1.427
-10.939,1.427
-10.939,1.426
-10.939,1.425
-10.939,1.425
-10.940,1.424
-10.940,1.423
-10.940,1.422
-10.940,1.422
-10.940,1.421
-10.940,1.421
-10.950,1.381
-10.969,1.303
-10.988,1.225
-11.007,1.147
-11.026,1.069
-11.045,0.991
-11.064,0.913
-11.083,0.835
-11.102,0.757
-11.121,0.679
-11.140,0.601
-11.159,0.523
-11.178,0.445
-11.197,0.367
-11.216,0.289
-11.235,0.211
-11.254,0.133
-11.273,0.055
-11.292,-0.024
-11.311,-0.102
-11.330,-0.180
-11.349,-0.258
-11.368,-0.336
-11.387,-0.414
-11.406,-0.492
-11.425,-0.570
-11.444,-0.648
-11.463,-0.726
-11.482,-0.804
-11.501,-0.882
-11.520,-0.960
-11.521,-0.961
-11.521,-0.963
-11.521,-0.964
-11.522,-0.966
-11.522,-0.969
-11.523,-0.971
-11.524,-0.973
-11.524,-0.976
-11.525,-0.978
-11.525,-0.980
-11.526,-0.981
-11.526,-0.983
-11.535,-1.012
-11.557,-1.089
-11.579,-1.166
-11.602,-1.244
-11.624,-1.321
-11.646,-1.398
-11.669,-1.475
-11.691,-1.552
-11.713,-1.629
-11.736,-1.706
-11.758,-1.783
-11.780,-1.860
-11.802,-1.937
-11.825,-2.014
-11.847,-2.091
-11.869,-2.168
-11.892,-2.245
-11.914,-2.323
-11.936,-2.400
-11.959,-2.477
-11.981,-2.554
-12.003,-2.631
-12.025,-2.708
-12.048,-2.785
-12.070,-2.862
-12.092,-2.939
-12.115,-3.016
-12.137,-3.093
-12.145,-3.122
-12.145,-3.122
-12.145,-3.122
-12.145,-3.122
-12.145,-3.122
-12.145,-3.122
-12.145,-3.122
-12.145,-3.122
-12.145,-3.122
-12.145,-3.122
-12.145,-3.122
-12.145,-3.122
-12.145,-3.122
-12.168,-3.200
-12.190,-3.277
-12.213,-3.355
-12.235,-3.432
-12.257,-3.510
-12.280,-3.587
-12.302,-3.664
-12.325,-3.742
-12.347,-3.819
-12.369,-3.897
-12.392,-3.974
-12.414,-4.052
-12.437,-4.129
-12.459,-4.207
-12.481,-4.284
-12.504,-4.362
-12.526,-4.439
-12.549,-4.517
-12.571,-4.594
-12.593,-4.672
-12.596,-4.681
-12.596,-4.682
-12.596,-4.682
-12.596,-4.682
-12.597,-4.682
-12.597,-4.683
-12.597,-4.683
-12.597,-4.683
-12.597,-4.684
-12.597,-4.684
-12.597,-4.684
-12.597,-4.684
-12.603,-4.704
-12.625,-4.781
-12.646,-4.859
-12.668,-4.936
-12.690,-5.014
-12.712,-5.091
-12.734,-5.169
-12.756,-5.247
-12.778,-5.324
-12.800,-5.402
-12.822,-5.479
-12.844,-5.557
-12.866,-5.634
-12.888,-5.712
-12.910,-5.789
-12.932,-5.867
-12.953,-5.944
-12.975,-6.022
-12.997,-6.099
-13.019,-6.177
-13.028,-6.207
-13.028,-6.209
-13.029,-6.212
-13.030,-6.215
-13.031,-6.218
-13.032,-6.221
-13.033,-6.225
-13.033,-6.229
-13.034,-6.233
-13.035,-6.236
-13.036,-6.238
-13.036,-6.241
-13.037,-6.243
-13.053,-6.322
-13.070,-6.400
-13.086,-6.479
-13.103,-6.558
-13.120,-6.637
-13.136,-6.716
-13.153,-6.795
-13.170,-6.873
-13.186,-6.952
-13.203,-7.031
-13.220,-7.110
-13.220,-7.110
-13.220,-7.110
-13.220,-7.110
-13.220,-7.110
-13.220,-7.110
-13.220,-7.110
-13.220,-7.110
-13.220,-7.110
-13.220,-7.110
-13.220,-7.110
-13.220,-7.110
-13.220,-7.110
-13.226,-7.140
-13.243,-7.218
-13.259,-7.297
-13.276,-7.376
-13.293,-7.454
-13.309,-7.533
-13.326,-7.611
-13.343,-7.690
-13.359,-7.768
-13.376,-7.847
-13.393,-7.925
-13.409,-8.004
-13.426,-8.082
-13.443,-8.161
-13.459,-8.239
-13.476,-8.318
-13.493,-8.397
-13.509,-8.475
-13.526,-8.554
-13.543,-8.632
-13.559,-8.711
-13.576,-8.789
-13.593,-8.868
-13.609,-8.946
-13.609,-8.947
-13.609,-8.947
-13.610,-8.948
-13.610,-8.949
-13.610,-8.950
-13.610,-8.951
-13.610,-8.952
-13.611,-8.953
-13.611,-8.954
-13.611,-8.954
-13.611,-8.955
-13.611,-8.956
-13.617,-8.986
-13.632,-9.065
-13.648,-9.144
-13.663,-9.223
-13.678,-9.302
-13.694,-9.381
-13.709,-9.459
-13.724,-9.538
-13.740,-9.617
-13.755,-9.696
-13.770,-9.775
-13.786,-9.854
-13.801,-9.933
-13.816,-10.012
-13.832,-10.091
-13.847,-10.170
-13.862,-10.249
-13.878,-10.328
-13.893,-10.407
-13.908,-10.486
-13.924,-10.565
-13.939,-10.644
-13.954,-10.723
-13.969,-10.802
-13.975,-10.833
-13.976,-10.835
-13.976,-10.837
-13.977,-10.840
-13.977,-10.843
-13.978,-10.846
-13.979,-10.850
-13.980,-10.853
-13.980,-10.856
-13.981,-10.859
-13.982,-10.861
-13.982,-10.864
-13.983,-10.865
-14.003,-10.944
-14.023,-11.022
-14.043,-11.100
-14.064,-11.179
-14.084,-11.257
-14.104,-11.335
-14.124,-11.414
-14.145,-11.492
-14.165,-11.571
-14.185,-11.649
-14.205,-11.727
-14.205,-11.728
-14.205,-11.728
-14.205,-11.729
-14.206,-11.729
-14.206,-11.730
-14.206,-11.730
-14.206,-11.731
-14.206,-11.732
-14.206,-11.732
-14.207,-11.733
-14.207,-11.733
-14.207,-11.734
-14.214,-11.763
-14.233,-11.841
-14.252,-11.919
-14.271,-11.997
-14.291,-12.075
-14.310,-12.153
-14.329,-12.231
-14.348,-12.309
-14.367,-12.387
-14.386,-12.465
-14.405,-12.543
-14.424,-12.621
-14.444,-12.700
-14.463,-12.778
-14.482,-12.856
-14.501,-12.934
-14.520,-13.012
-14.539,-13.090
-14.558,-13.168
-14.577,-13.246
-14.597,-13.324
-14.609,-13.373
-14.609,-13.373
-14.609,-13.373
-14.609,-13.373
-14.609,-13.374
-14.609,-13.374
-14.609,-13.374
-14.609,-13.375
-14.609,-13.375
-14.609,-13.376
-14.609,-13.376
-14.609,-13.376
-14.609,-13.376
-14.623,-13.435
-14.642,-13.513
-14.661,-13.592
-14.679,-13.670
-14.698,-13.748
-14.716,-13.826
-14.735,-13.905
-14.753,-13.983
-14.772,-14.061
-14.791,-14.139
-14.809,-14.218
-14.828,-14.296
-14.846,-14.374
-14.865,-14.452
-14.883,-14.531
-14.902,-14.609
-14.921,-14.687
-14.939,-14.765
-14.958,-14.843


==> pics/spiral/dubins.csv <==
x,y
0.041,-0.046
0.086,-0.115
0.120,-0.190
0.148,-0.266
0.175,-0.341
0.203,-0.416
0.231,-0.492
0.259,-0.567
0.287,-0.643
0.315,-0.718
0.343,-0.793
0.371,-0.869
0.399,-0.944
0.427,-1.020
0.455,-1.095
0.483,-1.171
0.511,-1.246
0.538,-1.321
0.566,-1.397
0.594,-1.472
0.622,-1.548
0.654,-1.623
0.689,-1.686
0.719,-1.762
0.737,-1.842
0.743,-1.923
0.749,-2.004
0.755,-2.084
0.761,-2.165
0.766,-2.245
0.772,-2.326
0.778,-2.406
0.783,-2.487
0.790,-2.567
0.807,-2.646
0.836,-2.720
0.869,-2.784
0.897,-2.864
0.912,-2.946
0.923,-3.026
0.933,-3.106
0.944,-3.186
0.955,-3.266
0.965,-3.346
0.976,-3.426
0.987,-3.506
0.998,-3.586
1.018,-3.664
1.051,-3.738
1.095,-3.806
1.147,-3.865
1.202,-3.924
1.257,-3.983
1.311,-4.043
1.366,-4.102
1.421,-4.162
1.476,-4.221
1.531,-4.281
1.586,-4.340
1.641,-4.399
1.698,-4.456
1.763,-4.503
1.825,-4.535
1.900,-4.567
1.974,-4.599
2.049,-4.630
2.123,-4.662
2.197,-4.694
2.271,-4.726
2.346,-4.758
2.420,-4.789
2.494,-4.821
2.569,-4.853
2.643,-4.885
2.717,-4.917
2.791,-4.948
2.872,-4.977
2.949,-4.997
3.026,-5.021
3.102,-5.046
3.179,-5.070
3.256,-5.095
3.332,-5.119
3.409,-5.144
3.486,-5.168
3.562,-5.192
3.639,-5.217
3.716,-5.241
3.792,-5.266
3.869,-5.290
3.946,-5.314
4.025,-5.334
4.098,-5.341
4.180,-5.338
4.261,-5.335
4.342,-5.331
4.423,-5.327
4.504,-5.323
4.585,-5.320
4.666,-5.316
4.747,-5.312
4.827,-5.306
4.905,-5.288
4.979,-5.258
5.047,-5.217
5.108,-5.165
5.160,-5.104
5.201,-5.035
5.228,-4.970
5.248,-4.892
5.255,-4.812
5.260,-4.732
5.265,-4.651
5.270,-4.571
5.275,-4.491
5.280,-4.410
5.285,-4.330
5.290,-4.250
5.295,-4.170
5.300,-4.089
5.304,-4.009
5.309,-3.929
5.314,-3.849
5.319,-3.768
5.324,-3.688
5.329,-3.608
5.334,-3.527
5.339,-3.447
5.344,-3.366
5.360,-3.284
5.374,-3.213
5.379,-3.131
5.383,-3.051
5.386,-2.970
5.390,-2.890
5.394,-2.809
5.397,-2.728
5.401,-2.648
5.404,-2.567
5.408,-2.487
5.411,-2.406
5.415,-2.325
5.418,-2.245
5.422,-2.164
5.425,-2.084
5.429,-2.003
5.432,-1.922
5.436,-1.842
5.439,-1.761
5.446,-1.690
5.466,-1.609
5.498,-1.533
5.540,-1.464
5.582,-1.395
5.625,-1.326
5.667,-1.257
5.709,-1.188
5.752,-1.120
5.794,-1.051
5.836,-0.982
5.879,-0.913
5.921,-0.845
5.963,-0.776
6.006,-0.707
6.048,-0.638
6.090,-0.569
6.127,-0.498
6.152,-0.421
6.164,-0.341
6.162,-0.260
6.148,-0.181
6.135,-0.112
6.133,-0.032
6.143,0.048
6.165,0.125
6.195,0.200
6.226,0.275
6.256,0.350
6.287,0.425
6.317,0.500
6.348,0.575
6.377,0.651
6.397,0.730
6.403,0.801
6.398,0.881
6.380,0.960
6.355,1.036
6.329,1.113
6.303,1.189
6.277,1.265
6.252,1.341
6.226,1.417
6.200,1.493
6.175,1.569
6.149,1.646
6.123,1.722
6.097,1.798
6.072,1.874
6.046,1.950
6.020,2.026
5.994,2.102
5.969,2.179
5.943,2.255
5.917,2.331
5.892,2.407
5.866,2.483
5.837,2.561
5.801,2.626
5.760,2.701
5.733,2.781
5.712,2.859
5.692,2.936
5.671,3.014
5.650,3.092
5.630,3.170
5.609,3.247
5.588,3.325
5.567,3.403
5.547,3.481
5.526,3.558
5.505,3.636
5.484,3.714
5.464,3.792
5.443,3.869
5.422,3.947
5.402,4.025
5.381,4.102
5.360,4.180
5.339,4.258
5.319,4.336
5.298,4.413
5.275,4.496
5.245,4.564
5.202,4.633
5.150,4.695
5.096,4.755
5.043,4.815
4.990,4.875
4.937,4.935
4.883,4.996
4.830,5.056
4.777,5.116
4.723,5.176
4.670,5.236
4.617,5.296
4.564,5.356
4.510,5.417
4.457,5.477
4.404,5.537
4.351,5.597
4.297,5.657
4.248,5.721
4.209,5.792
4.180,5.856
4.137,5.923
4.085,5.984
4.023,6.034
3.954,6.075
3.880,6.104
3.801,6.120
3.722,6.124
3.641,6.119
3.561,6.113
3.481,6.108
3.400,6.102
3.320,6.097
3.240,6.091
3.159,6.085
3.079,6.080
2.999,6.074
2.918,6.068
2.838,6.063
2.757,6.057
2.677,6.051
2.597,6.046
2.516,6.042
2.434,6.049
2.355,6.070
2.290,6.099
2.213,6.131
2.131,6.150
2.051,6.159
1.971,6.168
1.891,6.176
1.811,6.185
1.731,6.193
1.651,6.202
1.571,6.210
1.491,6.219
1.411,6.227
1.331,6.236
1.251,6.244
1.171,6.253
1.091,6.261
1.011,6.270
0.931,6.278
0.851,6.287
0.771,6.295
0.691,6.304
0.611,6.312
0.531,6.321
0.451,6.329
0.371,6.338
0.291,6.346
0.211,6.355
0.131,6.363
0.051,6.372
-0.029,6.380
-0.109,6.388
-0.189,6.397
-0.270,6.400
-0.352,6.391
-0.423,6.376
-0.503,6.367
-0.583,6.357
-0.663,6.348
-0.742,6.339
-0.822,6.329
-0.902,6.320
-0.981,6.311
-1.061,6.301
-1.141,6.292
-1.220,6.283
-1.300,6.274
-1.380,6.264
-1.459,6.255
-1.539,6.246
-1.619,6.236
-1.698,6.227
-1.778,6.218
-1.858,6.208
-1.937,6.199
-2.017,6.190
-2.097,6.180
-2.176,6.171
-2.256,6.162
-2.336,6.152
-2.415,6.143
-2.495,6.134
-2.575,6.124
-2.654,6.115
-2.734,6.106
-2.815,6.101
-2.886,6.108
-2.967,6.112
-3.048,6.102
-3.127,6.080
-3.201,6.046
-3.273,6.010
-3.345,5.974
-3.417,5.938
-3.489,5.902
-3.561,5.866
-3.633,5.829
-3.705,5.793
-3.777,5.757
-3.849,5.721
-3.921,5.685
-3.993,5.649
-4.065,5.613
-4.138,5.577
-4.210,5.541
-4.282,5.505
-4.355,5.467
-4.417,5.425
-4.489,5.380
-4.560,5.340
-4.631,5.301
-4.702,5.261
-4.773,5.222
-4.844,5.182
-4.915,5.143
-4.986,5.103
-5.057,5.064
-5.128,5.024
-5.198,4.983
-5.262,4.933
-5.316,4.874
-5.360,4.806
-5.393,4.732
-5.413,4.654
-5.421,4.573
-5.415,4.493
-5.397,4.414
-5.366,4.339
-5.338,4.275
-5.318,4.197
-5.310,4.118
-5.316,4.038
-5.334,3.960
-5.364,3.886
-5.405,3.818
-5.452,3.753
-5.500,3.688
-5.547,3.623
-5.594,3.558
-5.641,3.493
-5.688,3.428
-5.735,3.363
-5.782,3.298
-5.829,3.233
-5.876,3.168
-5.923,3.103
-5.970,3.038
-6.017,2.973
-6.064,2.908
-6.112,2.843
-6.159,2.778
-6.206,2.713
-6.253,2.648
-6.300,2.583
-6.347,2.518
-6.392,2.451
-6.426,2.379
-6.449,2.302
-6.459,2.223
-6.456,2.143
-6.453,2.066
-6.461,1.983
-6.470,1.901
-6.478,1.820
-6.487,1.738
-6.495,1.657
-6.499,1.576
-6.490,1.497
-6.468,1.419
-6.434,1.347
-6.389,1.280
-6.333,1.222
-6.269,1.174
-6.199,1.136
-6.123,1.110
-6.044,1.096
-5.973,1.092
-5.894,1.076
-5.819,1.049
-5.748,1.009
-5.685,0.959
-5.631,0.899
-5.588,0.832
-5.555,0.758
-5.535,0.680
-5.526,0.599
-5.519,0.519
-5.512,0.438
-5.504,0.357
-5.497,0.276
-5.490,0.196
-5.482,0.115
-5.475,0.034
-5.468,-0.047
-5.460,-0.128
-5.453,-0.208
-5.446,-0.289
-5.445,-0.369
-5.457,-0.448
-5.481,-0.524
-5.517,-0.596
-5.565,-0.660
-5.621,-0.717
-5.686,-0.763
-5.758,-0.799
-5.835,-0.822
-5.914,-0.833
-5.984,-0.836
-6.063,-0.849
-6.139,-0.874
-6.210,-0.911
-6.275,-0.959
-6.330,-1.017
-6.376,-1.083
-6.411,-1.155
-6.433,-1.232
-6.445,-1.311
-6.455,-1.391
-6.465,-1.471
-6.475,-1.550
-6.486,-1.630
-6.496,-1.710
-6.506,-1.789
-6.516,-1.869
-6.526,-1.948
-6.536,-2.028
-6.546,-2.108
-6.556,-2.187
-6.566,-2.267
-6.576,-2.347
-6.587,-2.426
-6.597,-2.506
-6.607,-2.586
-6.617,-2.666
-6.619,-2.748
-6.607,-2.829
-6.596,-2.903
-6.596,-2.987
-6.598,-3.067
-6.601,-3.148
-6.604,-3.228
-6.606,-3.308
-6.609,-3.389
-6.611,-3.469
-6.614,-3.549
-6.617,-3.630
-6.619,-3.710
-6.622,-3.790
-6.624,-3.871
-6.627,-3.951
-6.630,-4.031
-6.632,-4.112
-6.635,-4.192
-6.637,-4.272
-6.640,-4.353
-6.642,-4.433
-6.645,-4.513
-6.648,-4.594
-6.650,-4.674
-6.653,-4.754
-6.655,-4.835
-6.658,-4.915
-6.661,-4.995
-6.663,-5.076
-6.666,-5.156
-6.668,-5.236
-6.671,-5.317
-6.674,-5.397
-6.670,-5.478
-6.653,-5.557
-6.623,-5.632
-6.590,-5.694
-6.559,-5.768
-6.540,-5.847
-6.535,-5.927
-6.539,-6.007
-6.545,-6.087
-6.551,-6.168
-6.556,-6.248
-6.562,-6.328
-6.567,-6.408
-6.573,-6.488
-6.579,-6.568
-6.584,-6.648
-6.590,-6.729
-6.595,-6.809
-6.601,-6.889
-6.607,-6.969
-6.612,-7.049
-6.618,-7.129
-6.623,-7.210
-6.629,-7.290
-6.635,-7.370
-6.640,-7.450
-6.646,-7.530
-6.652,-7.610
-6.657,-7.691
-6.663,-7.771
-6.668,-7.851
-6.674,-7.931
-6.680,-8.011
-6.685,-8.091
-6.691,-8.171
-6.696,-8.252
-6.702,-8.332
-6.708,-8.412
-6.712,-8.494
-6.704,-8.577
-6.682,-8.657
-6.660,-8.726
-6.646,-8.807
-6.646,-8.889
-6.648,-8.970
-6.650,-9.050
-6.652,-9.131
-6.654,-9.211
-6.656,-9.292
-6.658,-9.372
-6.660,-9.453
-6.662,-9.533
-6.664,-9.613
-6.666,-9.694
-6.668,-9.774
-6.670,-9.855
-6.672,-9.935
-6.674,-10.016
-6.676,-10.096
-6.671,-10.177
-6.654,-10.255
-6.624,-10.330
-6.583,-10.399
-6.531,-10.461
-6.470,-10.513
-6.401,-10.555
-6.327,-10.585
-6.249,-10.603
-6.168,-10.609
-6.088,-10.601
-6.010,-10.581
-5.937,-10.548
-5.870,-10.504
-5.810,-10.450
-5.760,-10.387
-5.721,-10.317
-5.693,-10.252
-5.653,-10.182
-5.601,-10.120
-5.541,-10.067
-5.473,-10.025
-5.398,-9.993
-5.320,-9.975
-5.240,-9.969
-5.160,-9.976
-5.080,-9.991
-4.999,-10.006
-4.919,-10.021
-4.838,-10.036
-4.758,-10.051
-4.677,-10.067
-4.597,-10.078
-4.516,-10.077
-4.436,-10.062
-4.359,-10.035
-4.288,-9.996
-4.224,-9.946
-4.169,-9.886
-4.130,-9.827
-4.082,-9.763
-4.025,-9.707
-3.959,-9.661
-3.887,-9.626
-3.810,-9.603
-3.730,-9.593
-3.650,-9.595
-3.572,-9.610
-3.496,-9.638
-3.427,-9.677
-3.362,-9.725
-3.298,-9.774
-3.234,-9.823
-3.171,-9.872
-3.107,-9.921
-3.043,-9.970
-2.979,-10.018
-2.915,-10.067
-2.851,-10.116
-2.787,-10.165
-2.723,-10.214
-2.660,-10.263
-2.596,-10.312
-2.532,-10.360
-2.468,-10.409
-2.404,-10.458
-2.340,-10.507
-2.276,-10.556
-2.212,-10.603
-2.141,-10.641
-2.066,-10.667
-1.987,-10.681
-1.907,-10.682
-1.828,-10.670
-1.751,-10.646
-1.680,-10.610
-1.615,-10.563
-1.559,-10.506
-1.512,-10.441
-1.477,-10.369
-1.453,-10.293
-1.442,-10.214
-1.443,-10.134
-1.455,-10.065
-1.467,-9.986
-1.467,-9.905
-1.454,-9.826
-1.429,-9.750
-1.391,-9.679
-1.343,-9.615
-1.286,-9.560
-1.220,-9.514
-1.147,-9.480
-1.070,-9.457
-0.991,-9.447
-0.911,-9.450
-0.832,-9.466
-0.757,-9.494
-0.687,-9.534
-0.625,-9.584
-0.571,-9.644
-0.527,-9.712
-0.484,-9.788
-0.442,-9.861
-0.392,-9.923
-0.333,-9.977
-0.266,-10.021
-0.193,-10.054
-0.116,-10.074
-0.036,-10.082
0.043,-10.077
0.121,-10.060
0.196,-10.030
0.264,-9.989
0.325,-9.937
0.377,-9.876
0.423,-9.823
0.483,-9.770
0.551,-9.727
0.624,-9.696
0.702,-9.677
0.782,-9.671
0.862,-9.677
0.942,-9.688
1.022,-9.700
1.102,-9.711
1.182,-9.723
1.262,-9.734
1.342,-9.745
1.422,-9.757
1.502,-9.768
1.582,-9.779
1.662,-9.791
1.742,-9.799
1.823,-9.794
1.902,-9.776
1.977,-9.745
2.046,-9.703
2.100,-9.659
2.166,-9.613
2.238,-9.578
2.315,-9.556
2.394,-9.545
2.474,-9.548
2.553,-9.563
2.628,-9.591
2.697,-9.630
2.760,-9.680
2.814,-9.739
2.866,-9.801
2.918,-9.863
2.970,-9.925
3.022,-9.987
3.074,-10.049
3.126,-10.111
3.178,-10.173
3.230,-10.235
3.285,-10.294
3.348,-10.344
3.418,-10.383
3.494,-10.411
3.573,-10.426
3.653,-10.428
3.733,-10.418
3.810,-10.394
3.882,-10.359
3.947,-10.312
4.005,-10.256
4.052,-10.191
4.089,-10.120
4.113,-10.043
4.125,-9.963
4.124,-9.883
4.120,-9.813
4.127,-9.733
4.147,-9.655
4.179,-9.581
4.223,-9.514
4.277,-9.454
4.339,-9.404
4.409,-9.364
4.484,-9.336
4.563,-9.320
4.644,-9.318
4.723,-9.328
4.800,-9.351
4.873,-9.386
4.939,-9.432
4.996,-9.488
5.044,-9.552
5.082,-9.623
5.118,-9.696
5.154,-9.769
5.190,-9.841
5.225,-9.914
5.261,-9.986
5.297,-10.059
5.333,-10.132
5.373,-10.202
5.424,-10.265
5.477,-10.313
5.544,-10.357
5.617,-10.390
5.695,-10.411
5.775,-10.419
5.856,-10.415
5.934,-10.397
6.009,-10.367
6.080,-10.328
6.150,-10.290
6.220,-10.251
6.291,-10.212
6.361,-10.173
6.431,-10.135
6.502,-10.096
6.572,-10.057
6.642,-10.018
6.713,-9.980
6.783,-9.941
6.853,-9.902
6.924,-9.864
6.994,-9.825
7.064,-9.786
7.135,-9.747
7.205,-9.709
7.275,-9.670
7.346,-9.631
7.416,-9.592
7.486,-9.554
7.560,-9.518
7.638,-9.493
7.719,-9.482
7.791,-9.480
7.873,-9.467
7.951,-9.442
8.027,-9.415
8.102,-9.388
8.178,-9.361
8.254,-9.334
8.330,-9.307
8.405,-9.280
8.481,-9.253
8.557,-9.225
8.633,-9.198
8.708,-9.171
8.784,-9.144
8.860,-9.117
8.936,-9.090
9.011,-9.063
9.087,-9.036
9.163,-9.008
9.239,-8.981
9.315,-8.954
9.380,-8.929
9.451,-8.889
9.514,-8.839
9.568,-8.779
9.612,-8.711
9.644,-8.637
9.664,-8.559
9.671,-8.478
9.671,-8.396
9.672,-8.314
9.673,-8.232
9.667,-8.152
9.648,-8.073
9.617,-7.999
9.575,-7.931
9.522,-7.870
9.468,-7.825
9.408,-7.773
9.356,-7.711
9.315,-7.643
9.286,-7.568
9.268,-7.490
9.264,-7.410
9.272,-7.331
9.293,-7.254
9.325,-7.181
9.369,-7.114
9.424,-7.055
9.482,-7.000
9.541,-6.946
9.600,-6.891
9.659,-6.836
9.718,-6.782
9.777,-6.727
9.836,-6.672
9.895,-6.618
9.953,-6.563
10.012,-6.508
10.071,-6.454
10.130,-6.399
10.189,-6.345
10.248,-6.290
10.307,-6.235
10.366,-6.181
10.424,-6.126
10.483,-6.071
10.542,-6.016
10.593,-5.952
10.629,-5.890
10.659,-5.813
10.676,-5.733
10.680,-5.651
10.671,-5.570
10.661,-5.489
10.652,-5.409
10.642,-5.329
10.632,-5.249
10.622,-5.169
10.612,-5.089
10.602,-5.009
10.592,-4.929
10.583,-4.849
10.573,-4.769
10.563,-4.689
10.553,-4.609
10.543,-4.529
10.533,-4.449
10.523,-4.369
10.514,-4.289
10.504,-4.209
10.494,-4.129
10.478,-4.051
10.449,-3.976
10.410,-3.907
10.359,-3.845
10.299,-3.792
10.232,-3.749
10.171,-3.713
10.107,-3.663
10.052,-3.603
10.008,-3.535
9.976,-3.460
9.956,-3.382
9.949,-3.301
9.952,-3.220
9.956,-3.140
9.961,-3.060
9.965,-2.980
9.969,-2.900
9.974,-2.820
9.978,-2.739
9.982,-2.659
9.987,-2.579
9.991,-2.499
9.996,-2.419
10.000,-2.338
10.004,-2.258
10.009,-2.178
10.013,-2.098
10.017,-2.018
10.022,-1.938
10.026,-1.857
10.030,-1.777
10.035,-1.697
10.039,-1.617
10.043,-1.537
10.048,-1.456
10.052,-1.376
10.057,-1.296
10.061,-1.216
10.066,-1.135
10.080,-1.054
10.095,-0.977
10.101,-0.896
10.108,-0.816
10.115,-0.736
10.121,-0.656
10.128,-0.576
10.135,-0.496
10.141,-0.416
10.148,-0.336
10.155,-0.256
10.161,-0.176
10.168,-0.096
10.174,-0.016
10.181,0.064
10.188,0.144
10.194,0.225
10.201,0.305
10.208,0.385
10.214,0.465
10.221,0.545
10.228,0.625
10.234,0.705
10.241,0.785
10.244,0.865
10.234,0.945
10.212,1.023
10.178,1.096
10.138,1.156
10.090,1.221
10.042,1.287
9.995,1.353
9.947,1.419
9.899,1.485
9.852,1.551
9.804,1.617
9.757,1.682
9.709,1.748
9.661,1.814
9.618,1.883
9.586,1.958
9.567,2.037
9.561,2.119
9.568,2.200
9.585,2.270
9.600,2.353
9.608,2.433
9.616,2.513
9.624,2.593
9.632,2.673
9.640,2.753
9.648,2.832
9.657,2.912
9.665,2.992
9.673,3.072
9.681,3.152
9.689,3.232
9.697,3.312
9.705,3.392
9.713,3.471
9.721,3.551
9.729,3.631
9.737,3.711
9.745,3.791
9.753,3.871
9.761,3.951
9.769,4.031
9.778,4.111
9.797,4.189
9.829,4.264
9.873,4.332
9.927,4.393
9.990,4.444
10.060,4.484
10.136,4.512
10.206,4.526
10.285,4.543
10.360,4.572
10.429,4.613
10.491,4.665
10.543,4.726
10.586,4.794
10.616,4.868
10.635,4.947
10.641,5.027
10.633,5.107
10.613,5.185
10.581,5.259
10.537,5.326
10.490,5.391
10.442,5.456
10.394,5.521
10.346,5.586
10.298,5.652
10.250,5.717
10.202,5.782
10.155,5.847
10.107,5.912
10.059,5.977
10.011,6.042
9.963,6.107
9.915,6.172
9.868,6.237
9.820,6.302
9.772,6.367
9.724,6.432
9.680,6.500
9.648,6.574
9.628,6.652
9.621,6.732
9.627,6.813
9.645,6.891
9.676,6.966
9.719,7.034
9.772,7.095
9.834,7.146
9.904,7.187
9.979,7.216
10.046,7.238
10.118,7.274
10.183,7.322
10.240,7.379
10.286,7.444
10.322,7.516
10.346,7.593
10.357,7.673
10.355,7.753
10.340,7.832
10.313,7.908
10.274,7.978
10.224,8.041
10.165,8.095
10.101,8.145
10.038,8.194
9.974,8.244
9.911,8.293
9.847,8.342
9.784,8.392
9.721,8.441
9.657,8.491
9.594,8.540
9.530,8.589
9.467,8.639
9.404,8.688
9.340,8.737
9.277,8.787
9.213,8.836
9.150,8.886
9.086,8.935
9.021,8.981
8.949,9.017
8.872,9.041
8.803,9.051
8.723,9.064
8.646,9.090
8.574,9.128
8.509,9.177
8.453,9.236
8.407,9.303
8.364,9.372
8.322,9.441
8.279,9.510
8.236,9.578
8.194,9.647
8.151,9.716
8.109,9.785
8.066,9.854
8.023,9.922
7.981,9.991
7.938,10.060
7.895,10.129
7.851,10.198
7.798,10.261
7.735,10.315
7.673,10.352
7.599,10.384
7.522,10.406
7.444,10.428
7.367,10.450
7.290,10.471
7.212,10.493
7.135,10.515
7.058,10.537
6.980,10.559
6.903,10.581
6.826,10.603
6.748,10.624
6.671,10.646
6.594,10.668
6.516,10.690
6.439,10.712
6.362,10.734
6.285,10.756
6.206,10.774
6.125,10.780
6.045,10.773
5.966,10.753
5.892,10.720
5.825,10.677
5.765,10.622
5.714,10.559
5.679,10.498
5.636,10.430
5.582,10.371
5.520,10.321
5.450,10.281
5.375,10.253
5.297,10.237
5.217,10.234
5.137,10.244
5.060,10.266
4.988,10.301
4.922,10.346
4.864,10.402
4.816,10.466
4.777,10.536
4.739,10.608
4.701,10.680
4.663,10.752
4.622,10.822
4.571,10.884
4.511,10.937
4.443,10.980
4.369,11.011
4.291,11.030
4.211,11.037
4.131,11.031
4.053,11.011
3.980,10.980
3.912,10.937
3.851,10.884
3.800,10.822
3.760,10.753
3.731,10.678
3.716,10.610
3.698,10.531
3.668,10.457
3.626,10.388
3.573,10.327
3.512,10.275
3.443,10.234
3.368,10.204
3.289,10.187
3.209,10.182
3.129,10.191
3.051,10.212
2.978,10.246
2.911,10.290
2.852,10.345
2.801,10.408
2.750,10.471
2.699,10.534
2.648,10.596
2.598,10.659
2.547,10.722
2.496,10.785
2.445,10.848
2.395,10.911
2.344,10.974
2.293,11.037
2.242,11.100
2.192,11.163
2.141,11.226
2.090,11.289
2.039,11.351
1.981,11.408
1.915,11.454
1.842,11.489
1.764,11.512
1.684,11.522
1.603,11.519
1.524,11.502
1.448,11.474
1.381,11.447
1.302,11.430
1.220,11.425
1.139,11.434
1.059,11.452
0.980,11.471
0.901,11.489
0.822,11.508
0.743,11.526
0.664,11.545
0.585,11.564
0.505,11.582
0.426,11.601
0.347,11.619
0.268,11.631
0.188,11.631
0.109,11.617
0.038,11.602
-0.045,11.596
-0.126,11.597
-0.206,11.597
-0.286,11.597
-0.367,11.598
-0.447,11.598
-0.528,11.598
-0.608,11.598
-0.688,11.599
-0.769,11.599
-0.849,11.599
-0.930,11.600
-1.010,11.600
-1.090,11.600
-1.171,11.600
-1.251,11.601
-1.331,11.601
-1.412,11.601
-1.492,11.601
-1.573,11.602
-1.653,11.602
-1.733,11.602
-1.814,11.603
-1.894,11.603
-1.975,11.603
-2.055,11.603
-2.135,11.604
-2.216,11.604
-2.296,11.604
-2.376,11.605
-2.457,11.605
-2.537,11.605
-2.618,11.605
-2.697,11.605
-2.777,11.607
-2.858,11.610
-2.938,11.612
-3.018,11.614
-3.098,11.617
-3.179,11.619
-3.259,11.622
-3.339,11.624
-3.420,11.627
-3.500,11.629
-3.580,11.631
-3.661,11.634
-3.741,11.636
-3.821,11.639
-3.901,11.641
-3.982,11.644
-4.062,11.646
-4.142,11.649
-4.223,11.646
-4.303,11.630
-4.379,11.602
-4.441,11.568
-4.513,11.529
-4.589,11.501
-4.665,11.475
-4.741,11.449
-4.817,11.423
-4.893,11.397
-4.969,11.370
-5.045,11.344
-5.121,11.318
-5.197,11.292
-5.273,11.266
-5.349,11.240
-5.425,11.214
-5.501,11.188
-5.577,11.162
-5.653,11.135
-5.729,11.109
-5.805,11.083
-5.881,11.057
-5.957,11.031
-6.033,11.005
-6.109,10.979
-6.185,10.953
-6.261,10.927
-6.337,10.900
-6.414,10.875
-6.492,10.858
-6.572,10.854
-6.652,10.863
-6.729,10.884
-6.793,10.913
-6.867,10.942
-6.946,10.958
-7.026,10.962
-7.105,10.954
-7.182,10.932
-7.255,10.899
-7.327,10.861
-7.398,10.823
-7.469,10.785
-7.540,10.747
-7.611,10.709
-7.683,10.671
-7.754,10.633
-7.825,10.595
-7.896,10.557
-7.968,10.518
-8.039,10.480
-8.110,10.442
-8.181,10.404
-8.253,10.366
-8.324,10.328
-8.395,10.290
-8.469,10.258
-8.547,10.238
-8.628,10.231
-8.709,10.237
-8.787,10.256
-8.862,10.288
-8.930,10.331
-8.983,10.377
-9.046,10.429
-9.115,10.471
-9.191,10.501
-9.270,10.518
-9.352,10.522
-9.432,10.515
-9.513,10.506
-9.593,10.497
-9.673,10.488
-9.753,10.479
-9.834,10.470
-9.914,10.461
-9.994,10.452
-10.074,10.443
-10.154,10.434
-10.235,10.425
-10.315,10.416
-10.395,10.407
-10.475,10.398
-10.556,10.389
-10.635,10.377
-10.712,10.354
-10.784,10.319
-10.850,10.273
-10.907,10.217
-10.955,10.152
-10.992,10.081
-11.016,10.004
-11.029,9.925
-11.028,9.845
-11.015,9.766
-10.989,9.690
-10.951,9.619
-10.913,9.559
-10.880,9.486
-10.858,9.408
-10.850,9.328
-10.854,9.248
-10.872,9.169
-10.901,9.094
-10.943,9.025
-10.995,8.964
-11.056,8.911
-11.124,8.868
-11.192,8.826
-11.261,8.784
-11.330,8.742
-11.398,8.701
-11.467,8.659
-11.536,8.617
-11.604,8.575
-11.673,8.533
-11.742,8.492
-11.810,8.450
-11.879,8.408
-11.947,8.366
-12.016,8.324
-12.085,8.283
-12.153,8.241
-12.222,8.199
-12.291,8.157
-12.359,8.115
-12.427,8.071
-12.487,8.018
-12.537,7.955
-12.577,7.885
-12.606,7.810
-12.621,7.731
-12.624,7.651
-12.614,7.571
-12.592,7.494
-12.557,7.421
-12.511,7.355
-12.455,7.297
-12.391,7.249
-12.319,7.212
-12.243,7.187
-12.163,7.174
-12.093,7.166
-12.016,7.146
-11.942,7.113
-11.875,7.069
-11.816,7.015
-11.766,6.952
-11.727,6.882
-11.699,6.807
-11.684,6.728
-11.682,6.648
-11.693,6.568
-11.716,6.491
-11.751,6.419
-11.798,6.354
-11.849,6.292
-11.901,6.230
-11.952,6.169
-12.004,6.107
-12.055,6.045
-12.107,5.984
-12.158,5.922
-12.210,5.860
-12.261,5.799
-12.313,5.737
-12.364,5.676
-12.416,5.614
-12.467,5.552
-12.519,5.491
-12.570,5.429
-12.622,5.367
-12.674,5.306
-12.725,5.244
-12.778,5.179
-12.821,5.116
-12.871,5.052
-12.920,4.989
-12.970,4.925
-13.019,4.862
-13.069,4.799
-13.119,4.736
-13.168,4.672
-13.218,4.609
-13.267,4.546
-13.317,4.482
-13.367,4.419
-13.416,4.356
-13.466,4.292
-13.515,4.229
-13.565,4.166
-13.615,4.102
-13.664,4.039
-13.714,3.976
-13.763,3.912
-13.813,3.849
-13.863,3.786
-13.912,3.723
-13.962,3.659
-14.011,3.595
-14.051,3.526
-14.079,3.451
-14.095,3.372
-14.099,3.292
-14.089,3.213
-14.067,3.135
-14.033,3.063
-13.988,2.997
-13.932,2.939
-13.880,2.891
-13.828,2.830
-13.786,2.760
-13.757,2.685
-13.740,2.606
-13.735,2.525
-13.744,2.445
-13.766,2.367
-13.800,2.294
-13.844,2.226
-13.889,2.159
-13.935,2.092
-13.980,2.025
-14.025,1.958
-14.071,1.891
-14.116,1.824
-14.162,1.757
-14.207,1.690
-14.252,1.623
-14.298,1.556
-14.343,1.489
-14.389,1.422
-14.434,1.355
-14.477,1.286
-14.510,1.212
-14.530,1.134
-14.537,1.053
-14.531,0.972
-14.512,0.893
-14.481,0.819
-14.444,0.758
-14.402,0.689
-14.372,0.614
-14.355,0.535
-14.350,0.454
-14.359,0.374
-14.374,0.295
-14.389,0.216
-14.404,0.136
-14.419,0.057
-14.434,-0.022
-14.449,-0.101
-14.464,-0.180
-14.479,-0.259
-14.495,-0.338
-14.510,-0.417
-14.525,-0.496
-14.540,-0.575
-14.555,-0.654
-14.570,-0.733
-14.585,-0.812
-14.600,-0.891
-14.615,-0.971
-14.630,-1.050
-14.645,-1.129
-14.660,-1.208
-14.675,-1.287
-14.690,-1.366
-14.705,-1.445
-14.720,-1.524
-14.736,-1.603
-14.751,-1.682
-14.759,-1.763
-14.755,-1.843
-14.737,-1.922
-14.708,-1.998
-14.672,-2.059
-14.635,-2.130
-14.609,-2.206
-14.597,-2.286
-14.589,-2.366
-14.581,-2.445
-14.573,-2.525
-14.565,-2.605
-14.557,-2.685
-14.549,-2.765
-14.541,-2.845
-14.534,-2.925
-14.526,-3.005
-14.518,-3.085
-14.510,-3.165
-14.502,-3.245
-14.494,-3.324
-14.486,-3.404
-14.478,-3.484
-14.470,-3.564
-14.462,-3.644
-14.455,-3.724
-14.447,-3.804
-14.439,-3.884
-14.431,-3.964
-14.423,-4.044
-14.411,-4.119
-14.403,-4.203
-14.408,-4.288
-14.420,-4.367
-14.432,-4.446
-14.444,-4.526
-14.456,-4.605
-14.468,-4.685
-14.480,-4.764
-14.492,-4.844
-14.504,-4.923
-14.516,-5.003
-14.528,-5.082
-14.540,-5.162
-14.552,-5.241
-14.564,-5.321
-14.576,-5.400
-14.588,-5.480
-14.600,-5.559
-14.612,-5.639
-14.624,-5.718
-14.636,-5.797
-14.648,-5.877
-14.654,-5.958
-14.646,-6.039
-14.626,-6.117
-14.593,-6.191
-14.548,-6.259
-14.503,-6.314
-14.461,-6.382
-14.429,-6.456
-14.410,-6.534
-14.404,-6.615
-14.405,-6.695
-14.407,-6.775
-14.409,-6.855
-14.411,-6.936
-14.413,-7.016
-14.415,-7.096
-14.416,-7.176
-14.418,-7.257
-14.420,-7.337
-14.422,-7.417
-14.424,-7.497
-14.425,-7.578
-14.427,-7.658
-14.429,-7.738
-14.431,-7.818
-14.433,-7.899
-14.434,-7.979
-14.436,-8.059
-14.438,-8.139
-14.440,-8.219
-14.442,-8.300
-14.443,-8.380
-14.445,-8.460
-14.440,-8.542
-14.435,-8.613
-14.442,-8.693
-14.461,-8.771
-14.492,-8.845
-14.536,-8.913
-14.589,-8.974
-14.651,-9.025
-14.719,-9.069
-14.786,-9.114
-14.853,-9.158
-14.921,-9.203
-14.988,-9.247
-15.055,-9.292
-15.123,-9.336
-15.190,-9.381
-15.257,-9.425
-15.325,-9.470
-15.392,-9.514
-15.460,-9.558
-15.527,-9.603
-15.594,-9.647
-15.662,-9.692
-15.729,-9.736
-15.796,-9.781
-15.856,-9.835
-15.907,-9.897
-15.947,-9.966
-15.975,-10.041
-15.992,-10.120
-15.995,-10.200
-15.986,-10.279
-15.964,-10.357
-15.930,-10.429
-15.885,-10.495
-15.829,-10.554
-15.765,-10.602
-15.695,-10.640
-15.619,-10.666
-15.540,-10.679
-15.459,-10.680
-15.380,-10.668
-15.304,-10.643
-15.232,-10.607
-15.168,-10.559
-15.111,-10.517
-15.041,-10.478
-14.964,-10.452
-14.885,-10.439
-14.805,-10.438
-14.725,-10.450
-14.648,-10.475
-14.577,-10.511
-14.512,-10.559
-14.452,-10.613
-14.392,-10.668
-14.332,-10.722
-14.272,-10.777
-14.211,-10.831
-14.151,-10.885
-14.091,-10.940
-14.031,-10.994
-13.971,-11.049
-13.907,-11.104
-13.847,-11.147
-13.788,-11.201
-13.738,-11.263
-13.699,-11.333
-13.671,-11.408
-13.656,-11.487
-13.654,-11.567
-13.664,-11.646
-13.687,-11.723
-13.722,-11.795
-13.768,-11.861
-13.824,-11.918
-13.888,-11.966
-13.958,-12.005
-14.029,-12.043
-14.100,-12.082
-14.170,-12.120
-14.241,-12.159
-14.311,-12.197
-14.382,-12.236
-14.453,-12.274
-14.523,-12.313
-14.594,-12.351
-14.665,-12.390
-14.735,-12.428
-14.806,-12.467
-14.875,-12.507
-14.938,-12.558
-14.991,-12.617
-15.034,-12.685
-15.066,-12.758
-15.086,-12.836
-15.093,-12.916
-15.087,-12.996
-15.072,-13.065
-15.055,-13.144
-15.051,-13.226
-15.058,-13.307
-15.065,-13.387
-15.073,-13.467
-15.081,-13.548
-15.088,-13.628
-15.096,-13.709
-15.103,-13.789
-15.111,-13.869
-15.119,-13.950
-15.126,-14.030
-15.134,-14.111
-15.142,-14.191
-15.149,-14.271
-15.157,-14.352
-15.165,-14.432
-15.171,-14.513
-15.165,-14.593
-15.147,-14.672
-15.117,-14.746
-15.074,-14.815
-15.022,-14.876


==> pics/spiral/straight_line.csv <==
x,y
0.030,-0.052
0.070,-0.122
0.111,-0.192
0.151,-0.261
0.191,-0.331
0.231,-0.401
0.271,-0.470
0.312,-0.540
0.352,-0.610
0.392,-0.679
0.432,-0.749
0.473,-0.819
0.513,-0.888
0.553,-0.958
0.593,-1.028
0.633,-1.097
0.674,-1.167
0.714,-1.237
0.754,-1.306
0.794,-1.376
0.835,-1.446
0.875,-1.515
0.915,-1.585
0.955,-1.655
0.995,-1.724
1.036,-1.794
1.076,-1.864
1.116,-1.933
1.156,-2.003
1.197,-2.073
1.232,-2.134
1.272,-2.204
1.312,-2.274
1.352,-2.344
1.392,-2.414
1.432,-2.484
1.472,-2.554
1.512,-2.624
1.552,-2.694
1.592,-2.764
1.631,-2.834
1.671,-2.904
1.711,-2.974
1.751,-3.044
1.791,-3.114
1.831,-3.183
1.871,-3.253
1.911,-3.323
1.951,-3.393
1.991,-3.463
2.031,-3.533
2.071,-3.603
2.111,-3.673
2.156,-3.727
2.212,-3.785
2.268,-3.843
2.324,-3.900
2.380,-3.958
2.436,-4.016
2.492,-4.074
2.548,-4.132
2.604,-4.189
2.660,-4.247
2.716,-4.305
2.772,-4.363
2.828,-4.421
2.884,-4.478
2.940,-4.536
2.996,-4.594
3.052,-4.652
3.108,-4.710
3.164,-4.768
3.219,-4.825
3.275,-4.883
3.331,-4.941
3.387,-4.999
3.443,-5.057
3.499,-5.114
3.555,-5.172
3.611,-5.230
3.673,-5.254
3.754,-5.259
3.836,-5.264
3.917,-5.268
3.999,-5.273
4.080,-5.278
4.162,-5.283
4.231,-5.280
4.296,-5.231
4.361,-5.183
4.426,-5.134
4.492,-5.085
4.557,-5.036
4.622,-4.987
4.687,-4.938
4.752,-4.890
4.802,-4.840
4.854,-4.778
4.906,-4.716
4.957,-4.653
5.009,-4.591
5.061,-4.529
5.112,-4.467
5.164,-4.405
5.216,-4.342
5.267,-4.280
5.287,-4.217
5.287,-4.136
5.288,-4.056
5.289,-3.976
5.289,-3.896
5.290,-3.815
5.290,-3.735
5.291,-3.655
5.291,-3.575
5.292,-3.494
5.292,-3.414
5.293,-3.334
5.294,-3.253
5.294,-3.173
5.295,-3.093
5.295,-3.013
5.296,-2.932
5.296,-2.852
5.297,-2.772
5.297,-2.692
5.298,-2.611
5.299,-2.531
5.299,-2.451
5.300,-2.371
5.300,-2.290
5.301,-2.210
5.301,-2.140
5.301,-2.059
5.302,-1.978
5.302,-1.898
5.302,-1.817
5.302,-1.736
5.302,-1.655
5.302,-1.575
5.302,-1.494
5.302,-1.413
5.303,-1.332
5.303,-1.252
5.303,-1.171
5.303,-1.090
5.303,-1.009
5.303,-0.929
5.303,-0.848
5.303,-0.767
5.304,-0.686
5.304,-0.606
5.304,-0.535
5.305,-0.454
5.305,-0.374
5.306,-0.293
5.306,-0.213
5.307,-0.132
5.307,-0.051
5.308,0.029
5.309,0.110
5.309,0.190
5.310,0.271
5.310,0.351
5.311,0.432
5.312,0.513
5.312,0.593
5.313,0.674
5.313,0.754
5.314,0.835
5.315,0.916
5.315,0.996
5.316,1.077
5.316,1.157
5.317,1.238
5.318,1.318
5.318,1.399
5.319,1.480
5.320,1.550
5.321,1.630
5.323,1.711
5.324,1.791
5.326,1.872
5.327,1.952
5.329,2.032
5.331,2.113
5.332,2.193
5.334,2.274
5.335,2.354
5.337,2.434
5.338,2.515
5.340,2.595
5.342,2.675
5.343,2.756
5.345,2.836
5.346,2.917
5.348,2.997
5.349,3.077
5.351,3.158
5.353,3.238
5.354,3.319
5.356,3.399
5.357,3.479
5.359,3.560
5.360,3.640
5.362,3.721
5.364,3.801
5.365,3.881
5.367,3.962
5.368,4.042
5.370,4.122
5.340,4.187
5.305,4.260
5.271,4.334
5.237,4.407
5.202,4.480
5.168,4.554
5.134,4.627
5.099,4.701
5.065,4.774
5.031,4.848
4.996,4.921
4.934,4.954
4.862,4.991
4.790,5.028
4.718,5.065
4.646,5.102
4.575,5.139
4.503,5.176
4.431,5.213
4.359,5.250
4.287,5.287
4.216,5.324
4.144,5.361
4.072,5.398
4.000,5.435
3.928,5.472
3.858,5.471
3.777,5.470
3.696,5.469
3.615,5.468
3.535,5.467
3.454,5.466
3.373,5.465
3.292,5.463
3.211,5.462
3.131,5.461
3.050,5.460
2.979,5.458
2.899,5.456
2.818,5.455
2.738,5.453
2.657,5.451
2.577,5.449
2.497,5.447
2.416,5.445
2.336,5.443
2.255,5.441
2.175,5.439
2.094,5.437
2.014,5.435
1.933,5.433
1.853,5.432
1.772,5.430
1.692,5.428
1.611,5.426
1.531,5.424
1.450,5.422
1.370,5.420
1.289,5.418
1.209,5.416
1.128,5.414
1.048,5.412
0.967,5.410
0.887,5.409
0.806,5.407
0.726,5.405
0.656,5.404
0.576,5.404
0.495,5.405
0.415,5.405
0.335,5.405
0.255,5.405
0.174,5.405
0.094,5.405
0.014,5.405
-0.066,5.405
-0.147,5.406
-0.227,5.406
-0.307,5.406
-0.387,5.406
-0.468,5.406
-0.548,5.406
-0.628,5.406
-0.708,5.407
-0.788,5.407
-0.869,5.407
-0.949,5.407
-1.029,5.407
-1.109,5.407
-1.190,5.407
-1.270,5.407
-1.350,5.408
-1.430,5.408
-1.511,5.408
-1.591,5.408
-1.671,5.408
-1.751,5.408
-1.831,5.408
-1.912,5.409
-1.992,5.409
-2.072,5.409
-2.142,5.409
-2.223,5.407
-2.304,5.404
-2.385,5.402
-2.465,5.399
-2.546,5.397
-2.627,5.395
-2.708,5.392
-2.778,5.390
-2.858,5.383
-2.938,5.375
-3.019,5.368
-3.099,5.361
-3.179,5.354
-3.259,5.347
-3.339,5.340
-3.419,5.333
-3.499,5.326
-3.579,5.319
-3.659,5.312
-3.739,5.305
-3.819,5.298
-3.899,5.291
-3.979,5.284
-4.060,5.277
-4.140,5.270
-4.220,5.263
-4.300,5.255
-4.357,5.220
-4.416,5.165
-4.475,5.110
-4.535,5.056
-4.594,5.001
-4.653,4.946
-4.712,4.892
-4.772,4.837
-4.831,4.782
-4.890,4.728
-4.949,4.673
-5.008,4.619
-5.068,4.564
-5.127,4.509
-5.186,4.455
-5.207,4.391
-5.218,4.310
-5.228,4.229
-5.238,4.148
-5.249,4.067
-5.259,3.986
-5.269,3.905
-5.280,3.824
-5.290,3.743
-5.297,3.673
-5.294,3.592
-5.290,3.511
-5.286,3.430
-5.282,3.349
-5.278,3.268
-5.275,3.188
-5.271,3.107
-5.268,3.036
-5.268,2.956
-5.268,2.875
-5.267,2.795
-5.267,2.715
-5.267,2.635
-5.267,2.554
-5.266,2.474
-5.266,2.394
-5.266,2.314
-5.266,2.233
-5.266,2.153
-5.265,2.073
-5.265,1.993
-5.265,1.912
-5.265,1.832
-5.264,1.752
-5.264,1.672
-5.264,1.591
-5.264,1.511
-5.264,1.431
-5.263,1.351
-5.263,1.270
-5.263,1.190
-5.263,1.110
-5.262,1.030
-5.262,0.949
-5.262,0.869
-5.262,0.789
-5.262,0.719
-5.263,0.638
-5.264,0.558
-5.264,0.478
-5.265,0.398
-5.266,0.318
-5.267,0.237
-5.268,0.157
-5.268,0.077
-5.269,-0.003
-5.270,-0.083
-5.271,-0.164
-5.272,-0.244
-5.272,-0.324
-5.273,-0.404
-5.274,-0.484
-5.275,-0.565
-5.275,-0.645
-5.276,-0.725
-5.277,-0.805
-5.278,-0.885
-5.279,-0.966
-5.279,-1.046
-5.280,-1.126
-5.281,-1.206
-5.282,-1.286
-5.283,-1.367
-5.283,-1.447
-5.284,-1.527
-5.285,-1.607
-5.286,-1.687
-5.286,-1.758
-5.287,-1.838
-5.287,-1.918
-5.287,-1.999
-5.288,-2.079
-5.288,-2.160
-5.288,-2.240
-5.289,-2.321
-5.289,-2.401
-5.289,-2.481
-5.290,-2.562
-5.290,-2.642
-5.290,-2.723
-5.291,-2.803
-5.291,-2.883
-5.291,-2.964
-5.292,-3.044
-5.292,-3.125
-5.292,-3.195
-5.292,-3.275
-5.292,-3.356
-5.292,-3.436
-5.292,-3.516
-5.292,-3.597
-5.291,-3.677
-5.291,-3.757
-5.291,-3.838
-5.291,-3.918
-5.291,-3.999
-5.291,-4.079
-5.291,-4.159
-5.290,-4.240
-5.290,-4.320
-5.290,-4.400
-5.290,-4.481
-5.290,-4.561
-5.290,-4.641
-5.290,-4.722
-5.289,-4.792
-5.288,-4.872
-5.286,-4.953
-5.285,-5.033
-5.284,-5.114
-5.282,-5.194
-5.281,-5.274
-5.280,-5.355
-5.278,-5.435
-5.277,-5.516
-5.275,-5.596
-5.274,-5.676
-5.273,-5.757
-5.271,-5.837
-5.270,-5.918
-5.269,-5.998
-5.267,-6.079
-5.266,-6.159
-5.265,-6.239
-5.263,-6.320
-5.262,-6.400
-5.261,-6.481
-5.260,-6.551
-5.260,-6.631
-5.260,-6.712
-5.260,-6.792
-5.260,-6.873
-5.260,-6.953
-5.260,-7.034
-5.260,-7.114
-5.260,-7.195
-5.261,-7.275
-5.261,-7.355
-5.261,-7.436
-5.261,-7.516
-5.261,-7.597
-5.261,-7.677
-5.261,-7.758
-5.261,-7.838
-5.261,-7.919
-5.262,-7.999
-5.262,-8.079
-5.262,-8.160
-5.262,-8.240
-5.256,-8.309
-5.207,-8.373
-5.157,-8.437
-5.108,-8.502
-5.059,-8.566
-5.010,-8.630
-4.961,-8.695
-4.911,-8.759
-4.862,-8.823
-4.813,-8.888
-4.764,-8.952
-4.714,-9.016
-4.665,-9.081
-4.616,-9.145
-4.567,-9.209
-4.516,-9.250
-4.435,-9.251
-4.355,-9.252
-4.274,-9.253
-4.194,-9.255
-4.113,-9.256
-4.033,-9.257
-3.952,-9.258
-3.872,-9.260
-3.791,-9.261
-3.711,-9.262
-3.630,-9.263
-3.549,-9.264
-3.469,-9.266
-3.388,-9.267
-3.308,-9.268
-3.227,-9.269
-3.147,-9.271
-3.066,-9.272
-2.986,-9.273
-2.905,-9.274
-2.825,-9.276
-2.744,-9.277
-2.664,-9.278
-2.583,-9.279
-2.503,-9.280
-2.422,-9.282
-2.352,-9.283
-2.270,-9.284
-2.188,-9.285
-2.106,-9.285
-2.024,-9.286
-1.942,-9.287
-1.870,-9.288
-1.790,-9.289
-1.709,-9.289
-1.629,-9.290
-1.548,-9.290
-1.468,-9.291
-1.387,-9.291
-1.307,-9.292
-1.226,-9.292
-1.146,-9.293
-1.065,-9.293
-0.985,-9.294
-0.905,-9.294
-0.824,-9.295
-0.744,-9.295
-0.663,-9.296
-0.583,-9.296
-0.502,-9.297
-0.422,-9.297
-0.341,-9.298
-0.261,-9.298
-0.181,-9.299
-0.100,-9.299
-0.020,-9.300
0.061,-9.300
0.141,-9.301
0.222,-9.301
0.302,-9.302
0.383,-9.303
0.453,-9.303
0.533,-9.302
0.613,-9.302
0.694,-9.302
0.774,-9.302
0.854,-9.302
0.934,-9.302
1.015,-9.301
1.095,-9.301
1.175,-9.301
1.255,-9.301
1.336,-9.301
1.416,-9.301
1.496,-9.300
1.576,-9.300
1.656,-9.300
1.737,-9.300
1.817,-9.300
1.897,-9.300
1.977,-9.299
2.058,-9.299
2.128,-9.299
2.208,-9.299
2.289,-9.298
2.369,-9.298
2.449,-9.297
2.529,-9.297
2.610,-9.296
2.690,-9.296
2.770,-9.295
2.851,-9.295
2.931,-9.295
3.011,-9.294
3.092,-9.294
3.172,-9.293
3.252,-9.293
3.333,-9.292
3.413,-9.292
3.493,-9.291
3.574,-9.291
3.654,-9.290
3.734,-9.290
3.815,-9.290
3.895,-9.289
3.975,-9.289
4.055,-9.288
4.136,-9.288
4.216,-9.287
4.296,-9.287
4.377,-9.286
4.457,-9.286
4.537,-9.285
4.618,-9.285
4.698,-9.285
4.778,-9.284
4.859,-9.284
4.939,-9.283
5.019,-9.283
5.090,-9.282
5.170,-9.280
5.251,-9.279
5.332,-9.277
5.412,-9.276
5.493,-9.274
5.574,-9.272
5.655,-9.271
5.735,-9.269
5.816,-9.267
5.897,-9.266
5.977,-9.264
6.058,-9.263
6.139,-9.261
6.209,-9.261
6.290,-9.262
6.370,-9.264
6.450,-9.266
6.531,-9.267
6.611,-9.269
6.691,-9.271
6.772,-9.272
6.852,-9.274
6.932,-9.276
7.013,-9.277
7.093,-9.279
7.173,-9.281
7.254,-9.282
7.334,-9.284
7.414,-9.286
7.495,-9.287
7.575,-9.289
7.655,-9.290
7.736,-9.292
7.816,-9.294
7.896,-9.295
7.977,-9.297
8.057,-9.299
8.137,-9.300
8.218,-9.302
8.288,-9.304
8.351,-9.253
8.413,-9.203
8.476,-9.152
8.539,-9.102
8.601,-9.052
8.664,-9.001
8.726,-8.951
8.789,-8.900
8.852,-8.850
8.914,-8.800
8.977,-8.749
9.040,-8.699
9.102,-8.648
9.165,-8.598
9.227,-8.548
9.290,-8.497
9.353,-8.447
9.415,-8.396
9.432,-8.334
9.433,-8.253
9.435,-8.173
9.436,-8.093
9.438,-8.012
9.439,-7.932
9.440,-7.852
9.442,-7.772
9.443,-7.691
9.445,-7.611
9.446,-7.531
9.448,-7.450
9.449,-7.370
9.451,-7.290
9.452,-7.209
9.453,-7.129
9.455,-7.049
9.456,-6.968
9.458,-6.888
9.459,-6.808
9.461,-6.728
9.462,-6.657
9.463,-6.577
9.464,-6.497
9.464,-6.417
9.465,-6.337
9.466,-6.256
9.467,-6.176
9.468,-6.096
9.469,-6.016
9.469,-5.936
9.470,-5.856
9.471,-5.776
9.472,-5.695
9.473,-5.615
9.474,-5.535
9.475,-5.455
9.475,-5.375
9.476,-5.295
9.477,-5.214
9.478,-5.134
9.479,-5.054
9.480,-4.974
9.480,-4.894
9.481,-4.814
9.482,-4.734
9.483,-4.653
9.484,-4.573
9.485,-4.493
9.486,-4.413
9.486,-4.333
9.487,-4.253
9.488,-4.172
9.489,-4.092
9.490,-4.012
9.491,-3.932
9.491,-3.852
9.492,-3.772
9.493,-3.692
9.493,-3.621
9.493,-3.541
9.492,-3.460
9.492,-3.380
9.492,-3.299
9.491,-3.219
9.491,-3.138
9.491,-3.058
9.490,-2.978
9.490,-2.897
9.490,-2.817
9.489,-2.736
9.489,-2.656
9.489,-2.575
9.488,-2.495
9.488,-2.414
9.488,-2.334
9.487,-2.253
9.487,-2.173
9.486,-2.092
9.486,-2.012
9.485,-1.942
9.484,-1.861
9.482,-1.781
9.481,-1.701
9.479,-1.620
9.478,-1.540
9.476,-1.460
9.474,-1.380
9.473,-1.299
9.471,-1.219
9.470,-1.139
9.468,-1.058
9.467,-0.978
9.465,-0.898
9.463,-0.818
9.462,-0.737
9.460,-0.657
9.459,-0.577
9.457,-0.496
9.456,-0.416
9.454,-0.336
9.452,-0.256
9.451,-0.175
9.449,-0.095
9.448,-0.015
9.446,0.066
9.445,0.146
9.443,0.226
9.442,0.306
9.440,0.387
9.438,0.467
9.437,0.547
9.435,0.628
9.434,0.708
9.433,0.779
9.432,0.860
9.431,0.942
9.431,1.023
9.430,1.105
9.430,1.186
9.429,1.268
9.428,1.349
9.428,1.431
9.427,1.512
9.428,1.582
9.429,1.663
9.430,1.743
9.430,1.823
9.431,1.904
9.432,1.984
9.433,2.064
9.433,2.145
9.434,2.225
9.435,2.305
9.436,2.386
9.437,2.466
9.437,2.546
9.438,2.627
9.439,2.707
9.440,2.787
9.441,2.868
9.441,2.948
9.442,3.028
9.443,3.109
9.444,3.189
9.445,3.270
9.445,3.350
9.446,3.430
9.447,3.511
9.448,3.591
9.449,3.671
9.449,3.752
9.450,3.832
9.451,3.912
9.452,3.993
9.453,4.073
9.453,4.153
9.455,4.224
9.457,4.305
9.459,4.386
9.461,4.466
9.463,4.547
9.465,4.628
9.467,4.709
9.469,4.790
9.471,4.870
9.473,4.951
9.475,5.032
9.477,5.113
9.479,5.194
9.481,5.274
9.483,5.355
9.485,5.436
9.487,5.507
9.487,5.587
9.487,5.667
9.488,5.748
9.488,5.828
9.488,5.909
9.488,5.989
9.488,6.069
9.488,6.150
9.489,6.230
9.489,6.311
9.489,6.391
9.489,6.472
9.489,6.552
9.490,6.632
9.490,6.713
9.490,6.793
9.490,6.874
9.490,6.954
9.491,7.034
9.491,7.115
9.491,7.195
9.491,7.276
9.491,7.356
9.492,7.437
9.492,7.517
9.492,7.597
9.475,7.665
9.447,7.740
9.419,7.815
9.391,7.891
9.363,7.966
9.335,8.041
9.307,8.117
9.280,8.192
9.252,8.268
9.224,8.343
9.196,8.418
9.168,8.494
9.140,8.569
9.112,8.645
9.068,8.700
9.013,8.761
8.959,8.822
8.904,8.883
8.849,8.944
8.794,9.005
8.740,9.066
8.689,9.114
8.610,9.135
8.531,9.156
8.452,9.177
8.373,9.198
8.294,9.219
8.215,9.240
8.136,9.261
8.067,9.279
7.987,9.285
7.907,9.291
7.827,9.296
7.746,9.302
7.666,9.307
7.586,9.313
7.506,9.319
7.426,9.324
7.345,9.330
7.265,9.336
7.185,9.341
7.105,9.347
7.024,9.353
6.944,9.358
6.864,9.364
6.784,9.370
6.703,9.375
6.623,9.381
6.543,9.387
6.463,9.392
6.383,9.398
6.302,9.403
6.222,9.409
6.152,9.414
6.072,9.416
5.991,9.417
5.911,9.418
5.831,9.420
5.751,9.421
5.670,9.423
5.590,9.424
5.510,9.426
5.430,9.427
5.349,9.429
5.269,9.430
5.189,9.432
5.108,9.433
5.028,9.435
4.948,9.436
4.868,9.438
4.787,9.439
4.707,9.440
4.627,9.442
4.547,9.443
4.466,9.445
4.386,9.446
4.306,9.448
4.226,9.449
4.145,9.451
4.065,9.452
3.985,9.454
3.904,9.455
3.824,9.457
3.744,9.458
3.664,9.460
3.583,9.461
3.513,9.462
3.433,9.462
3.353,9.462
3.272,9.462
3.192,9.462
3.112,9.462
3.032,9.462
2.951,9.462
2.871,9.462
2.791,9.462
2.711,9.462
2.630,9.462
2.550,9.462
2.470,9.462
2.390,9.462
2.309,9.462
2.229,9.462
2.149,9.462
2.069,9.462
1.988,9.462
1.908,9.462
1.828,9.462
1.748,9.462
1.667,9.462
1.587,9.462
1.507,9.462
1.427,9.462
1.346,9.462
1.266,9.462
1.186,9.462
1.105,9.462
1.025,9.462
0.945,9.462
0.865,9.462
0.784,9.462
0.704,9.462
0.634,9.462
0.554,9.461
0.474,9.459
0.393,9.458
0.313,9.457
0.233,9.455
0.153,9.454
0.073,9.452
-0.008,9.451
-0.088,9.450
-0.168,9.448
-0.248,9.447
-0.328,9.445
-0.409,9.444
-0.489,9.443
-0.569,9.441
-0.649,9.440
-0.730,9.438
-0.810,9.437
-0.890,9.435
-0.970,9.434
-1.050,9.433
-1.131,9.431
-1.211,9.430
-1.291,9.428
-1.371,9.427
-1.451,9.426
-1.532,9.424
-1.612,9.423
-1.692,9.421
-1.762,9.420
-1.843,9.418
-1.923,9.416
-2.004,9.414
-2.085,9.413
-2.165,9.411
-2.246,9.409
-2.326,9.407
-2.407,9.405
-2.487,9.403
-2.568,9.401
-2.648,9.399
-2.729,9.398
-2.810,9.396
-2.890,9.394
-2.971,9.392
-3.051,9.390
-3.132,9.388
-3.212,9.386
-3.293,9.385
-3.373,9.383
-3.454,9.381
-3.524,9.379
-3.605,9.378
-3.685,9.377
-3.765,9.376
-3.845,9.375
-3.925,9.373
-4.006,9.372
-4.086,9.371
-4.166,9.370
-4.246,9.369
-4.326,9.368
-4.407,9.367
-4.487,9.365
-4.567,9.364
-4.647,9.363
-4.728,9.362
-4.808,9.361
-4.888,9.360
-4.968,9.359
-5.048,9.357
-5.129,9.356
-5.209,9.355
-5.289,9.354
-5.369,9.353
-5.449,9.352
-5.530,9.350
-5.610,9.349
-5.680,9.348
-5.761,9.349
-5.841,9.349
-5.922,9.349
-6.003,9.349
-6.083,9.349
-6.164,9.349
-6.245,9.349
-6.325,9.349
-6.406,9.349
-6.487,9.349
-6.567,9.349
-6.648,9.350
-6.729,9.350
-6.809,9.350
-6.890,9.350
-6.971,9.350
-7.041,9.347
-7.122,9.341
-7.202,9.335
-7.282,9.329
-7.363,9.322
-7.443,9.316
-7.523,9.310
-7.604,9.304
-7.684,9.298
-7.764,9.292
-7.845,9.286
-7.925,9.280
-8.005,9.274
-8.086,9.268
-8.166,9.261
-8.247,9.255
-8.327,9.249
-8.407,9.243
-8.471,9.225
-8.527,9.166
-8.583,9.108
-8.638,9.050
-8.694,8.991
-8.750,8.933
-8.805,8.875
-8.861,8.816
-8.917,8.758
-8.972,8.700
-9.028,8.642
-9.084,8.583
-9.139,8.525
-9.195,8.467
-9.231,8.408
-9.251,8.331
-9.272,8.253
-9.292,8.175
-9.313,8.098
-9.333,8.020
-9.354,7.943
-9.374,7.865
-9.395,7.787
-9.415,7.710
-9.435,7.632
-9.456,7.555
-9.476,7.477
-9.497,7.399
-9.517,7.322
-9.538,7.244
-9.558,7.166
-9.579,7.089
-9.599,7.011
-9.620,6.934
-9.640,6.856
-9.661,6.778
-9.681,6.701
-9.702,6.623
-9.722,6.546
-9.743,6.468
-9.761,6.400
-9.782,6.323
-9.804,6.245
-9.826,6.168
-9.847,6.091
-9.869,6.013
-9.891,5.936
-9.912,5.858
-9.934,5.781
-9.956,5.704
-9.977,5.626
-9.999,5.549
-10.021,5.472
-10.042,5.394
-10.064,5.317
-10.085,5.239
-10.107,5.162
-10.129,5.085
-10.150,5.007
-10.172,4.930
-10.194,4.853
-10.213,4.785
-10.234,4.707
-10.256,4.630
-10.277,4.553
-10.299,4.475
-10.321,4.398
-10.342,4.320
-10.364,4.243
-10.386,4.165
-10.407,4.088
-10.429,4.011
-10.450,3.933
-10.472,3.856
-10.494,3.778
-10.515,3.701
-10.537,3.623
-10.558,3.546
-10.580,3.469
-10.602,3.391
-10.624,3.324
-10.650,3.247
-10.675,3.170
-10.701,3.093
-10.727,3.016
-10.752,2.939
-10.778,2.862
-10.804,2.785
-10.829,2.708
-10.850,2.641
-10.871,2.563
-10.892,2.485
-10.912,2.407
-10.933,2.329
-10.954,2.251
-10.975,2.173
-10.996,2.095
-11.017,2.018
-11.037,1.940
-11.058,1.862
-11.079,1.784
-11.100,1.706
-11.121,1.628
-11.140,1.560
-11.164,1.482
-11.187,1.404
-11.211,1.327
-11.234,1.249
-11.258,1.171
-11.281,1.093
-11.305,1.016
-11.328,0.938
-11.352,0.860
-11.375,0.782
-11.395,0.714
-11.414,0.636
-11.433,0.557
-11.451,0.479
-11.470,0.400
-11.488,0.322
-11.507,0.243
-11.525,0.165
-11.544,0.086
-11.562,0.008
-11.581,-0.071
-11.599,-0.149
-11.618,-0.228
-11.636,-0.306
-11.655,-0.384
-11.673,-0.463
-11.692,-0.541
-11.708,-0.610
-11.727,-0.688
-11.746,-0.766
-11.765,-0.845
-11.783,-0.923
-11.802,-1.001
-11.821,-1.079
-11.839,-1.158
-11.858,-1.236
-11.877,-1.314
-11.896,-1.392
-11.914,-1.471
-11.933,-1.549
-11.952,-1.627
-11.971,-1.705
-11.989,-1.784
-12.008,-1.862
-12.027,-1.940
-12.044,-2.009
-12.063,-2.087
-12.082,-2.165
-12.101,-2.243
-12.120,-2.321
-12.139,-2.400
-12.159,-2.478
-12.178,-2.556
-12.197,-2.634
-12.216,-2.713
-12.235,-2.791
-12.254,-2.869
-12.274,-2.947
-12.293,-3.025
-12.312,-3.104
-12.329,-3.172
-12.347,-3.250
-12.365,-3.328
-12.383,-3.407
-12.401,-3.485
-12.419,-3.563
-12.437,-3.641
-12.455,-3.719
-12.473,-3.797
-12.491,-3.876
-12.510,-3.954
-12.528,-4.032
-12.546,-4.110
-12.564,-4.188
-12.582,-4.267
-12.600,-4.345
-12.618,-4.423
-12.636,-4.501
-12.654,-4.579
-12.672,-4.657
-12.690,-4.736
-12.708,-4.814
-12.727,-4.892
-12.745,-4.970
-12.763,-5.048
-12.779,-5.117
-12.800,-5.195
-12.820,-5.273
-12.840,-5.351
-12.861,-5.429
-12.881,-5.507
-12.902,-5.585
-12.922,-5.664
-12.942,-5.742
-12.963,-5.820
-12.983,-5.898
-13.004,-5.976
-13.024,-6.054
-13.045,-6.132
-13.065,-6.210
-13.085,-6.288
-13.106,-6.366
-13.123,-6.435
-13.141,-6.513
-13.160,-6.592
-13.179,-6.670
-13.197,-6.749
-13.216,-6.827
-13.234,-6.906
-13.253,-6.984
-13.271,-7.063
-13.290,-7.141
-13.308,-7.220
-13.327,-7.298
-13.341,-7.367
-13.358,-7.446
-13.375,-7.525
-13.391,-7.604
-13.408,-7.683
-13.425,-7.762
-13.442,-7.840
-13.458,-7.919
-13.475,-7.998
-13.492,-8.077
-13.508,-8.156
-13.525,-8.235
-13.542,-8.314
-13.559,-8.393
-13.575,-8.471
-13.590,-8.540
-13.607,-8.619
-13.623,-8.698
-13.640,-8.777
-13.657,-8.856
-13.673,-8.935
-13.690,-9.013
-13.707,-9.092
-13.723,-9.171
-13.740,-9.250
-13.757,-9.329
-13.774,-9.407
-13.790,-9.486
-13.807,-9.565
-13.824,-9.644
-13.840,-9.723
-13.857,-9.802
-13.874,-9.880
-13.890,-9.959
-13.907,-10.038
-13.924,-10.117
-13.939,-10.186
-13.958,-10.264
-13.977,-10.342
-13.995,-10.421
-14.014,-10.499
-14.033,-10.577
-14.052,-10.656
-14.071,-10.734
-14.090,-10.812
-14.109,-10.890
-14.128,-10.969
-14.147,-11.047
-14.166,-11.125
-14.185,-11.204
-14.204,-11.272
-14.229,-11.349
-14.255,-11.427
-14.280,-11.504
-14.305,-11.582
-14.330,-11.659
-14.355,-11.736
-14.380,-11.814
-14.395,-11.883
-14.411,-11.961
-14.427,-12.040
-14.443,-12.119
-14.459,-12.198
-14.475,-12.276
-14.491,-12.355
-14.507,-12.434
-14.523,-12.513
-14.539,-12.592
-14.555,-12.670
-14.571,-12.749
-14.587,-12.828
-14.603,-12.907
-14.619,-12.985
-14.635,-13.064
-14.651,-13.143
-14.667,-13.222
-14.682,-13.301
-14.696,-13.370
-14.711,-13.449
-14.725,-13.528
-14.739,-13.607
-14.754,-13.686
-14.768,-13.765
-14.783,-13.844
-14.797,-13.924
-14.811,-14.003
-14.826,-14.082
-14.840,-14.161
-14.854,-14.240
-14.869,-14.319
-14.883,-14.399
-14.898,-14.478
-14.912,-14.557
-14.926,-14.636
-14.941,-14.715
-14.955,-14.794
-14.969,-14.874

